Semi-automated reconstruction of indoor geometry from 360-degree video for CFD-based airflow analysis in classrooms

Computational Fluid Dynamics (CFD) is widely used to evaluate ventilation and contaminant transport in occupied buildings, but deployment at scale is limited by three bottlenecks: acquiring room geometry without costly scanning hardware or manual CAD modeling, decomposing the scene into individually manipulable objects, and reconfiguring those objects for alternative layouts without re-capturing the room. We present a semi-automated workflow that converts a single 360-degree video of a room into individually editable, simulation-ready geometry assets. A dense point cloud is reconstructed using Neural Radiance Fields (NeRF), and 2D instance masks from text-prompted SAM 3 segmentation are lifted to 3D using multi-view consensus and depth-band filtering. Points are separated into object instances with an octree, and occlusion gaps are healed with a connectivity graph. Chair templates are fitted by Iterative Closest Point (ICP) alignment, and table geometry is generated procedurally. A browser-based editor supports quality assurance and rapid construction of alternative layout configurations. A steady Reynolds-averaged OpenFOAM solution then drives transient passive-scalar transport; the setup is verified using a mesh-sensitivity study and validated against an IEA Annex 20 benchmark. We apply the workflow to two university classrooms and a tiered lecture-hall auditorium. The capture-to-geometry pass takes two to five hours per room on a consumer workstation. In a controlled obstruction sequence in one classroom, the modeled half-clearance time varies non-monotonically as furniture is added, and a cross-room comparison indicates that clearance behavior cannot be reliably extrapolated between rooms, motivating per-room geometry acquisition. By making that acquisition low-cost, the workflow makes geometry-resolved comparative ventilation studies practical for spaces such as classrooms.

==> figures/Annex20_Overleaf_Line1.csv <==
y_H,U_Coarse,U_Medium,U_Fine
0.005,-0.0675,-0.0775,-0.0643
0.05,-0.1752,-0.1645,-0.1506
0.15,-0.1425,-0.1373,-0.1344
0.5,-0.013,-0.0111,-0.0124
0.8,0.1442,0.1249,0.1187
0.9,0.4516,0.4383,0.4319
0.96,0.741,0.7652,0.779
0.98,0.8134,0.8433,0.8519
1,0,0,0


==> figures/Annex20_Overleaf_Line2.csv <==
y_H,U_Coarse,U_Medium,U_Fine
0.005,-0.1189,-0.1547,-0.1537
0.05,-0.301,-0.3133,-0.318
0.15,-0.2369,-0.2451,-0.2501
0.5,0.0113,0.015,0.0185
0.8,0.3039,0.3047,0.3075
0.9,0.4913,0.5019,0.5049
0.96,0.6072,0.6173,0.6152
0.98,0.6281,0.634,0.621
1,0,0,0


==> figures/Auditorium_Decay.csv <==
0.50,1.000000,1.000000,1.000000
1.00,1.000000,1.000000,1.000000
1.50,1.000000,1.000000,1.000000
2.00,1.000000,1.000000,1.000000
2.50,1.000000,1.000000,1.000000
3.00,1.000000,1.000000,1.000000
3.50,1.000000,1.000000,1.000000
4.00,1.000000,1.000000,1.000000
4.50,1.000000,1.000000,1.000000
5.00,1.000000,1.000000,1.000000
5.50,1.000000,1.000000,1.000000
6.00,1.000000,1.000000,1.000000
6.50,1.000000,1.000000,1.000000
7.00,1.000000,1.000000,1.000000
7.50,1.000000,1.000000,1.000000
8.00,1.000000,1.000000,1.000000
8.50,1.000000,1.000000,1.000000
9.00,1.000000,1.000000,1.000000
9.50,1.000000,1.000000,1.000000
10.00,1.000000,1.000000,1.000000
10.50,1.000000,1.000000,1.000000
11.00,1.000000,1.000000,1.000000
11.50,1.000000,1.000000,1.000000
12.00,1.000000,1.000000,1.000000
12.50,1.000000,1.000000,1.000000
13.00,1.000000,1.000000,1.000000
13.50,1.000000,1.000000,1.000000
14.00,1.000000,1.000000,1.000000
14.50,1.000000,1.000000,1.000000
15.00,1.000000,1.000000,1.000000
15.50,1.000000,1.000000,1.000000
16.00,1.000000,1.000000,1.000000
16.50,1.000000,1.000000,1.000000
17.00,1.000000,1.000000,1.000000
17.50,1.000000,1.000000,1.000000
18.00,1.000000,1.000000,1.000000
18.50,1.000000,1.000000,1.000000
19.00,1.000000,1.000000,1.000000
19.50,1.000000,1.000000,1.000000
20.25,1.000000,1.000000,1.000000
21.25,1.000000,1.000000,1.000000
22.25,1.000000,1.000000,1.000000
23.25,0.999998,1.000000,1.000000
24.25,0.999994,1.000000,1.000000
25.25,0.999983,0.999999,1.000000
26.25,0.999958,0.999999,1.000000
27.25,0.999907,0.999998,1.000000
28.25,0.999804,0.999997,1.000000
29.25,0.999621,0.999996,1.000000
30.25,0.999330,0.999994,1.000000
31.25,0.998896,0.999992,1.000000
32.25,0.998280,0.999989,1.000000
33.25,0.997444,0.999986,1.000000
36.95,0.991876,0.999963,1.000000
46.95,0.963625,0.999819,1.000000
56.95,0.937013,0.999535,0.999994
66.95,0.921189,0.999171,0.999860
76.95,0.913206,0.998790,0.998916
86.95,0.907396,0.998424,0.995853
96.95,0.902180,0.998102,0.989767
106.95,0.897165,0.997827,0.980891
116.95,0.892536,0.997584,0.970212
118.95,0.891588,0.997534,0.967903
120.95,0.890588,0.997484,0.965561
122.95,0.889571,0.997434,0.963185
124.95,0.888570,0.997383,0.960785
126.95,0.887606,0.997332,0.958379
128.95,0.886688,0.997279,0.955982
130.95,0.885828,0.997224,0.953609
132.95,0.885027,0.997167,0.951271
134.95,0.884284,0.997107,0.948977
136.95,0.883599,0.997044,0.946736
138.95,0.882966,0.996977,0.944554
140.95,0.882383,0.996905,0.942438
142.95,0.881845,0.996828,0.940391
144.95,0.881345,0.996745,0.938417
146.95,0.880880,0.996655,0.936519
148.95,0.880444,0.996559,0.934699
150.95,0.880032,0.996454,0.932957
152.95,0.879641,0.996342,0.931294
154.95,0.879267,0.996220,0.929709
156.95,0.878907,0.996089,0.928202
158.95,0.878560,0.995949,0.926771
160.95,0.878223,0.995797,0.925415
162.95,0.877894,0.995635,0.924132
164.95,0.877573,0.995463,0.922918
166.95,0.877258,0.995278,0.921772
168.95,0.876948,0.995083,0.920690
170.95,0.876643,0.994876,0.919670
172.95,0.876342,0.994657,0.918708
174.95,0.876044,0.994427,0.917801
176.95,0.875748,0.994186,0.916946
178.95,0.875454,0.993933,0.916138
180.95,0.875162,0.993670,0.915376
182.95,0.874871,0.993397,0.914655
184.95,0.874580,0.993113,0.913972
186.95,0.874289,0.992820,0.913325
188.95,0.873998,0.992519,0.912710
190.95,0.873706,0.992209,0.912124
192.95,0.873413,0.991891,0.911564
194.95,0.873117,0.991566,0.911029
196.95,0.872819,0.991235,0.910515
198.95,0.872517,0.990898,0.910021
200.95,0.872213,0.990555,0.909544
202.95,0.871904,0.990208,0.909082
204.95,0.871590,0.989857,0.908633
206.95,0.871272,0.989503,0.908196
208.95,0.870949,0.989146,0.907770
210.95,0.870620,0.988786,0.907352
212.95,0.870285,0.988424,0.906941
214.95,0.869945,0.988060,0.906537
216.95,0.869598,0.987695,0.906138
218.95,0.869245,0.987329,0.905742
220.95,0.868886,0.986962,0.905349
222.95,0.868521,0.986593,0.904958
224.95,0.868149,0.986223,0.904568
226.95,0.867771,0.985852,0.904177
228.95,0.867387,0.985480,0.903785
230.95,0.866997,0.985106,0.903392
232.95,0.866601,0.984729,0.902995
234.95,0.866199,0.984350,0.902595
236.95,0.865792,0.983967,0.902191
238.95,0.865379,0.983581,0.901781
240.95,0.864961,0.983190,0.901365
242.95,0.864539,0.982793,0.900943
244.95,0.864112,0.982390,0.900514
246.95,0.863680,0.981980,0.900077
248.95,0.863245,0.981561,0.899632
250.95,0.862805,0.981134,0.899178
252.95,0.862361,0.980695,0.898714
254.95,0.861914,0.980245,0.898241
256.95,0.861463,0.979782,0.897758
258.95,0.861009,0.979306,0.897264
260.95,0.860552,0.978814,0.896760
262.95,0.860091,0.978305,0.896244
264.95,0.859627,0.977780,0.895718
266.95,0.859160,0.977235,0.895180
268.95,0.858691,0.976671,0.894631
270.95,0.858218,0.976086,0.894071
272.95,0.857742,0.975478,0.893499
274.95,0.857263,0.974848,0.892917
276.95,0.856781,0.974193,0.892323
278.95,0.856296,0.973513,0.891718
280.95,0.855808,0.972808,0.891103
282.95,0.855316,0.972076,0.890478
284.95,0.854821,0.971316,0.889843
286.95,0.854322,0.970529,0.889198
288.95,0.853820,0.969713,0.888544
290.95,0.853313,0.968869,0.887881
292.95,0.852803,0.967995,0.887210
294.95,0.852288,0.967092,0.886532
296.95,0.851769,0.966159,0.885847
298.95,0.851245,0.965196,0.885155
300.95,0.850716,0.964204,0.884457
302.95,0.850181,0.963183,0.883754
304.95,0.849642,0.962132,0.883046
306.95,0.849096,0.961052,0.882334
308.95,0.848545,0.959944,0.881618
310.95,0.847987,0.958809,0.880900
312.95,0.847423,0.957645,0.880179
314.95,0.846852,0.956456,0.879456
316.95,0.846274,0.955240,0.878732
318.95,0.845689,0.953999,0.878007
320.95,0.845095,0.952734,0.877282
322.95,0.844494,0.951446,0.876557
324.95,0.843885,0.950136,0.875833
326.95,0.843267,0.948804,0.875109
328.95,0.842640,0.947453,0.874387
330.95,0.842004,0.946082,0.873667
332.95,0.841359,0.944694,0.872948
334.95,0.840704,0.943289,0.872232
336.95,0.840040,0.941868,0.871518
338.95,0.839365,0.940434,0.870806
340.95,0.838680,0.938986,0.870098
342.95,0.837985,0.937527,0.869392
344.95,0.837279,0.936057,0.868690
346.95,0.836563,0.934579,0.867990
348.95,0.835835,0.933092,0.867294
350.95,0.835097,0.931598,0.866601
352.95,0.834347,0.930099,0.865911
354.95,0.833587,0.928596,0.865224
356.95,0.832815,0.927089,0.864541
358.95,0.832032,0.925581,0.863860
360.95,0.831238,0.924071,0.863182
362.95,0.830433,0.922561,0.862507
364.95,0.829617,0.921053,0.861835
366.95,0.828790,0.919546,0.861166
368.95,0.827952,0.918043,0.860499
370.95,0.827103,0.916543,0.859834
372.95,0.826244,0.915048,0.859172
374.95,0.825375,0.913559,0.858511
376.95,0.824495,0.912076,0.857853
378.95,0.823606,0.910601,0.857196
380.95,0.822706,0.909133,0.856541
382.95,0.821798,0.907673,0.855887
384.95,0.820881,0.906222,0.855234
386.95,0.819955,0.904781,0.854583
388.95,0.819020,0.903350,0.853932
390.95,0.818078,0.901930,0.853283
392.95,0.817127,0.900520,0.852634
394.95,0.816170,0.899122,0.851985
396.95,0.815205,0.897735,0.851336
398.95,0.814234,0.896360,0.850688
400.95,0.813257,0.894997,0.850040
402.95,0.812275,0.893647,0.849392
404.95,0.811286,0.892309,0.848743
406.95,0.810293,0.890984,0.848095
408.95,0.809296,0.889671,0.847445
410.95,0.808294,0.888372,0.846796
412.95,0.807289,0.887085,0.846145
414.95,0.806280,0.885811,0.845494
416.95,0.805269,0.884550,0.844842
418.95,0.804255,0.883301,0.844189
420.95,0.803240,0.882066,0.843535
422.95,0.802222,0.880843,0.842880
424.95,0.801203,0.879633,0.842224
426.95,0.800184,0.878435,0.841567
428.95,0.799164,0.877250,0.840908
430.95,0.798143,0.876076,0.840248
432.95,0.797123,0.874915,0.839587
434.95,0.796104,0.873766,0.838925
436.95,0.795085,0.872628,0.838261
438.95,0.794067,0.871502,0.837597
440.95,0.793051,0.870387,0.836930
442.95,0.792037,0.869283,0.836263
444.95,0.791024,0.868190,0.835594
446.95,0.790014,0.867107,0.834923
448.95,0.789006,0.866035,0.834252
450.95,0.788001,0.864973,0.833579
452.95,0.786998,0.863921,0.832905
454.95,0.785999,0.862878,0.832230
456.95,0.785003,0.861845,0.831553
458.95,0.784011,0.860821,0.830875
460.95,0.783022,0.859806,0.830197
462.95,0.782037,0.858799,0.829517
464.95,0.781056,0.857801,0.828836
466.95,0.780079,0.856812,0.828154
468.95,0.779106,0.855830,0.827471
470.95,0.778138,0.854856,0.826788
472.95,0.777174,0.853889,0.826104
474.95,0.776214,0.852930,0.825418
476.95,0.775258,0.851978,0.824733
478.95,0.774308,0.851033,0.824046
480.95,0.773361,0.850094,0.823359
482.95,0.772420,0.849162,0.822672
484.95,0.771483,0.848236,0.821984
486.95,0.770550,0.847316,0.821295
488.95,0.769623,0.846402,0.820607
490.95,0.768700,0.845494,0.819918
492.95,0.767782,0.844591,0.819228
494.95,0.766868,0.843693,0.818539
496.95,0.765959,0.842801,0.817849
498.95,0.765055,0.841913,0.817160
500.95,0.764155,0.841030,0.816470
502.95,0.763260,0.840152,0.815781
504.95,0.762369,0.839278,0.815091
506.95,0.761483,0.838408,0.814402
508.95,0.760602,0.837542,0.813712
510.95,0.759724,0.836681,0.813023
512.95,0.758851,0.835823,0.812334
514.95,0.757983,0.834969,0.811645
516.95,0.757118,0.834118,0.810957
518.95,0.756258,0.833271,0.810269
520.95,0.755401,0.832427,0.809581
522.95,0.754549,0.831586,0.808893
524.95,0.753701,0.830748,0.808206
526.95,0.752856,0.829913,0.807519
528.95,0.752016,0.829080,0.806832
530.95,0.751179,0.828250,0.806146
532.95,0.750346,0.827423,0.805460
534.95,0.749516,0.826598,0.804775
536.95,0.748690,0.825775,0.804090
538.95,0.747867,0.824955,0.803405
540.95,0.747048,0.824136,0.802721
542.95,0.746232,0.823319,0.802037
544.95,0.745419,0.822505,0.801354
546.95,0.744609,0.821691,0.800671
548.95,0.743802,0.820880,0.799988
550.95,0.742998,0.820070,0.799305
552.95,0.742198,0.819261,0.798623
554.95,0.741400,0.818454,0.797941
556.95,0.740604,0.817648,0.797260
558.95,0.739812,0.816843,0.796579
560.95,0.739022,0.816039,0.795898
562.95,0.738235,0.815236,0.795217
564.95,0.737450,0.814434,0.794537
566.95,0.736668,0.813633,0.793857
568.95,0.735888,0.812833,0.793177
570.95,0.735110,0.812033,0.792497
572.95,0.734335,0.811234,0.791818
574.95,0.733561,0.810436,0.791139
576.95,0.732790,0.809638,0.790460
578.95,0.732021,0.808841,0.789781
580.95,0.731255,0.808043,0.789102
582.95,0.730490,0.807247,0.788423
584.95,0.729727,0.806450,0.787745
586.95,0.728966,0.805654,0.787066
588.95,0.728206,0.804858,0.786388
590.95,0.727449,0.804062,0.785710
592.95,0.726693,0.803266,0.785031
594.95,0.725939,0.802470,0.784353
596.95,0.725187,0.801675,0.783675
598.95,0.724436,0.800879,0.782997
600.95,0.723687,0.800083,0.782319
602.95,0.722940,0.799288,0.781641
604.95,0.722194,0.798492,0.780963
606.95,0.721449,0.797696,0.780284
608.95,0.720706,0.796900,0.779606
610.95,0.719964,0.796104,0.778928
612.95,0.719224,0.795308,0.778250
614.95,0.718485,0.794512,0.777572
616.95,0.717747,0.793715,0.776894
618.95,0.717011,0.792919,0.776215
620.95,0.716276,0.792122,0.775537
622.95,0.715542,0.791326,0.774859
624.95,0.714809,0.790529,0.774181
626.95,0.714078,0.789732,0.773502
628.95,0.713348,0.788935,0.772824
630.95,0.712618,0.788138,0.772146
632.95,0.711890,0.787340,0.771467
634.95,0.711163,0.786543,0.770789
636.95,0.710437,0.785746,0.770110
638.95,0.709713,0.784949,0.769432
640.95,0.708989,0.784151,0.768753
642.95,0.708266,0.783354,0.768075
644.95,0.707544,0.782557,0.767396
646.95,0.706823,0.781760,0.766718
648.95,0.706103,0.780963,0.766039
650.95,0.705384,0.780166,0.765361
652.95,0.704666,0.779369,0.764682
654.95,0.703948,0.778573,0.764004
656.95,0.703232,0.777777,0.763326
658.95,0.702516,0.776980,0.762647
660.95,0.701802,0.776185,0.761969
662.95,0.701088,0.775389,0.761291
664.95,0.700374,0.774594,0.760613
666.95,0.699662,0.773800,0.759935
668.95,0.698950,0.773005,0.759257
670.95,0.698239,0.772212,0.758579
672.95,0.697529,0.771418,0.757901
674.95,0.696820,0.770626,0.757224
676.95,0.696111,0.769833,0.756546
678.95,0.695403,0.769042,0.755869
680.95,0.694695,0.768251,0.755192
682.95,0.693989,0.767460,0.754515
684.95,0.693282,0.766671,0.753838
686.95,0.692577,0.765882,0.753161
688.95,0.691872,0.765094,0.752484
690.95,0.691167,0.764307,0.751808
692.95,0.690464,0.763520,0.751132
694.95,0.689760,0.762735,0.750456
696.95,0.689058,0.761950,0.749780
698.95,0.688355,0.761166,0.749104
700.95,0.687654,0.760383,0.748429
702.95,0.686953,0.759601,0.747754
704.95,0.686252,0.758821,0.747079
706.95,0.685552,0.758041,0.746404
708.95,0.684852,0.757262,0.745729
710.95,0.684153,0.756484,0.745055
712.95,0.683454,0.755708,0.744381
714.95,0.682756,0.754933,0.743707
716.95,0.682058,0.754158,0.743034
718.95,0.681360,0.753385,0.742360
720.95,0.680663,0.752614,0.741687
722.95,0.679966,0.751843,0.741014
724.95,0.679269,0.751074,0.740342
726.95,0.678573,0.750306,0.739669
728.95,0.677878,0.749539,0.738997
730.95,0.677182,0.748773,0.738326
732.95,0.676487,0.748009,0.737654
734.95,0.675792,0.747246,0.736983
736.95,0.675098,0.746485,0.736312
738.95,0.674404,0.745725,0.735641
740.95,0.673710,0.744966,0.734971
742.95,0.673017,0.744209,0.734301
744.95,0.672323,0.743453,0.733631
746.95,0.671630,0.742698,0.732961
748.95,0.670938,0.741945,0.732292
750.95,0.670245,0.741193,0.731623
752.95,0.669553,0.740443,0.730954
754.95,0.668861,0.739694,0.730286
756.95,0.668169,0.738946,0.729617
758.95,0.667478,0.738200,0.728949
760.95,0.666787,0.737455,0.728282
762.95,0.666096,0.736712,0.727614
764.95,0.665405,0.735970,0.726947
766.95,0.664715,0.735230,0.726280
768.95,0.664025,0.734491,0.725614
770.95,0.663335,0.733754,0.724948
772.95,0.662645,0.733018,0.724282
774.95,0.661955,0.732283,0.723616
776.95,0.661266,0.731550,0.722950
778.95,0.660577,0.730818,0.722285
780.95,0.659888,0.730087,0.721620
782.95,0.659199,0.729358,0.720955
784.95,0.658511,0.728631,0.720291
786.95,0.657823,0.727905,0.719627
788.95,0.657135,0.727180,0.718963
790.95,0.656447,0.726456,0.718299
792.95,0.655760,0.725734,0.717636
794.95,0.655073,0.725013,0.716973
796.95,0.654386,0.724294,0.716310
798.95,0.653699,0.723576,0.715647
800.95,0.653012,0.722859,0.714985
802.95,0.652326,0.722144,0.714323
807.70,0.650757,0.720462,0.712803
815.20,0.648353,0.717853,0.710464
822.70,0.645965,0.715243,0.708145
830.20,0.643554,0.712638,0.705821
837.70,0.641112,0.710045,0.703489
845.20,0.638636,0.707469,0.701150
852.70,0.636136,0.704911,0.698807
860.20,0.633629,0.702371,0.696462
867.70,0.631127,0.699849,0.694114
875.20,0.628632,0.697342,0.691766
882.70,0.626145,0.694851,0.689422
890.20,0.623665,0.692373,0.687084
897.70,0.621190,0.689908,0.684755
905.20,0.618721,0.687455,0.682436
912.70,0.616258,0.685013,0.680126
920.20,0.613802,0.682581,0.677824
927.70,0.611354,0.680158,0.675528
935.20,0.608913,0.677744,0.673236
942.70,0.606481,0.675337,0.670947
950.20,0.604058,0.672938,0.668660
957.70,0.601645,0.670546,0.666373
965.20,0.599241,0.668162,0.664087
972.70,0.596847,0.665784,0.661801
980.20,0.594463,0.663413,0.659516
988.30,0.591928,0.660888,0.657050
997.80,0.589110,0.657953,0.654174
1007.30,0.586327,0.655011,0.651317
1016.80,0.583543,0.652071,0.648469
1026.30,0.580742,0.649136,0.645632
1035.80,0.577922,0.646207,0.642812
1045.30,0.575089,0.643286,0.640014
1054.80,0.572255,0.640375,0.637240
1064.30,0.569427,0.637476,0.634490
1073.80,0.566610,0.634589,0.631763
1083.30,0.563806,0.631716,0.629058
1092.80,0.561013,0.628859,0.626369
1102.30,0.558234,0.626017,0.623694
1111.80,0.555468,0.623191,0.621028
1121.30,0.552716,0.620382,0.618367
1130.80,0.549979,0.617591,0.615708
1140.30,0.547255,0.614816,0.613048
1149.80,0.544547,0.612057,0.610387
1159.30,0.541853,0.609314,0.607724
1168.80,0.539174,0.606585,0.605061
1178.30,0.536510,0.603870,0.602399
1187.80,0.533860,0.601168,0.599740
1197.30,0.531225,0.598479,0.597087
1206.80,0.528604,0.595802,0.594442
1216.30,0.525997,0.593138,0.591805
1225.80,0.523404,0.590486,0.589179
1235.30,0.520823,0.587848,0.586564
1244.80,0.518256,0.585224,0.583961
1254.30,0.515701,0.582614,0.581370
1263.80,0.513159,0.580020,0.578791
1273.30,0.510629,0.577440,0.576224
1282.80,0.508112,0.574875,0.573668
1292.30,0.505608,0.572326,0.571123
1301.80,0.503117,0.569790,0.568589
1311.30,0.500638,0.567269,0.566065
1320.80,0.498173,0.564762,0.563551
1330.30,0.495720,0.562267,0.561046
1339.80,0.493280,0.559784,0.558550
1349.30,0.490853,0.557312,0.556064
1358.80,0.488438,0.554851,0.553587
1368.30,0.486036,0.552400,0.551119
1377.80,0.483646,0.549959,0.548660
1387.30,0.481268,0.547527,0.546211
1396.80,0.478902,0.545105,0.543771
1406.30,0.476548,0.542691,0.541342
1415.80,0.474205,0.540287,0.538922
1425.30,0.471873,0.537892,0.536512
1434.80,0.469553,0.535506,0.534112
1444.30,0.467243,0.533129,0.531722
1453.80,0.464945,0.530761,0.529343
1463.30,0.462658,0.528403,0.526973
1472.80,0.460381,0.526055,0.524613
1482.30,0.458116,0.523716,0.522263
1491.80,0.455861,0.521388,0.519923
1501.30,0.453617,0.519069,0.517592
1510.80,0.451385,0.516760,0.515272
1520.30,0.449163,0.514461,0.512960
1529.80,0.446952,0.512172,0.510659
1539.30,0.444751,0.509893,0.508367
1548.80,0.442562,0.507624,0.506085
1558.30,0.440384,0.505365,0.503812
1567.80,0.438216,0.503117,0.501549
1577.30,0.436059,0.500879,0.499296
1586.80,0.433913,0.498651,0.497052
1596.30,0.431778,0.496433,0.494818
1605.80,0.429654,0.494225,0.492593
1615.30,0.427540,0.492028,0.490378
1624.80,0.425436,0.489840,0.488172
1634.30,0.423344,0.487663,0.485976
1643.80,0.421262,0.485496,0.483789
1653.30,0.419190,0.483338,0.481612
1662.80,0.417128,0.481191,0.479445
1672.30,0.415077,0.479053,0.477286
1681.80,0.413037,0.476925,0.475138
1691.30,0.411006,0.474807,0.472998
1700.80,0.408986,0.472698,0.470868
1710.30,0.406976,0.470599,0.468748
1719.80,0.404976,0.468509,0.466636
1729.30,0.402986,0.466429,0.464534
1738.80,0.401006,0.464358,0.462441
1748.30,0.399037,0.462296,0.460357
1757.80,0.397077,0.460244,0.458283
1767.30,0.395126,0.458200,0.456217
1776.80,0.393186,0.456166,0.454161
1786.30,0.391256,0.454141,0.452114
1795.80,0.389335,0.452125,0.450076
1805.30,0.387424,0.450117,0.448046
1814.80,0.385522,0.448119,0.446026
1824.30,0.383630,0.446130,0.444015
1833.80,0.381748,0.444149,0.442013
1843.30,0.379875,0.442177,0.440019
1852.80,0.378011,0.440214,0.438035
1862.30,0.376157,0.438260,0.436059
1871.80,0.374312,0.436314,0.434092
1881.30,0.372476,0.434378,0.432134
1890.80,0.370650,0.432449,0.430185
1900.30,0.368832,0.430530,0.428244
1909.80,0.367024,0.428619,0.426312
1919.30,0.365225,0.426716,0.424389
1928.80,0.363435,0.424822,0.422474
1938.30,0.361654,0.422937,0.420568
1947.80,0.359882,0.421060,0.418670
1957.30,0.358119,0.419191,0.416781
1966.80,0.356364,0.417331,0.414901
1976.30,0.354619,0.415479,0.413028
1985.80,0.352882,0.413635,0.411164
1995.30,0.351154,0.411800,0.409309
2004.80,0.349434,0.409973,0.407462
2014.30,0.347723,0.408154,0.405623
2023.80,0.346021,0.406343,0.403792
2033.30,0.344328,0.404540,0.401970
2042.80,0.342642,0.402746,0.400156
2052.30,0.340966,0.400959,0.398350
2061.80,0.339298,0.399181,0.396552
2071.30,0.337638,0.397410,0.394762
2080.80,0.335986,0.395647,0.392980
2090.30,0.334343,0.393892,0.391207
2099.80,0.332708,0.392145,0.389441
2109.30,0.331081,0.390406,0.387683
2118.80,0.329463,0.388675,0.385933
2128.30,0.327852,0.386951,0.384191
2137.80,0.326250,0.385235,0.382457
2147.30,0.324656,0.383527,0.380731
2156.80,0.323070,0.381826,0.379012
2166.30,0.321491,0.380133,0.377302
2175.80,0.319921,0.378447,0.375599
2185.30,0.318358,0.376769,0.373903
2194.80,0.316804,0.375098,0.372216
2204.30,0.315257,0.373435,0.370535
2213.80,0.313718,0.371779,0.368863
2223.30,0.312187,0.370130,0.367198
2232.80,0.310663,0.368489,0.365541
2242.30,0.309147,0.366855,0.363891
2251.80,0.307639,0.365228,0.362248
2261.30,0.306138,0.363609,0.360613
2270.80,0.304645,0.361996,0.358986
2280.30,0.303159,0.360391,0.357365
2289.80,0.301681,0.358793,0.355752
2299.30,0.300210,0.357202,0.354147
2308.80,0.298747,0.355618,0.352548
2318.30,0.297291,0.354041,0.350957
2327.80,0.295842,0.352471,0.349373
2337.30,0.294401,0.350908,0.347797
2346.80,0.292967,0.349352,0.346227
2356.30,0.291540,0.347802,0.344664
2365.80,0.290120,0.346260,0.343109
2375.30,0.288707,0.344724,0.341561
2384.80,0.287301,0.343195,0.340019
2394.30,0.285903,0.341673,0.338485
2403.80,0.284511,0.340158,0.336957
2413.30,0.283127,0.338649,0.335437
2422.80,0.281749,0.337147,0.333923
2432.30,0.280378,0.335652,0.332416
2441.80,0.279014,0.334163,0.330916
2451.30,0.277657,0.332681,0.329423
2460.80,0.276307,0.331205,0.327937
2470.30,0.274964,0.329736,0.326457
2479.80,0.273627,0.328273,0.324984
2489.30,0.272297,0.326817,0.323518
2498.80,0.270974,0.325367,0.322058
2508.30,0.269657,0.323924,0.320605
2517.80,0.268347,0.322487,0.319159
2527.30,0.267043,0.321056,0.317719
2536.80,0.265746,0.319632,0.316286
2546.30,0.264456,0.318214,0.314859
2555.80,0.263172,0.316802,0.313438
2565.30,0.261894,0.315396,0.312024
2574.80,0.260623,0.313997,0.310617
2584.30,0.259358,0.312604,0.309216
2593.80,0.258100,0.311217,0.307821
2603.30,0.256848,0.309836,0.306432
2612.80,0.255602,0.308461,0.305050
2622.30,0.254362,0.307092,0.303674
2631.80,0.253128,0.305729,0.302305
2641.30,0.251901,0.304372,0.300941
2650.80,0.250680,0.303021,0.299584
2660.30,0.249465,0.301676,0.298233
2669.80,0.248256,0.300337,0.296888
2679.30,0.247053,0.299004,0.295549
2688.80,0.245856,0.297676,0.294216
2698.30,0.244665,0.296355,0.292889
2707.80,0.243480,0.295039,0.291568
2717.30,0.242301,0.293729,0.290253
2726.80,0.241128,0.292425,0.288945
2736.30,0.239961,0.291127,0.287642
2745.80,0.238799,0.289834,0.286345
2755.30,0.237644,0.288547,0.285054
2764.80,0.236494,0.287266,0.283768
2774.30,0.235350,0.285990,0.282489
2783.80,0.234211,0.284720,0.281215
2793.30,0.233078,0.283455,0.279947
2802.80,0.231951,0.282196,0.278685
2812.30,0.230830,0.280943,0.277429
2821.80,0.229714,0.279695,0.276178
2831.30,0.228604,0.278452,0.274933
2840.80,0.227499,0.277215,0.273694
2850.30,0.226400,0.275983,0.272460
2859.80,0.225306,0.274757,0.271232
2869.30,0.224218,0.273536,0.270009
2878.80,0.223135,0.272321,0.268792
2888.30,0.222058,0.271111,0.267580
2897.80,0.220985,0.269906,0.266374
2907.30,0.219919,0.268706,0.265173
2916.80,0.218857,0.267512,0.263978
2926.30,0.217801,0.266323,0.262788
2935.80,0.216750,0.265139,0.261604
2945.30,0.215705,0.263961,0.260425
2954.80,0.214664,0.262787,0.259251
2964.30,0.213629,0.261619,0.258083
2973.80,0.212599,0.260456,0.256920
2983.30,0.211574,0.259298,0.255762
2992.80,0.210554,0.258145,0.254609
3002.30,0.209539,0.256997,0.253462
3011.80,0.208529,0.255854,0.252320
3021.30,0.207525,0.254716,0.251183
3030.80,0.206525,0.253583,0.250051
3040.30,0.205530,0.252455,0.248924
3049.80,0.204541,0.251332,0.247802
3059.30,0.203556,0.250214,0.246686
3068.80,0.202576,0.249101,0.245574
3078.30,0.201601,0.247993,0.244468
3087.80,0.200630,0.246890,0.243366
3097.30,0.199665,0.245791,0.242270
3106.80,0.198704,0.244697,0.241178
3116.30,0.197748,0.243608,0.240092
3125.80,0.196797,0.242524,0.239010
3135.30,0.195851,0.241445,0.237933
3144.80,0.194909,0.240370,0.236861
3154.30,0.193972,0.239300,0.235794
3163.80,0.193040,0.238235,0.234732
3173.30,0.192112,0.237175,0.233674
3182.80,0.191189,0.236119,0.232622
3192.30,0.190270,0.235067,0.231574
3201.80,0.189356,0.234021,0.230531
3211.30,0.188447,0.232979,0.229492
3220.80,0.187542,0.231941,0.228458
3230.30,0.186641,0.230908,0.227429
3239.80,0.185745,0.229880,0.226405
3249.30,0.184854,0.228856,0.225385
3258.80,0.183966,0.227837,0.224370
3268.30,0.183084,0.226822,0.223359
3277.80,0.182205,0.225811,0.222353
3287.30,0.181331,0.224805,0.221352
3296.80,0.180462,0.223804,0.220355
3306.30,0.179596,0.222806,0.219362
3315.80,0.178735,0.221814,0.218374
3325.30,0.177878,0.220825,0.217390
3334.80,0.177025,0.219841,0.216411
3344.30,0.176177,0.218861,0.215437
3353.80,0.175333,0.217886,0.214466
3363.30,0.174493,0.216914,0.213500
3372.80,0.173657,0.215947,0.212539
3382.30,0.172825,0.214985,0.211582
3391.80,0.171997,0.214026,0.210629
3401.30,0.171174,0.213072,0.209680
3410.80,0.170354,0.212122,0.208736
3420.30,0.169539,0.211176,0.207796
3429.80,0.168727,0.210234,0.206860
3439.30,0.167920,0.209297,0.205928
3448.80,0.167117,0.208363,0.205001
3458.30,0.166317,0.207434,0.204078
3467.80,0.165522,0.206509,0.203159
3477.30,0.164730,0.205587,0.202244
3486.80,0.163942,0.204670,0.201333
3496.30,0.163158,0.203757,0.200426
3505.80,0.162378,0.202848,0.199524
3515.30,0.161602,0.201943,0.198625
3524.80,0.160830,0.201042,0.197731
3534.30,0.160062,0.200144,0.196840
3543.80,0.159297,0.199251,0.195954
3553.30,0.158536,0.198362,0.195072
3562.80,0.157779,0.197477,0.194193
3572.30,0.157025,0.196595,0.193319
3581.80,0.156276,0.195717,0.192448
3591.30,0.155530,0.194844,0.191581
3600.80,0.154787,0.193974,0.190719
3610.30,0.154048,0.193108,0.189860
3619.80,0.153313,0.192245,0.189005
3629.30,0.152582,0.191387,0.188154
3638.80,0.151854,0.190532,0.187307
3648.30,0.151130,0.189681,0.186463
3657.80,0.150409,0.188834,0.185624
3667.30,0.149692,0.187991,0.184788
3676.80,0.148978,0.187151,0.183956
3686.30,0.148268,0.186315,0.183127
3695.80,0.147561,0.185482,0.182303
3705.30,0.146858,0.184654,0.181482
3714.80,0.146158,0.183829,0.180664
3724.30,0.145462,0.183007,0.179851
3733.80,0.144769,0.182189,0.179041
3743.30,0.144079,0.181375,0.178235
3752.80,0.143393,0.180565,0.177432
3762.30,0.142711,0.179757,0.176633
3771.80,0.142031,0.178954,0.175838
3781.30,0.141355,0.178154,0.175046
3790.80,0.140682,0.177358,0.174258
3800.30,0.140013,0.176565,0.173473
3809.80,0.139347,0.175775,0.172692
3819.30,0.138684,0.174989,0.171914
3828.80,0.138024,0.174207,0.171140
3838.30,0.137368,0.173428,0.170370
3847.80,0.136714,0.172652,0.169602
3857.30,0.136064,0.171880,0.168839
3866.80,0.135418,0.171111,0.168078
3876.30,0.134774,0.170346,0.167321
3885.80,0.134133,0.169584,0.166568
3895.30,0.133496,0.168825,0.165818
3904.80,0.132862,0.168070,0.165071
3914.30,0.132230,0.167318,0.164328
3923.80,0.131602,0.166570,0.163588
3933.30,0.130977,0.165824,0.162851
3942.80,0.130355,0.165082,0.162118
3952.30,0.129736,0.164343,0.161388
3961.80,0.129121,0.163608,0.160661
3971.30,0.128508,0.162876,0.159937
3980.80,0.127898,0.162147,0.159217
3990.30,0.127291,0.161421,0.158500
3999.80,0.126687,0.160698,0.157786


==> figures/Class_A_v1_Empty.csv <==
0.05,1.000000
0.10,1.000000
0.15,1.000000
0.20,1.000000
0.25,1.000000
0.30,1.000000
0.35,1.000000
0.40,1.000000
0.45,1.000000
0.50,1.000000
0.55,1.000000
0.60,1.000000
0.65,1.000000
0.70,1.000000
0.75,1.000000
0.80,1.000000
0.85,1.000000
0.90,1.000000
0.95,1.000000
1.00,1.000000
1.05,1.000000
1.10,1.000000
1.15,1.000000
1.20,1.000000
1.25,0.999999
1.30,0.999998
1.35,0.999997
1.40,0.999994
1.45,0.999990
1.50,0.999984
1.55,0.999974
1.60,0.999959
1.65,0.999938
1.70,0.999909
1.75,0.999870
1.80,0.999820
1.85,0.999754
1.90,0.999670
1.95,0.999563
2.00,0.999431
2.05,0.999269
2.10,0.999073
2.15,0.998840
2.20,0.998568
2.25,0.998254
2.30,0.997898
2.35,0.997499
2.40,0.997059
2.45,0.996578
2.50,0.995956
2.55,0.995262
2.60,0.994494
2.65,0.993650
2.70,0.992731
2.75,0.991736
2.80,0.990666
2.85,0.989522
2.90,0.988306
2.95,0.987019
3.00,0.985663
3.05,0.984239
3.10,0.982750
3.15,0.981197
3.20,0.979583
3.25,0.977911
3.30,0.976285
3.35,0.974860
3.40,0.973400
3.45,0.971905
3.50,0.970375
3.55,0.968810
3.60,0.967211
3.65,0.965578
3.70,0.963912
3.75,0.962214
3.80,0.960484
3.85,0.958724
3.90,0.956934
3.95,0.955116
4.00,0.953271
4.05,0.951399
4.10,0.949502
4.15,0.947581
4.20,0.945638
4.25,0.943672
4.30,0.941686
4.35,0.939680
4.40,0.937656
4.45,0.935614
4.50,0.933556
4.55,0.931483
4.60,0.929396
4.65,0.927295
4.70,0.925183
4.75,0.923059
4.80,0.920926
4.85,0.918783
4.90,0.916632
4.95,0.914474
5.00,0.912309
5.05,0.910140
5.10,0.907965
5.15,0.905787
5.20,0.903606
5.25,0.901423
5.30,0.899239
5.35,0.897054
5.40,0.894869
5.45,0.892685
5.50,0.890503
5.55,0.888324
5.60,0.886147
5.65,0.883974
5.70,0.881805
5.75,0.879641
5.80,0.877482
5.85,0.875329
5.90,0.873183
5.95,0.871044
6.00,0.868912
6.05,0.866789
6.10,0.864674
6.15,0.862567
6.20,0.860470
6.25,0.858383
6.30,0.856306
6.35,0.854239
6.40,0.852184
6.45,0.850139
6.50,0.848106
6.55,0.846085
6.60,0.844076
6.65,0.842079
6.70,0.840095
6.75,0.838124
6.80,0.836166
6.85,0.834221
6.90,0.832290
6.95,0.830373
7.00,0.828470
7.05,0.826581
7.10,0.824706
7.15,0.822845
7.20,0.820999
7.25,0.819168
7.30,0.817352
7.35,0.815550
7.40,0.813764
7.45,0.811992
7.50,0.810236
7.55,0.808495
7.60,0.806769
7.65,0.805059
7.70,0.803364
7.75,0.801684
7.80,0.800020
7.85,0.798371
7.90,0.796738
7.95,0.795120
8.00,0.793517
8.05,0.791930
8.10,0.790358
8.15,0.788802
8.20,0.787261
8.25,0.785735
8.30,0.784225
8.35,0.782730
8.40,0.781250
8.45,0.779785
8.50,0.778335
8.55,0.776900
8.60,0.775480
8.65,0.774075
8.70,0.772684
8.75,0.771308
8.80,0.769947
8.85,0.768601
8.90,0.767269
8.95,0.765951
9.00,0.764647
9.05,0.763358
9.10,0.762083
9.15,0.760821
9.20,0.759574
9.25,0.758340
9.30,0.757120
9.35,0.755913
9.40,0.754720
9.45,0.753540
9.50,0.752373
9.55,0.751220
9.60,0.750079
9.65,0.748952
9.70,0.747837
9.75,0.746734
9.80,0.745644
9.85,0.744567
9.90,0.743502
9.95,0.742449
10.00,0.741408
10.05,0.740379
10.10,0.739361
10.15,0.738356
10.20,0.737362
10.25,0.736379
10.30,0.735408
10.35,0.734448
10.40,0.733499
10.45,0.732561
10.50,0.731634
10.55,0.730718
10.60,0.729812
10.65,0.728917
10.70,0.728032
10.75,0.727157
10.80,0.726293
10.85,0.725438
10.90,0.724594
10.95,0.723759
11.00,0.722934
11.05,0.722119
11.10,0.721313
11.15,0.720517
11.20,0.719729
11.25,0.718951
11.30,0.718182
11.35,0.717422
11.40,0.716671
11.45,0.715928
11.50,0.715194
11.55,0.714469
11.60,0.713752
11.65,0.713043
11.70,0.712342
11.75,0.711650
11.80,0.710966
11.85,0.710289
11.90,0.709621
11.95,0.708960
12.00,0.708306
12.05,0.707661
12.10,0.707022
12.15,0.706392
12.20,0.705768
12.25,0.705151
12.30,0.704542
12.35,0.703940
12.40,0.703344
12.45,0.702755
12.50,0.702174
12.55,0.701598
12.60,0.701030
12.65,0.700467
12.70,0.699912
12.75,0.699362
12.80,0.698819
12.85,0.698282
12.90,0.697751
12.95,0.697226
13.00,0.696708
13.05,0.696195
13.10,0.695687
13.15,0.695186
13.20,0.694690
13.25,0.694200
13.30,0.693715
13.35,0.693236
13.40,0.692762
13.45,0.692294
13.50,0.691831
13.55,0.691373
13.60,0.690920
13.65,0.690472
13.70,0.690029
13.75,0.689591
13.80,0.689158
13.85,0.688730
13.90,0.688307
13.95,0.687888
14.00,0.687474
14.05,0.687065
14.10,0.686660
14.15,0.686259
14.20,0.685863
14.25,0.685472
14.30,0.685084
14.35,0.684701
14.40,0.684322
14.45,0.683948
14.50,0.683577
14.55,0.683211
14.60,0.682848
14.65,0.682490
14.70,0.682135
14.75,0.681785
14.80,0.681438
14.85,0.681095
14.90,0.680756
14.95,0.680420
15.00,0.680088
15.05,0.679760
15.10,0.679435
15.15,0.679114
15.20,0.678796
15.25,0.678482
15.30,0.678171
15.35,0.677863
15.40,0.677559
15.45,0.677258
15.50,0.676960
15.55,0.676665
15.60,0.676374
15.65,0.676086
15.70,0.675801
15.75,0.675519
15.80,0.675240
15.85,0.674964
15.90,0.674690
15.95,0.674420
16.00,0.674153
16.05,0.673888
16.10,0.673627
16.15,0.673368
16.20,0.673112
16.25,0.672858
16.30,0.672608
16.35,0.672360
16.40,0.672114
16.45,0.671871
16.50,0.671631
16.55,0.671394
16.60,0.671158
16.65,0.670926
16.70,0.670695
16.75,0.670468
16.80,0.670242
16.85,0.670019
16.90,0.669798
16.95,0.669580
17.00,0.669364
17.05,0.669150
17.10,0.668939
17.15,0.668729
17.20,0.668522
17.25,0.668317
17.30,0.668114
17.35,0.667913
17.40,0.667715
17.45,0.667518
17.50,0.667324
17.55,0.667131
17.60,0.666941
17.65,0.666752
17.70,0.666566
17.75,0.666381
17.80,0.666198
17.85,0.666018
17.90,0.665839
17.95,0.665662
18.00,0.665486
18.05,0.665313
18.10,0.665141
18.15,0.664971
18.20,0.664803
18.25,0.664637
18.30,0.664472
18.35,0.664309
18.40,0.664148
18.45,0.663988
18.50,0.663830
18.55,0.663674
18.60,0.663519
18.65,0.663366
18.70,0.663214
18.75,0.663064
18.80,0.662916
18.85,0.662769
18.90,0.662623
18.95,0.662479
19.00,0.662337
19.05,0.662195
19.10,0.662056
19.15,0.661918
19.20,0.661781
19.25,0.661645
19.30,0.661511
19.35,0.661379
19.40,0.661247
19.45,0.661117
19.50,0.660988
19.55,0.660861
19.60,0.660735
19.65,0.660610
19.70,0.660487
19.75,0.660364
19.80,0.660243
19.85,0.660123
19.90,0.660005
19.95,0.659887
20.00,0.659771
20.05,0.659656
20.10,0.659542
20.15,0.659429
20.20,0.659317
20.25,0.659207
20.30,0.659097
20.35,0.658989
20.40,0.658882
20.45,0.658776
20.50,0.658671
20.55,0.658567
20.60,0.658464
20.65,0.658362
20.70,0.658261
20.75,0.658161
20.80,0.658062
20.85,0.657964
20.90,0.657867
20.95,0.657771
21.00,0.657676
21.05,0.657581
21.10,0.657488
21.15,0.657396
21.20,0.657305
21.25,0.657214
21.30,0.657125
21.35,0.657036
21.40,0.656948
21.45,0.656861
21.50,0.656775
21.55,0.656690
21.60,0.656606
21.65,0.656522
21.70,0.656439
21.75,0.656357
21.80,0.656276
21.85,0.656196
21.90,0.656117
21.95,0.656038
22.00,0.655960
22.05,0.655883
22.10,0.655806
22.15,0.655731
22.20,0.655656
22.25,0.655582
22.30,0.655508
22.35,0.655435
22.40,0.655363
22.45,0.655292
22.50,0.655221
22.55,0.655151
22.60,0.655082
22.65,0.655014
22.70,0.654946
22.75,0.654878
22.80,0.654812
22.85,0.654746
22.90,0.654681
22.95,0.654616
23.00,0.654552
23.05,0.654489
23.10,0.654426
23.15,0.654364
23.20,0.654302
23.25,0.654241
23.30,0.654181
23.35,0.654121
23.40,0.654062
23.45,0.654003
23.50,0.653945
23.55,0.653887
23.60,0.653830
23.65,0.653774
23.70,0.653718
23.75,0.653663
23.80,0.653608
23.85,0.653554
23.90,0.653500
23.95,0.653447
24.00,0.653394
24.05,0.653342
24.10,0.653290
24.15,0.653239
24.20,0.653188
24.25,0.653138
24.30,0.653088
24.35,0.653039
24.40,0.652990
24.45,0.652941
24.50,0.652894
24.55,0.652846
24.60,0.652799
24.65,0.652753
24.70,0.652707
24.75,0.652661
24.80,0.652616
24.85,0.652571
24.90,0.652527
24.95,0.652483
25.00,0.652439
25.05,0.652396
25.10,0.652353
25.15,0.652311
25.20,0.652269
25.25,0.652228
25.30,0.652187
25.35,0.652146
25.40,0.652106
25.45,0.652066
25.50,0.652026
25.55,0.651987
25.60,0.651948
25.65,0.651910
25.70,0.651872
25.75,0.651834
25.80,0.651797
25.85,0.651760
25.90,0.651723
25.95,0.651687
26.00,0.651651
26.05,0.651615
26.10,0.651580
26.15,0.651545
26.20,0.651510
26.25,0.651476
26.30,0.651442
26.35,0.651409
26.40,0.651375
26.45,0.651342
26.50,0.651310
26.55,0.651277
26.60,0.651245
26.65,0.651213
26.70,0.651182
26.75,0.651151
26.80,0.651120
26.85,0.651089
26.90,0.651059
26.95,0.651029
27.00,0.650999
27.05,0.650969
27.10,0.650940
27.15,0.650911
27.20,0.650883
27.25,0.650854
27.30,0.650826
27.35,0.650798
27.40,0.650770
27.45,0.650743
27.50,0.650716
27.55,0.650689
27.60,0.650663
27.65,0.650636
27.70,0.650610
27.75,0.650584
27.80,0.650559
27.85,0.650533
27.90,0.650508
27.95,0.650483
28.00,0.650459
28.05,0.650434
28.10,0.650410
28.15,0.650386
28.20,0.650362
28.25,0.650338
28.30,0.650315
28.35,0.650292
28.40,0.650269
28.45,0.650246
28.50,0.650224
28.55,0.650202
28.60,0.650180
28.65,0.650158
28.70,0.650136
28.75,0.650115
28.80,0.650093
28.85,0.650072
28.90,0.650051
28.95,0.650031
29.00,0.650010
29.05,0.649990
29.10,0.649970
29.15,0.649950
29.20,0.649930
29.25,0.649911
29.30,0.649891
29.35,0.649872
29.40,0.649853
29.45,0.649834
29.50,0.649815
29.55,0.649797
29.60,0.649778
29.65,0.649760
29.70,0.649742
29.75,0.649724
29.80,0.649707
29.85,0.649689
29.90,0.649672
29.95,0.649655
30.00,0.649638
30.05,0.649621
30.10,0.649604
30.15,0.649588
30.20,0.649571
30.25,0.649555
30.30,0.649539
30.35,0.649523
30.40,0.649507
30.45,0.649491
30.50,0.649476
30.55,0.649460
30.60,0.649445
30.65,0.649430
30.70,0.649415
30.75,0.649400
30.80,0.649385
30.85,0.649371
30.90,0.649356
30.95,0.649342
31.00,0.649328
31.05,0.649314
31.10,0.649300
31.15,0.649286
31.20,0.649273
31.25,0.649259
31.30,0.649246
31.35,0.649232
31.40,0.649219
31.45,0.649206
31.50,0.649193
31.55,0.649180
31.60,0.649168
31.65,0.649155
31.70,0.649143
31.75,0.649130
31.80,0.649118
31.85,0.649106
31.90,0.649094
31.95,0.649082
32.00,0.649070
32.05,0.649058
32.10,0.649047
32.15,0.649035
32.20,0.649024
32.25,0.649013
32.30,0.649001
32.35,0.648990
32.40,0.648979
32.45,0.648968
32.50,0.648958
32.55,0.648947
32.60,0.648936
32.65,0.648926
32.70,0.648916
32.75,0.648905
32.80,0.648895
32.85,0.648885
32.90,0.648875
32.95,0.648865
33.00,0.648855
33.05,0.648845
33.10,0.648836
33.15,0.648826
33.20,0.648817
33.25,0.648807
33.30,0.648798
33.35,0.648789
33.40,0.648780
33.45,0.648770
33.50,0.648761
33.55,0.648753
33.60,0.648744
33.65,0.648735
33.70,0.648726
33.75,0.648718
33.80,0.648709
33.85,0.648701
33.90,0.648692
33.95,0.648684
34.00,0.648676
34.05,0.648668
34.10,0.648660
34.15,0.648652
34.20,0.648644
34.25,0.648636
34.30,0.648628
34.35,0.648621
34.40,0.648613
34.45,0.648605
34.50,0.648598
34.55,0.648590
34.60,0.648583
34.65,0.648576
34.70,0.648568
34.75,0.648561
34.80,0.648554
34.85,0.648547
34.90,0.648540
34.95,0.648533
35.00,0.648526
35.05,0.648520
35.10,0.648513
35.15,0.648506
35.20,0.648500
35.25,0.648493
35.30,0.648487
35.35,0.648480
35.40,0.648474
35.45,0.648467
35.50,0.648461
35.55,0.648455
35.60,0.648449
35.65,0.648443
35.70,0.648437
35.75,0.648431
35.80,0.648425
35.85,0.648419
35.90,0.648413
35.95,0.648407
36.00,0.648402
36.05,0.648396
36.10,0.648390
36.15,0.648385
36.20,0.648379
36.25,0.648374
36.30,0.648368
36.35,0.648363
36.40,0.648358
36.45,0.648352
36.50,0.648347
36.55,0.648342
36.60,0.648337
36.65,0.648332
36.70,0.648327
36.75,0.648322
36.80,0.648317
36.85,0.648312
36.90,0.648307
36.95,0.648302
37.00,0.648297
37.05,0.648293
37.10,0.648288
37.15,0.648283
37.20,0.648279
37.25,0.648274
37.30,0.648270
37.35,0.648265
37.40,0.648261
37.45,0.648256
37.50,0.648252
37.55,0.648248
37.60,0.648243
37.65,0.648239
37.70,0.648235
37.75,0.648231
37.80,0.648226
37.85,0.648222
37.90,0.648218
37.95,0.648214
38.00,0.648210
38.05,0.648206
38.10,0.648202
38.15,0.648198
38.20,0.648195
38.25,0.648191
38.30,0.648187
38.35,0.648183
38.40,0.648180
38.45,0.648176
38.50,0.648172
38.55,0.648169
38.60,0.648165
38.65,0.648161
38.70,0.648158
38.75,0.648154
38.80,0.648151
38.85,0.648148
38.90,0.648144
38.95,0.648141
39.00,0.648137
39.05,0.648134
39.10,0.648131
39.15,0.648128
39.20,0.648124
39.25,0.648121
39.30,0.648118
39.35,0.648115
39.40,0.648112
39.45,0.648109
39.50,0.648106
39.55,0.648103
39.60,0.648100
39.65,0.648097
39.70,0.648094
39.75,0.648091
39.80,0.648088
39.85,0.648085
39.90,0.648082
39.95,0.648079
40.00,0.648077
40.05,0.648074
40.10,0.648071
40.15,0.648068
40.20,0.648066
40.25,0.648063
40.30,0.648060
40.35,0.648058
40.40,0.648055
40.45,0.648053
40.50,0.648050
40.55,0.648047
40.60,0.648045
40.65,0.648042
40.70,0.648040
40.75,0.648038
40.80,0.648035
40.85,0.648033
40.90,0.648030
40.95,0.648028
41.00,0.648026
41.05,0.648023
41.10,0.648021
41.15,0.648019
41.20,0.648016
41.25,0.648014
41.30,0.648012
41.35,0.648010
41.40,0.648008
41.45,0.648006
41.50,0.648003
41.55,0.648001
41.60,0.647999
41.65,0.647997
41.70,0.647995
41.75,0.647993
41.80,0.647991
41.85,0.647989
41.90,0.647987
41.95,0.647985
42.00,0.647983
42.05,0.647981
42.10,0.647979
42.15,0.647977
42.20,0.647975
42.25,0.647974
42.30,0.647972
42.35,0.647970
42.40,0.647968
42.45,0.647966
42.50,0.647964
42.55,0.647963
42.60,0.647961
42.65,0.647959
42.70,0.647957
42.75,0.647956
42.80,0.647954
42.85,0.647952
42.90,0.647951
42.95,0.647949
43.00,0.647947
43.05,0.647946
43.10,0.647944
43.15,0.647943
43.20,0.647941
43.25,0.647939
43.30,0.647938
43.35,0.647936
43.40,0.647935
43.45,0.647933
43.50,0.647932
43.55,0.647930
43.60,0.647929
43.65,0.647927
43.70,0.647926
43.75,0.647925
43.80,0.647923
43.85,0.647922
43.90,0.647920
43.95,0.647919
44.00,0.647918
44.05,0.647916
44.10,0.647915
44.15,0.647914
44.20,0.647912
44.25,0.647911
44.30,0.647910
44.35,0.647908
44.40,0.647907
44.45,0.647906
44.50,0.647905
44.55,0.647903
44.60,0.647902
44.65,0.647901
44.70,0.647900
44.75,0.647898
44.80,0.647897
44.85,0.647896
44.90,0.647895
44.95,0.647894
45.00,0.647893
45.05,0.647891
45.10,0.647890
45.15,0.647889
45.20,0.647888
45.25,0.647887
45.30,0.647886
45.35,0.647885
45.40,0.647884
45.45,0.647883
45.50,0.647882
45.55,0.647881
45.60,0.647880
45.65,0.647879
45.70,0.647878
45.75,0.647877
45.80,0.647876
45.85,0.647875
45.90,0.647874
45.95,0.647873
46.00,0.647872
46.05,0.647871
46.10,0.647870
46.15,0.647869
46.20,0.647868
46.25,0.647867
46.30,0.647866
46.35,0.647865
46.40,0.647864
46.45,0.647863
46.50,0.647863
46.55,0.647862
46.60,0.647861
46.65,0.647860
46.70,0.647859
46.75,0.647858
46.80,0.647857
46.85,0.647857
46.90,0.647856
46.95,0.647855
47.00,0.647854
47.05,0.647853
47.10,0.647853
47.15,0.647852
47.20,0.647851
47.25,0.647850
47.30,0.647850
47.35,0.647849
47.40,0.647848
47.45,0.647847
47.50,0.647847
47.55,0.647846
47.60,0.647845
47.65,0.647844
47.70,0.647844
47.75,0.647843
47.80,0.647842
47.85,0.647842
47.90,0.647841
47.95,0.647840
48.00,0.647840
48.05,0.647839
48.10,0.647838
48.15,0.647838
48.20,0.647837
48.25,0.647836
48.30,0.647836
48.35,0.647835
48.40,0.647834
48.45,0.647834
48.50,0.647833
48.55,0.647833
48.60,0.647832
48.65,0.647831
48.70,0.647831
48.75,0.647830
48.80,0.647830
48.85,0.647829
48.90,0.647828
48.95,0.647828
49.00,0.647827
49.05,0.647827
49.10,0.647826
49.15,0.647826
49.20,0.647825
49.25,0.647825
49.30,0.647824
49.35,0.647824
49.40,0.647823
49.45,0.647822
49.50,0.647822
49.55,0.647821
49.60,0.647821
49.65,0.647820
49.70,0.647820
49.75,0.647819
49.80,0.647819
49.85,0.647818
49.90,0.647818
49.95,0.647818
50.00,0.647817
50.05,0.647817
50.10,0.647816
50.15,0.647816
50.20,0.647815
50.25,0.647815
50.30,0.647814
50.35,0.647814
50.40,0.647813
50.45,0.647813
50.50,0.647813
50.55,0.647812
50.60,0.647812
50.65,0.647811
50.70,0.647811
50.75,0.647810
50.80,0.647810
50.85,0.647810
50.90,0.647809
50.95,0.647809
51.00,0.647808
51.05,0.647808
51.10,0.647808
51.15,0.647807
51.20,0.647807
51.25,0.647807
51.30,0.647806
51.35,0.647806
51.40,0.647805
51.45,0.647805
51.50,0.647805
51.55,0.647804
51.60,0.647804
51.65,0.647804
51.70,0.647803
51.75,0.647803
51.80,0.647803
51.85,0.647802
51.90,0.647802
51.95,0.647802
52.00,0.647801
52.05,0.647801
52.10,0.647801
52.15,0.647800
52.20,0.647800
52.25,0.647800
52.30,0.647799
52.35,0.647799
52.40,0.647799
52.45,0.647798
52.50,0.647798
52.55,0.647798
52.60,0.647797
52.65,0.647797
52.70,0.647797
52.75,0.647797
52.80,0.647796
52.85,0.647796
52.90,0.647796
52.95,0.647795
53.00,0.647795
53.05,0.647795
53.10,0.647795
53.15,0.647794
53.20,0.647794
53.25,0.647794
53.30,0.647794
53.35,0.647793
53.40,0.647793
53.45,0.647793
53.50,0.647793
53.55,0.647792
53.60,0.647792
53.65,0.647792
53.70,0.647792
53.75,0.647791
53.80,0.647791
53.85,0.647791
53.90,0.647791
53.95,0.647790
54.00,0.647790
54.05,0.647790
54.10,0.647790
54.15,0.647789
54.20,0.647789
54.25,0.647789
54.30,0.647789
54.35,0.647788
54.40,0.647788
54.45,0.647788
54.50,0.647788
54.55,0.647788
54.60,0.647787
54.65,0.647787
54.70,0.647787
54.75,0.647787
54.80,0.647787
54.85,0.647786
54.90,0.647786
54.95,0.647786
55.00,0.647786
55.05,0.647785
55.10,0.647785
55.15,0.647785
55.20,0.647785
55.25,0.647785
55.30,0.647784
55.35,0.647784
55.40,0.647784
55.45,0.647784
55.50,0.647784
55.55,0.647784
55.60,0.647783
55.65,0.647783
55.70,0.647783
55.75,0.647783
55.80,0.647783
55.85,0.647782
55.90,0.647782
55.95,0.647782
56.00,0.647782
56.05,0.647782
56.10,0.647782
56.15,0.647781
56.20,0.647781
56.25,0.647781
56.30,0.647781
56.35,0.647781
56.40,0.647780
56.45,0.647780
56.50,0.647780
56.55,0.647780
56.60,0.647780
56.65,0.647780
56.70,0.647779
56.75,0.647779
56.80,0.647779
56.85,0.647779
56.90,0.647779
56.95,0.647779
57.00,0.647778
57.05,0.647778
57.10,0.647778
57.15,0.647778
57.20,0.647778
57.25,0.647778
57.30,0.647778
57.35,0.647777
57.40,0.647777
57.45,0.647777
57.50,0.647777
57.55,0.647777
57.60,0.647777
57.65,0.647776
57.70,0.647776
57.75,0.647776
57.80,0.647776
57.85,0.647776
57.90,0.647776
57.95,0.647775
58.00,0.647775
58.05,0.647775
58.10,0.647775
58.15,0.647775
58.20,0.647775
58.25,0.647774
58.30,0.647774
58.35,0.647774
58.40,0.647774
58.45,0.647774
58.50,0.647774
58.55,0.647773
58.60,0.647773
58.65,0.647773
58.70,0.647773
58.75,0.647773
58.80,0.647773
58.85,0.647772
58.90,0.647772
58.95,0.647772
59.00,0.647772
59.05,0.647772
59.10,0.647772
59.15,0.647771
59.20,0.647771
59.25,0.647771
59.30,0.647771
59.35,0.647771
59.40,0.647771
59.45,0.647770
59.50,0.647770
59.55,0.647770
59.60,0.647770
59.65,0.647770
59.70,0.647769
59.75,0.647769
59.80,0.647769
59.85,0.647769
59.90,0.647769
59.95,0.647768
60.00,0.647768
60.05,0.647768
60.10,0.647768
60.15,0.647768
60.20,0.647767
60.25,0.647767
60.30,0.647767
60.35,0.647767
60.40,0.647766
60.45,0.647766
60.50,0.647766
60.55,0.647766
60.60,0.647766
60.65,0.647765
60.70,0.647765
60.75,0.647765
60.80,0.647765
60.85,0.647764
60.90,0.647764
60.95,0.647764
61.00,0.647764
61.05,0.647763
61.10,0.647763
61.15,0.647763
61.20,0.647762
61.25,0.647762
61.30,0.647762
61.35,0.647762
61.40,0.647761
61.45,0.647761
61.50,0.647761
61.55,0.647760
61.60,0.647760
61.65,0.647760
61.70,0.647759
61.75,0.647759
61.80,0.647759
61.85,0.647758
61.90,0.647758
61.95,0.647758
62.00,0.647757
62.05,0.647757
62.10,0.647757
62.15,0.647756
62.20,0.647756
62.25,0.647755
62.30,0.647755
62.35,0.647755
62.40,0.647754
62.45,0.647754
62.50,0.647753
62.55,0.647753
62.60,0.647752
62.65,0.647752
62.70,0.647752
62.75,0.647751
62.80,0.647751
62.85,0.647750
62.90,0.647750
62.95,0.647749
63.00,0.647749
63.05,0.647748
63.10,0.647748
63.15,0.647747
63.20,0.647747
63.25,0.647746
63.30,0.647745
63.35,0.647745
63.40,0.647744
63.45,0.647744
63.50,0.647743
63.55,0.647742
63.60,0.647742
63.65,0.647741
63.70,0.647741
63.75,0.647740
63.80,0.647739
63.85,0.647739
63.90,0.647738
63.95,0.647737
64.00,0.647736
64.05,0.647736
64.10,0.647735
64.15,0.647734
64.20,0.647733
64.25,0.647733
64.30,0.647732
64.35,0.647731
64.40,0.647730
64.45,0.647729
64.50,0.647728
64.55,0.647728
64.60,0.647727
64.65,0.647726
64.70,0.647725
64.75,0.647724
64.80,0.647723
64.85,0.647722
64.90,0.647721
64.95,0.647720
65.00,0.647719
65.05,0.647718
65.10,0.647717
65.15,0.647716
65.20,0.647715
65.25,0.647714
65.30,0.647712
65.35,0.647711
65.40,0.647710
65.45,0.647709
65.50,0.647708
65.55,0.647707
65.60,0.647705
65.65,0.647704
65.70,0.647703
65.75,0.647701
65.80,0.647700
65.85,0.647699
65.90,0.647697
65.95,0.647696
66.00,0.647694
66.05,0.647693
66.10,0.647691
66.15,0.647690
66.20,0.647688
66.25,0.647687
66.30,0.647685
66.35,0.647684
66.40,0.647682
66.45,0.647680
66.50,0.647679
66.55,0.647677
66.60,0.647675
66.65,0.647673
66.70,0.647672
66.75,0.647670
66.80,0.647668
66.85,0.647666
66.90,0.647664
66.95,0.647662
67.00,0.647660
67.05,0.647658
67.10,0.647656
67.15,0.647654
67.20,0.647652
67.25,0.647650
67.30,0.647647
67.35,0.647645
67.40,0.647643
67.45,0.647641
67.50,0.647638
67.55,0.647636
67.60,0.647633
67.65,0.647631
67.70,0.647629
67.75,0.647626
67.80,0.647623
67.85,0.647621
67.90,0.647618
67.95,0.647615
68.00,0.647613
68.05,0.647610
68.10,0.647607
68.15,0.647604
68.20,0.647601
68.25,0.647598
68.30,0.647595
68.35,0.647592
68.40,0.647589
68.45,0.647586
68.50,0.647583
68.55,0.647580
68.60,0.647576
68.65,0.647573
68.70,0.647570
68.75,0.647566
68.80,0.647563
68.85,0.647559
68.90,0.647556
68.95,0.647552
69.00,0.647548
69.05,0.647545
69.10,0.647541
69.15,0.647537
69.20,0.647533
69.25,0.647529
69.30,0.647525
69.35,0.647521
69.40,0.647517
69.45,0.647513
69.50,0.647508
69.55,0.647504
69.60,0.647500
69.65,0.647495
69.70,0.647491
69.75,0.647486
69.80,0.647481
69.85,0.647477
69.90,0.647472
69.95,0.647467
70.00,0.647462
70.05,0.647457
70.10,0.647452
70.15,0.647447
70.20,0.647442
70.25,0.647436
70.30,0.647431
70.35,0.647426
70.40,0.647420
70.45,0.647415
70.50,0.647409
70.55,0.647403
70.60,0.647397
70.65,0.647392
70.70,0.647386
70.75,0.647380
70.80,0.647373
70.85,0.647367
70.90,0.647361
70.95,0.647355
71.00,0.647348
71.05,0.647342
71.10,0.647335
71.15,0.647328
71.20,0.647321
71.25,0.647315
71.30,0.647308
71.35,0.647301
71.40,0.647293
71.45,0.647286
71.50,0.647279
71.55,0.647271
71.60,0.647264
71.65,0.647256
71.70,0.647248
71.75,0.647241
71.80,0.647233
71.85,0.647225
71.90,0.647216
71.95,0.647208
72.00,0.647200
72.05,0.647191
72.10,0.647183
72.15,0.647174
72.20,0.647165
72.25,0.647157
72.30,0.647148
72.35,0.647139
72.40,0.647129
72.45,0.647120
72.50,0.647111
72.55,0.647101
72.60,0.647091
72.65,0.647082
72.70,0.647072
72.75,0.647062
72.80,0.647051
72.85,0.647041
72.90,0.647031
72.95,0.647020
73.00,0.647010
73.05,0.646999
73.10,0.646988
73.15,0.646977
73.20,0.646966
73.25,0.646955
73.30,0.646943
73.35,0.646932
73.40,0.646920
73.45,0.646908
73.50,0.646896
73.55,0.646884
73.60,0.646872
73.65,0.646859
73.70,0.646847
73.75,0.646834
73.80,0.646821
73.85,0.646808
73.90,0.646795
73.95,0.646782
74.00,0.646769
74.05,0.646755
74.10,0.646741
74.15,0.646728
74.20,0.646714
74.25,0.646699
74.30,0.646685
74.35,0.646671
74.40,0.646656
74.45,0.646641
74.50,0.646626
74.55,0.646611
74.60,0.646596
74.65,0.646581
74.70,0.646565
74.75,0.646549
74.80,0.646533
74.85,0.646517
74.90,0.646501
74.95,0.646484
75.00,0.646468
75.05,0.646451
75.10,0.646434
75.15,0.646417
75.20,0.646399
75.25,0.646382
75.30,0.646364
75.35,0.646346
75.40,0.646328
75.45,0.646310
75.50,0.646291
75.55,0.646273
75.60,0.646254
75.65,0.646235
75.70,0.646216
75.75,0.646196
75.80,0.646177
75.85,0.646157
75.90,0.646137
75.95,0.646117
76.00,0.646096
76.05,0.646076
76.10,0.646055
76.15,0.646034
76.20,0.646012
76.25,0.645991
76.30,0.645969
76.35,0.645947
76.40,0.645925
76.45,0.645903
76.50,0.645881
76.55,0.645858
76.60,0.645835
76.65,0.645812
76.70,0.645788
76.75,0.645765
76.80,0.645741
76.85,0.645717
76.90,0.645693
76.95,0.645668
77.00,0.645643
77.05,0.645618
77.10,0.645593
77.15,0.645568
77.20,0.645542
77.25,0.645516
77.30,0.645490
77.35,0.645463
77.40,0.645437
77.45,0.645410
77.50,0.645383
77.55,0.645355
77.60,0.645328
77.65,0.645300
77.70,0.645272
77.75,0.645243
77.80,0.645215
77.85,0.645186
77.90,0.645157
77.95,0.645127
78.00,0.645097
78.05,0.645067
78.10,0.645037
78.15,0.645007
78.20,0.644976
78.25,0.644945
78.30,0.644914
78.35,0.644882
78.40,0.644850
78.45,0.644818
78.50,0.644786
78.55,0.644753
78.60,0.644720
78.65,0.644687
78.70,0.644654
78.75,0.644620
78.80,0.644586
78.85,0.644552
78.90,0.644517
78.95,0.644482
79.00,0.644447
79.05,0.644411
79.10,0.644376
79.15,0.644340
79.20,0.644303
79.25,0.644267
79.30,0.644230
79.35,0.644192
79.40,0.644155
79.45,0.644117
79.50,0.644079
79.55,0.644040
79.60,0.644002
79.65,0.643962
79.70,0.643923
79.75,0.643883
79.80,0.643843
79.85,0.643803
79.90,0.643762
79.95,0.643721
80.00,0.643680
80.05,0.643639
80.10,0.643597
80.15,0.643554
80.20,0.643512
80.25,0.643469
80.30,0.643426
80.35,0.643382
80.40,0.643338
80.45,0.643294
80.50,0.643249
80.55,0.643205
80.60,0.643159
80.65,0.643114
80.70,0.643068
80.75,0.643022
80.80,0.642975
80.85,0.642928
80.90,0.642881
80.95,0.642833
81.00,0.642785
81.05,0.642737
81.10,0.642688
81.15,0.642639
81.20,0.642590
81.25,0.642540
81.30,0.642490
81.35,0.642440
81.40,0.642389
81.45,0.642338
81.50,0.642287
81.55,0.642235
81.60,0.642182
81.65,0.642130
81.70,0.642077
81.75,0.642024
81.80,0.641970
81.85,0.641916
81.90,0.641861
81.95,0.641807
82.00,0.641752
82.05,0.641696
82.10,0.641640
82.15,0.641584
82.20,0.641527
82.25,0.641470
82.30,0.641413
82.35,0.641355
82.40,0.641297
82.45,0.641238
82.50,0.641179
82.55,0.641120
82.60,0.641060
82.65,0.641000
82.70,0.640940
82.75,0.640879
82.80,0.640817
82.85,0.640756
82.90,0.640694
82.95,0.640631
83.00,0.640568
83.05,0.640505
83.10,0.640442
83.15,0.640378
83.20,0.640313
83.25,0.640248
83.30,0.640183
83.35,0.640117
83.40,0.640051
83.45,0.639985
83.50,0.639918
83.55,0.639851
83.60,0.639783
83.65,0.639715
83.70,0.639646
83.75,0.639577
83.80,0.639508
83.85,0.639438
83.90,0.639368
83.95,0.639298
84.00,0.639227
84.05,0.639155
84.10,0.639083
84.15,0.639011
84.20,0.638939
84.25,0.638866
84.30,0.638792
84.35,0.638718
84.40,0.638644
84.45,0.638569
84.50,0.638494
84.55,0.638418
84.60,0.638342
84.65,0.638266
84.70,0.638189
84.75,0.638111
84.80,0.638034
84.85,0.637955
84.90,0.637877
84.95,0.637798
85.00,0.637718
85.05,0.637638
85.10,0.637558
85.15,0.637477
85.20,0.637396
85.25,0.637314
85.30,0.637232
85.35,0.637150
85.40,0.637067
85.45,0.636983
85.50,0.636899
85.55,0.636815
85.60,0.636730
85.65,0.636645
85.70,0.636560
85.75,0.636474
85.80,0.636387
85.85,0.636300
85.90,0.636213
85.95,0.636125
86.00,0.636037
86.05,0.635948
86.10,0.635859
86.15,0.635769
86.20,0.635679
86.25,0.635589
86.30,0.635498
86.35,0.635406
86.40,0.635314
86.45,0.635222
86.50,0.635129
86.55,0.635036
86.60,0.634942
86.65,0.634848
86.70,0.634754
86.75,0.634659
86.80,0.634563
86.85,0.634467
86.90,0.634371
86.95,0.634274
87.00,0.634177
87.05,0.634079
87.10,0.633981
87.15,0.633882
87.20,0.633783
87.25,0.633684
87.30,0.633584
87.35,0.633483
87.40,0.633382
87.45,0.633281
87.50,0.633179
87.55,0.633077
87.60,0.632974
87.65,0.632871
87.70,0.632767
87.75,0.632663
87.80,0.632559
87.85,0.632454
87.90,0.632348
87.95,0.632242
88.00,0.632136
88.05,0.632029
88.10,0.631922
88.15,0.631814
88.20,0.631706
88.25,0.631597
88.30,0.631488
88.35,0.631379
88.40,0.631269
88.45,0.631158
88.50,0.631047
88.55,0.630936
88.60,0.630824
88.65,0.630712
88.70,0.630599
88.75,0.630486
88.80,0.630372
88.85,0.630258
88.90,0.630143
88.95,0.630028
89.00,0.629913
89.05,0.629797
89.10,0.629680
89.15,0.629564
89.20,0.629446
89.25,0.629328
89.30,0.629210
89.35,0.629092
89.40,0.628972
89.45,0.628853
89.50,0.628733
89.55,0.628612
89.60,0.628491
89.65,0.628370
89.70,0.628248
89.75,0.628126
89.80,0.628003
89.85,0.627880
89.90,0.627756
89.95,0.627632
90.00,0.627508
90.05,0.627383
90.10,0.627258
90.15,0.627132
90.20,0.627005
90.25,0.626879
90.30,0.626751
90.35,0.626624
90.40,0.626496
90.45,0.626367
90.50,0.626238
90.55,0.626109
90.60,0.625979
90.65,0.625849
90.70,0.625718
90.75,0.625587
90.80,0.625455
90.85,0.625323
90.90,0.625191
90.95,0.625058
91.00,0.624924
91.05,0.624791
91.10,0.624656
91.15,0.624522
91.20,0.624387
91.25,0.624251
91.30,0.624115
91.35,0.623979
91.40,0.623842
91.45,0.623705
91.50,0.623567
91.55,0.623429
91.60,0.623290
91.65,0.623151
91.70,0.623012
91.75,0.622872
91.80,0.622732
91.85,0.622591
91.90,0.622450
91.95,0.622309
92.00,0.622167
92.05,0.622024
92.10,0.621882
92.15,0.621738
92.20,0.621595
92.25,0.621451
92.30,0.621306
92.35,0.621162
92.40,0.621016
92.45,0.620871
92.50,0.620725
92.55,0.620578
92.60,0.620431
92.65,0.620284
92.70,0.620136
92.75,0.619988
92.80,0.619840
92.85,0.619691
92.90,0.619541
92.95,0.619392
93.00,0.619242
93.05,0.619091
93.10,0.618940
93.15,0.618789
93.20,0.618637
93.25,0.618485
93.30,0.618333
93.35,0.618180
93.40,0.618027
93.45,0.617873
93.50,0.617719
93.55,0.617564
93.60,0.617410
93.65,0.617254
93.70,0.617099
93.75,0.616943
93.80,0.616787
93.85,0.616630
93.90,0.616473
93.95,0.616315
94.00,0.616157
94.05,0.615999
94.10,0.615841
94.15,0.615682
94.20,0.615522
94.25,0.615363
94.30,0.615203
94.35,0.615042
94.40,0.614881
94.45,0.614720
94.50,0.614559
94.55,0.614397
94.60,0.614235
94.65,0.614072
94.70,0.613909
94.75,0.613746
94.80,0.613582
94.85,0.613418
94.90,0.613254
94.95,0.613089
95.00,0.612924
95.05,0.612759
95.10,0.612593
95.15,0.612427
95.20,0.612261
95.25,0.612094
95.30,0.611927
95.35,0.611760
95.40,0.611592
95.45,0.611424
95.50,0.611255
95.55,0.611087
95.60,0.610918
95.65,0.610748
95.70,0.610578
95.75,0.610408
95.80,0.610238
95.85,0.610067
95.90,0.609896
95.95,0.609725
96.00,0.609553
96.05,0.609382
96.10,0.609209
96.15,0.609037
96.20,0.608864
96.25,0.608691
96.30,0.608517
96.35,0.608343
96.40,0.608169
96.45,0.607995
96.50,0.607820
96.55,0.607645
96.60,0.607470
96.65,0.607295
96.70,0.607119
96.75,0.606943
96.80,0.606766
96.85,0.606589
96.90,0.606413
96.95,0.606235
97.00,0.606058
97.05,0.605880
97.10,0.605702
97.15,0.605523
97.20,0.605345
97.25,0.605166
97.30,0.604987
97.35,0.604807
97.40,0.604627
97.45,0.604447
97.50,0.604267
97.55,0.604087
97.60,0.603906
97.65,0.603725
97.70,0.603544
97.75,0.603362
97.80,0.603180
97.85,0.602998
97.90,0.602816
97.95,0.602633
98.00,0.602451
98.05,0.602268
98.10,0.602084
98.15,0.601901
98.20,0.601717
98.25,0.601533
98.30,0.601349
98.35,0.601165
98.40,0.600980
98.45,0.600795
98.50,0.600610
98.55,0.600425
98.60,0.600239
98.65,0.600053
98.70,0.599867
98.75,0.599681
98.80,0.599495
98.85,0.599308
98.90,0.599121
98.95,0.598934
99.00,0.598747
99.05,0.598559
99.10,0.598372
99.15,0.598184
99.20,0.597996
99.25,0.597808
99.30,0.597619
99.35,0.597430
99.40,0.597242
99.45,0.597053
99.50,0.596863
99.55,0.596674
99.60,0.596484
99.65,0.596295
99.70,0.596105
99.75,0.595915
99.80,0.595724
99.85,0.595534
99.90,0.595343
99.95,0.595152
100.00,0.594961
100.05,0.594770
100.10,0.594579
100.15,0.594388
100.20,0.594196
100.25,0.594004
100.30,0.593812
100.35,0.593620
100.40,0.593428
100.45,0.593236
100.50,0.593043
100.55,0.592850
100.60,0.592657
100.65,0.592464
100.70,0.592271
100.75,0.592078
100.80,0.591885
100.85,0.591691
100.90,0.591498
100.95,0.591304
101.00,0.591110
101.05,0.590916
101.10,0.590722
101.15,0.590527
101.20,0.590333
101.25,0.590139
101.30,0.589944
101.35,0.589749
101.40,0.589554
101.45,0.589359
101.50,0.589164
101.55,0.588969
101.60,0.588774
101.65,0.588578
101.70,0.588383
101.75,0.588187
101.80,0.587992
101.85,0.587796
101.90,0.587600
101.95,0.587404
102.00,0.587208
102.05,0.587012
102.10,0.586815
102.15,0.586619
102.20,0.586423
102.25,0.586226
102.30,0.586030
102.35,0.585833
102.40,0.585636
102.45,0.585440
102.50,0.585243
102.55,0.585046
102.60,0.584849
102.65,0.584652
102.70,0.584455
102.75,0.584257
102.80,0.584060
102.85,0.583863
102.90,0.583666
102.95,0.583468
103.00,0.583271
103.05,0.583073
103.10,0.582876
103.15,0.582678
103.20,0.582481
103.25,0.582283
103.30,0.582085
103.35,0.581887
103.40,0.581690
103.45,0.581492
103.50,0.581294
103.55,0.581096
103.60,0.580898
103.65,0.580700
103.70,0.580502
103.75,0.580304
103.80,0.580106
103.85,0.579908
103.90,0.579710
103.95,0.579512
104.00,0.579314
104.05,0.579116
104.10,0.578918
104.15,0.578720
104.20,0.578522
104.25,0.578324
104.30,0.578125
104.35,0.577927
104.40,0.577729
104.45,0.577531
104.50,0.577333
104.55,0.577135
104.60,0.576937
104.65,0.576739
104.70,0.576541
104.75,0.576343
104.80,0.576145
104.85,0.575947
104.90,0.575749
104.95,0.575551
105.00,0.575353
105.05,0.575155
105.10,0.574957
105.15,0.574759
105.20,0.574561
105.25,0.574363
105.30,0.574165
105.35,0.573968
105.40,0.573770
105.45,0.573572
105.50,0.573375
105.55,0.573177
105.60,0.572979
105.65,0.572782
105.70,0.572585
105.75,0.572387
105.80,0.572190
105.85,0.571992
105.90,0.571795
105.95,0.571598
106.00,0.571401
106.05,0.571204
106.10,0.571007
106.15,0.570810
106.20,0.570613
106.25,0.570416
106.30,0.570219
106.35,0.570022
106.40,0.569826
106.45,0.569629
106.50,0.569433
106.55,0.569236
106.60,0.569040
106.65,0.568844
106.70,0.568648
106.75,0.568451
106.80,0.568255
106.85,0.568059
106.90,0.567864
106.95,0.567668
107.00,0.567472
107.05,0.567277
107.10,0.567081
107.15,0.566886
107.20,0.566690
107.25,0.566495
107.30,0.566300
107.35,0.566105
107.40,0.565910
107.45,0.565715
107.50,0.565521
107.55,0.565326
107.60,0.565131
107.65,0.564937
107.70,0.564743
107.75,0.564549
107.80,0.564355
107.85,0.564161
107.90,0.563967
107.95,0.563773
108.00,0.563580
108.05,0.563386
108.10,0.563193
108.15,0.562999
108.20,0.562806
108.25,0.562613
108.30,0.562421
108.35,0.562228
108.40,0.562035
108.45,0.561843
108.50,0.561650
108.55,0.561458
108.60,0.561266
108.65,0.561074
108.70,0.560882
108.75,0.560691
108.80,0.560499
108.85,0.560308
108.90,0.560117
108.95,0.559926
109.00,0.559735
109.05,0.559544
109.10,0.559353
109.15,0.559163
109.20,0.558973
109.25,0.558782
109.30,0.558592
109.35,0.558402
109.40,0.558213
109.45,0.558023
109.50,0.557834
109.55,0.557645
109.60,0.557455
109.65,0.557267
109.70,0.557078
109.75,0.556889
109.80,0.556701
109.85,0.556513
109.90,0.556324
109.95,0.556137
110.00,0.555949
110.05,0.555761
110.10,0.555574
110.15,0.555387
110.20,0.555200
110.25,0.555013
110.30,0.554826
110.35,0.554640
110.40,0.554453
110.45,0.554267
110.50,0.554081
110.55,0.553895
110.60,0.553710
110.65,0.553524
110.70,0.553339
110.75,0.553154
110.80,0.552969
110.85,0.552784
110.90,0.552600
110.95,0.552416
111.00,0.552232
111.05,0.552048
111.10,0.551864
111.15,0.551681
111.20,0.551497
111.25,0.551314
111.30,0.551131
111.35,0.550949
111.40,0.550766
111.45,0.550584
111.50,0.550402
111.55,0.550220
111.60,0.550038
111.65,0.549857
111.70,0.549675
111.75,0.549494
111.80,0.549313
111.85,0.549133
111.90,0.548952
111.95,0.548772
112.00,0.548592
112.05,0.548412
112.10,0.548233
112.15,0.548053
112.20,0.547874
112.25,0.547695
112.30,0.547516
112.35,0.547338
112.40,0.547160
112.45,0.546982
112.50,0.546804
112.55,0.546626
112.60,0.546449
112.65,0.546272
112.70,0.546095
112.75,0.545918
112.80,0.545741
112.85,0.545565
112.90,0.545389
112.95,0.545213
113.00,0.545038
113.05,0.544862
113.10,0.544687
113.15,0.544512
113.20,0.544338
113.25,0.544163
113.30,0.543989
113.35,0.543815
113.40,0.543641
113.45,0.543468
113.50,0.543295
113.55,0.543122
113.60,0.542949
113.65,0.542776
113.70,0.542604
113.75,0.542432
113.80,0.542260
113.85,0.542089
113.90,0.541917
113.95,0.541746
114.00,0.541575
114.05,0.541405
114.10,0.541234
114.15,0.541064
114.20,0.540894
114.25,0.540725
114.30,0.540556
114.35,0.540386
114.40,0.540218
114.45,0.540049
114.50,0.539881
114.55,0.539712
114.60,0.539545
114.65,0.539377
114.70,0.539210
114.75,0.539043
114.80,0.538876
114.85,0.538709
114.90,0.538543
114.95,0.538377
115.00,0.538211
115.05,0.538045
115.10,0.537880
115.15,0.537715
115.20,0.537550
115.25,0.537386
115.30,0.537221
115.35,0.537057
115.40,0.536893
115.45,0.536730
115.50,0.536567
115.55,0.536404
115.60,0.536241
115.65,0.536079
115.70,0.535916
115.75,0.535754
115.80,0.535593
115.85,0.535431
115.90,0.535270
115.95,0.535109
116.00,0.534949
116.05,0.534788
116.10,0.534628
116.15,0.534468
116.20,0.534309
116.25,0.534150
116.30,0.533991
116.35,0.533832
116.40,0.533673
116.45,0.533515
116.50,0.533357
116.55,0.533200
116.60,0.533042
116.65,0.532885
116.70,0.532728
116.75,0.532572
116.80,0.532415
116.85,0.532259
116.90,0.532103
116.95,0.531948
117.00,0.531793
117.05,0.531638
117.10,0.531483
117.15,0.531329
117.20,0.531174
117.25,0.531021
117.30,0.530867
117.35,0.530714
117.40,0.530561
117.45,0.530408
117.50,0.530255
117.55,0.530103
117.60,0.529951
117.65,0.529800
117.70,0.529648
117.75,0.529497
117.80,0.529346
117.85,0.529196
117.90,0.529045
117.95,0.528895
118.00,0.528746
118.05,0.528596
118.10,0.528447
118.15,0.528298
118.20,0.528149
118.25,0.528001
118.30,0.527853
118.35,0.527705
118.40,0.527558
118.45,0.527410
118.50,0.527263
118.55,0.527117
118.60,0.526970
118.65,0.526824
118.70,0.526678
118.75,0.526533
118.80,0.526388
118.85,0.526243
118.90,0.526098
118.95,0.525953
119.00,0.525809
119.05,0.525665
119.10,0.525522
119.15,0.525378
119.20,0.525235
119.25,0.525093
119.30,0.524950
119.35,0.524808
119.40,0.524666
119.45,0.524524
119.50,0.524383
119.55,0.524242
119.60,0.524101
119.65,0.523961
119.70,0.523820
119.75,0.523681
119.80,0.523541
119.85,0.523401
119.90,0.523262
119.95,0.523124
120.00,0.522985
120.05,0.522847
120.10,0.522709
120.15,0.522571
120.20,0.522434
120.25,0.522296
120.30,0.522160
120.35,0.522023
120.40,0.521887
120.45,0.521751
120.50,0.521615
120.55,0.521479
120.60,0.521344
120.65,0.521209
120.70,0.521075
120.75,0.520940
120.80,0.520806
120.85,0.520673
120.90,0.520539
120.95,0.520406
121.00,0.520273
121.05,0.520140
121.10,0.520008
121.15,0.519876
121.20,0.519744
121.25,0.519613
121.30,0.519481
121.35,0.519350
121.40,0.519220
121.45,0.519089
121.50,0.518959
121.55,0.518829
121.60,0.518700
121.65,0.518570
121.70,0.518441
121.75,0.518313
121.80,0.518184
121.85,0.518056
121.90,0.517928
121.95,0.517800
122.00,0.517673
122.05,0.517546
122.10,0.517419
122.15,0.517293
122.20,0.517167
122.25,0.517041
122.30,0.516915
122.35,0.516789
122.40,0.516664
122.45,0.516540
122.50,0.516415
122.55,0.516291
122.60,0.516167
122.65,0.516043
122.70,0.515919
122.75,0.515796
122.80,0.515673
122.85,0.515551
122.90,0.515428
122.95,0.515306
123.00,0.515184
123.05,0.515063
123.10,0.514942
123.15,0.514821
123.20,0.514700
123.25,0.514579
123.30,0.514459
123.35,0.514339
123.40,0.514220
123.45,0.514100
123.50,0.513981
123.55,0.513862
123.60,0.513744
123.65,0.513626
123.70,0.513508
123.75,0.513390
123.80,0.513273
123.85,0.513155
123.90,0.513038
123.95,0.512922
124.00,0.512805
124.05,0.512689
124.10,0.512574
124.15,0.512458
124.20,0.512343
124.25,0.512228
124.30,0.512113
124.35,0.511998
124.40,0.511884
124.45,0.511770
124.50,0.511657
124.55,0.511543
124.60,0.511430
124.65,0.511317
124.70,0.511204
124.75,0.511092
124.80,0.510980
124.85,0.510868
124.90,0.510757
124.95,0.510645
125.00,0.510534
125.05,0.510424
125.10,0.510313
125.15,0.510203
125.20,0.510093
125.25,0.509983
125.30,0.509874
125.35,0.509764
125.40,0.509656
125.45,0.509547
125.50,0.509438
125.55,0.509330
125.60,0.509222
125.65,0.509115
125.70,0.509007
125.75,0.508900
125.80,0.508794
125.85,0.508687
125.90,0.508581
125.95,0.508475
126.00,0.508369
126.05,0.508263
126.10,0.508158
126.15,0.508053
126.20,0.507948
126.25,0.507843
126.30,0.507739
126.35,0.507635
126.40,0.507531
126.45,0.507428
126.50,0.507325
126.55,0.507222
126.60,0.507119
126.65,0.507016
126.70,0.506914
126.75,0.506812
126.80,0.506710
126.85,0.506609
126.90,0.506508
126.95,0.506407
127.00,0.506306
127.05,0.506205
127.10,0.506105
127.15,0.506005
127.20,0.505905
127.25,0.505806
127.30,0.505707
127.35,0.505608
127.40,0.505509
127.45,0.505410
127.50,0.505312
127.55,0.505214
127.60,0.505116
127.65,0.505019
127.70,0.504922
127.75,0.504825
127.80,0.504728
127.85,0.504631
127.90,0.504535
127.95,0.504439
128.00,0.504343
128.05,0.504247
128.10,0.504152
128.15,0.504057
128.20,0.503962
128.25,0.503868
128.30,0.503773
128.35,0.503679
128.40,0.503585
128.45,0.503491
128.50,0.503398
128.55,0.503305
128.60,0.503212
128.65,0.503119
128.70,0.503027
128.75,0.502934
128.80,0.502842
128.85,0.502751
128.90,0.502659
128.95,0.502568
129.00,0.502477
129.05,0.502386
129.10,0.502295
129.15,0.502205
129.20,0.502115
129.25,0.502025
129.30,0.501935
129.35,0.501846
129.40,0.501757
129.45,0.501668
129.50,0.501579
129.55,0.501490
129.60,0.501402
129.65,0.501314
129.70,0.501226
129.75,0.501138
129.80,0.501051
129.85,0.500964
129.90,0.500877
129.95,0.500790
130.00,0.500704
130.05,0.500617
130.10,0.500531
130.15,0.500445
130.20,0.500360
130.25,0.500274
130.30,0.500189
130.35,0.500104
130.40,0.500020
130.45,0.499935
130.50,0.499851
130.55,0.499767
130.60,0.499683
130.65,0.499599
130.70,0.499516
130.75,0.499433
130.80,0.499350
130.85,0.499267
130.90,0.499185
130.95,0.499102
131.00,0.499020
131.05,0.498938
131.10,0.498857
131.15,0.498775
131.20,0.498694
131.25,0.498613
131.30,0.498532
131.35,0.498451
131.40,0.498371
131.45,0.498291
131.50,0.498211
131.55,0.498131
131.60,0.498051
131.65,0.497972
131.70,0.497893
131.75,0.497814
131.80,0.497735
131.85,0.497657
131.90,0.497578
131.95,0.497500
132.00,0.497422
132.05,0.497345
132.10,0.497267
132.15,0.497190
132.20,0.497113
132.25,0.497036
132.30,0.496959
132.35,0.496883
132.40,0.496806
132.45,0.496730
132.50,0.496655
132.55,0.496579
132.60,0.496503
132.65,0.496428
132.70,0.496353
132.75,0.496278
132.80,0.496203
132.85,0.496129
132.90,0.496055
132.95,0.495981
133.00,0.495907
133.05,0.495833
133.10,0.495760
133.15,0.495686
133.20,0.495613
133.25,0.495540
133.30,0.495467
133.35,0.495395
133.40,0.495323
133.45,0.495250
133.50,0.495178
133.55,0.495107
133.60,0.495035
133.65,0.494964
133.70,0.494892
133.75,0.494821
133.80,0.494751
133.85,0.494680
133.90,0.494610
133.95,0.494539
134.00,0.494469
134.05,0.494399
134.10,0.494330
134.15,0.494260
134.20,0.494191
134.25,0.494122
134.30,0.494053
134.35,0.493984
134.40,0.493915
134.45,0.493847
134.50,0.493779
134.55,0.493711
134.60,0.493643
134.65,0.493575
134.70,0.493507
134.75,0.493440
134.80,0.493373
134.85,0.493306
134.90,0.493239
134.95,0.493172
135.00,0.493106
135.05,0.493040
135.10,0.492974
135.15,0.492908
135.20,0.492842
135.25,0.492776
135.30,0.492711
135.35,0.492646
135.40,0.492581
135.45,0.492516
135.50,0.492451
135.55,0.492386
135.60,0.492322
135.65,0.492258
135.70,0.492194
135.75,0.492130
135.80,0.492066
135.85,0.492003
135.90,0.491939
135.95,0.491876
136.00,0.491813
136.05,0.491750
136.10,0.491688
136.15,0.491625
136.20,0.491563
136.25,0.491500
136.30,0.491438
136.35,0.491377
136.40,0.491315
136.45,0.491253
136.50,0.491192
136.55,0.491131
136.60,0.491070
136.65,0.491009
136.70,0.490948
136.75,0.490887
136.80,0.490827
136.85,0.490767
136.90,0.490707
136.95,0.490647
137.00,0.490587
137.05,0.490527
137.10,0.490468
137.15,0.490408
137.20,0.490349
137.25,0.490290
137.30,0.490231
137.35,0.490173
137.40,0.490114
137.45,0.490056
137.50,0.489997
137.55,0.489939
137.60,0.489881
137.65,0.489823
137.70,0.489766
137.75,0.489708
137.80,0.489651
137.85,0.489594
137.90,0.489537
137.95,0.489480
138.00,0.489423
138.05,0.489366
138.10,0.489310
138.15,0.489254
138.20,0.489198
138.25,0.489142
138.30,0.489086
138.35,0.489030
138.40,0.488974
138.45,0.488919
138.50,0.488864
138.55,0.488808
138.60,0.488753
138.65,0.488698
138.70,0.488644
138.75,0.488589
138.80,0.488535
138.85,0.488480
138.90,0.488426
138.95,0.488372
139.00,0.488318
139.05,0.488264
139.10,0.488211
139.15,0.488157
139.20,0.488104
139.25,0.488051
139.30,0.487998
139.35,0.487945
139.40,0.487892
139.45,0.487839
139.50,0.487787
139.55,0.487734
139.60,0.487682
139.65,0.487630
139.70,0.487578
139.75,0.487526
139.80,0.487474
139.85,0.487423
139.90,0.487371
139.95,0.487320
140.00,0.487268
140.05,0.487217
140.10,0.487166
140.15,0.487116
140.20,0.487065
140.25,0.487014
140.30,0.486964
140.35,0.486913
140.40,0.486863
140.45,0.486813
140.50,0.486763
140.55,0.486713
140.60,0.486664
140.65,0.486614
140.70,0.486564
140.75,0.486515
140.80,0.486466
140.85,0.486417
140.90,0.486368
140.95,0.486319
141.00,0.486270
141.05,0.486221
141.10,0.486173
141.15,0.486125
141.20,0.486076
141.25,0.486028
141.30,0.485980
141.35,0.485932
141.40,0.485884
141.45,0.485837
141.50,0.485789
141.55,0.485742
141.60,0.485694
141.65,0.485647
141.70,0.485600
141.75,0.485553
141.80,0.485506
141.85,0.485459
141.90,0.485413
141.95,0.485366
142.00,0.485320
142.05,0.485273
142.10,0.485227
142.15,0.485181
142.20,0.485135
142.25,0.485089
142.30,0.485043
142.35,0.484998
142.40,0.484952
142.45,0.484907
142.50,0.484861
142.55,0.484816
142.60,0.484771
142.65,0.484726
142.70,0.484681
142.75,0.484636
142.80,0.484591
142.85,0.484547
142.90,0.484502
142.95,0.484458
143.00,0.484413
143.05,0.484369
143.10,0.484325
143.15,0.484281
143.20,0.484237
143.25,0.484193
143.30,0.484150
143.35,0.484106
143.40,0.484063
143.45,0.484019
143.50,0.483976
143.55,0.483933
143.60,0.483890
143.65,0.483846
143.70,0.483804
143.75,0.483761
143.80,0.483718
143.85,0.483675
143.90,0.483633
143.95,0.483590
144.00,0.483548
144.05,0.483506
144.10,0.483464
144.15,0.483422
144.20,0.483380
144.25,0.483338
144.30,0.483296
144.35,0.483254
144.40,0.483213
144.45,0.483171
144.50,0.483130
144.55,0.483088
144.60,0.483047
144.65,0.483006
144.70,0.482965
144.75,0.482924
144.80,0.482883
144.85,0.482842
144.90,0.482801
144.95,0.482761
145.00,0.482720
145.05,0.482680
145.10,0.482639
145.15,0.482599
145.20,0.482559
145.25,0.482519
145.30,0.482479
145.35,0.482439
145.40,0.482399
145.45,0.482359
145.50,0.482319
145.55,0.482280
145.60,0.482240
145.65,0.482201
145.70,0.482161
145.75,0.482122
145.80,0.482083
145.85,0.482044
145.90,0.482005
145.95,0.481966
146.00,0.481927
146.05,0.481888
146.10,0.481849
146.15,0.481810
146.20,0.481772
146.25,0.481733
146.30,0.481695
146.35,0.481656
146.40,0.481618
146.45,0.481580
146.50,0.481542
146.55,0.481504
146.60,0.481466
146.65,0.481428
146.70,0.481390
146.75,0.481352
146.80,0.481314
146.85,0.481277
146.90,0.481239
146.95,0.481202
147.00,0.481164
147.05,0.481127
147.10,0.481090
147.15,0.481052
147.20,0.481015
147.25,0.480978
147.30,0.480941
147.35,0.480904
147.40,0.480867
147.45,0.480830
147.50,0.480794
147.55,0.480757
147.60,0.480720
147.65,0.480684
147.70,0.480647
147.75,0.480611
147.80,0.480575
147.85,0.480538
147.90,0.480502
147.95,0.480466
148.00,0.480430
148.05,0.480394
148.10,0.480358
148.15,0.480322
148.20,0.480286
148.25,0.480250
148.30,0.480214
148.35,0.480179
148.40,0.480143
148.45,0.480108
148.50,0.480072
148.55,0.480037
148.60,0.480001
148.65,0.479966
148.70,0.479931
148.75,0.479895
148.80,0.479860
148.85,0.479825
148.90,0.479790
148.95,0.479755
149.00,0.479720
149.05,0.479685
149.10,0.479651
149.15,0.479616
149.20,0.479581
149.25,0.479546
149.30,0.479512
149.35,0.479477
149.40,0.479443
149.45,0.479408
149.50,0.479374
149.55,0.479340
149.60,0.479305
149.65,0.479271
149.70,0.479237
149.75,0.479203
149.80,0.479169
149.85,0.479135
149.90,0.479101
149.95,0.479067
150.00,0.479033
150.05,0.478999
150.10,0.478965
150.15,0.478931
150.20,0.478898
150.25,0.478864
150.30,0.478830
150.35,0.478797
150.40,0.478763
150.45,0.478730
150.50,0.478696
150.55,0.478663
150.60,0.478630
150.65,0.478596
150.70,0.478563
150.75,0.478530
150.80,0.478497
150.85,0.478464
150.90,0.478430
150.95,0.478397
151.00,0.478364
151.05,0.478331
151.10,0.478299
151.15,0.478266
151.20,0.478233
151.25,0.478200
151.30,0.478167
151.35,0.478135
151.40,0.478102
151.45,0.478069
151.50,0.478037
151.55,0.478004
151.60,0.477972
151.65,0.477939
151.70,0.477907
151.75,0.477874
151.80,0.477842
151.85,0.477809
151.90,0.477777
151.95,0.477745
152.00,0.477713
152.05,0.477680
152.10,0.477648
152.15,0.477616
152.20,0.477584
152.25,0.477552
152.30,0.477520
152.35,0.477488
152.40,0.477456
152.45,0.477424
152.50,0.477392
152.55,0.477360
152.60,0.477328
152.65,0.477296
152.70,0.477265
152.75,0.477233
152.80,0.477201
152.85,0.477169
152.90,0.477138
152.95,0.477106
153.00,0.477074
153.05,0.477043
153.10,0.477011
153.15,0.476980
153.20,0.476948
153.25,0.476917
153.30,0.476885
153.35,0.476854
153.40,0.476822
153.45,0.476791
153.50,0.476760
153.55,0.476728
153.60,0.476697
153.65,0.476666
153.70,0.476634
153.75,0.476603
153.80,0.476572
153.85,0.476541
153.90,0.476509
153.95,0.476478
154.00,0.476447
154.05,0.476416
154.10,0.476385
154.15,0.476354
154.20,0.476323
154.25,0.476292
154.30,0.476261
154.35,0.476230
154.40,0.476199
154.45,0.476168
154.50,0.476137
154.55,0.476106
154.60,0.476075
154.65,0.476044
154.70,0.476013
154.75,0.475983
154.80,0.475952
154.85,0.475921
154.90,0.475890
154.95,0.475859
155.00,0.475829
155.05,0.475798
155.10,0.475767
155.15,0.475736
155.20,0.475706
155.25,0.475675
155.30,0.475644
155.35,0.475614
155.40,0.475583
155.45,0.475552
155.50,0.475522
155.55,0.475491
155.60,0.475460
155.65,0.475430
155.70,0.475399
155.75,0.475369
155.80,0.475338
155.85,0.475308
155.90,0.475277
155.95,0.475246
156.00,0.475216
156.05,0.475185
156.10,0.475155
156.15,0.475124
156.20,0.475094
156.25,0.475063
156.30,0.475033
156.35,0.475002
156.40,0.474972
156.45,0.474942
156.50,0.474911
156.55,0.474881
156.60,0.474850
156.65,0.474820
156.70,0.474789
156.75,0.474759
156.80,0.474728
156.85,0.474698
156.90,0.474668
156.95,0.474637
157.00,0.474607
157.05,0.474576
157.10,0.474546
157.15,0.474516
157.20,0.474485
157.25,0.474455
157.30,0.474424
157.35,0.474394
157.40,0.474364
157.45,0.474333
157.50,0.474303
157.55,0.474272
157.60,0.474242
157.65,0.474212
157.70,0.474181
157.75,0.474151
157.80,0.474121
157.85,0.474090
157.90,0.474060
157.95,0.474029
158.00,0.473999
158.05,0.473969
158.10,0.473938
158.15,0.473908
158.20,0.473877
158.25,0.473847
158.30,0.473816
158.35,0.473786
158.40,0.473756
158.45,0.473725
158.50,0.473695
158.55,0.473664
158.60,0.473634
158.65,0.473603
158.70,0.473573
158.75,0.473542
158.80,0.473512
158.85,0.473481
158.90,0.473451
158.95,0.473420
159.00,0.473390
159.05,0.473359
159.10,0.473329
159.15,0.473298
159.20,0.473268
159.25,0.473237
159.30,0.473207
159.35,0.473176
159.40,0.473146
159.45,0.473115
159.50,0.473084
159.55,0.473054
159.60,0.473023
159.65,0.472992
159.70,0.472962
159.75,0.472931
159.80,0.472901
159.85,0.472870
159.90,0.472839
159.95,0.472808
160.00,0.472778
160.05,0.472747
160.10,0.472716
160.15,0.472685
160.20,0.472655
160.25,0.472624
160.30,0.472593
160.35,0.472562
160.40,0.472531
160.45,0.472500
160.50,0.472470
160.55,0.472439
160.60,0.472408
160.65,0.472377
160.70,0.472346
160.75,0.472315
160.80,0.472284
160.85,0.472253
160.90,0.472222
160.95,0.472191
161.00,0.472160
161.05,0.472129
161.10,0.472098
161.15,0.472067
161.20,0.472035
161.25,0.472004
161.30,0.471973
161.35,0.471942
161.40,0.471911
161.45,0.471880
161.50,0.471848
161.55,0.471817
161.60,0.471786
161.65,0.471754
161.70,0.471723
161.75,0.471692
161.80,0.471660
161.85,0.471629
161.90,0.471597
161.95,0.471566
162.00,0.471535
162.05,0.471503
162.10,0.471472
162.15,0.471440
162.20,0.471408
162.25,0.471377
162.30,0.471345
162.35,0.471314
162.40,0.471282
162.45,0.471250
162.50,0.471218
162.55,0.471187
162.60,0.471155
162.65,0.471123
162.70,0.471091
162.75,0.471059
162.80,0.471027
162.85,0.470996
162.90,0.470964
162.95,0.470932
163.00,0.470900
163.05,0.470868
163.10,0.470836
163.15,0.470803
163.20,0.470771
163.25,0.470739
163.30,0.470707
163.35,0.470675
163.40,0.470643
163.45,0.470610
163.50,0.470578
163.55,0.470546
163.60,0.470513
163.65,0.470481
163.70,0.470448
163.75,0.470416
163.80,0.470383
163.85,0.470351
163.90,0.470318
163.95,0.470286
164.00,0.470253
164.05,0.470220
164.10,0.470188
164.15,0.470155
164.20,0.470122
164.25,0.470089
164.30,0.470057
164.35,0.470024
164.40,0.469991
164.45,0.469958
164.50,0.469925
164.55,0.469892
164.60,0.469859
164.65,0.469826
164.70,0.469793
164.75,0.469760
164.80,0.469726
164.85,0.469693
164.90,0.469660
164.95,0.469627
165.00,0.469593
165.05,0.469560
165.10,0.469526
165.15,0.469493
165.20,0.469460
165.25,0.469426
165.30,0.469392
165.35,0.469359
165.40,0.469325
165.45,0.469291
165.50,0.469258
165.55,0.469224
165.60,0.469190
165.65,0.469156
165.70,0.469122
165.75,0.469088
165.80,0.469055
165.85,0.469021
165.90,0.468986
165.95,0.468952
166.00,0.468918
166.05,0.468884
166.10,0.468850
166.15,0.468816
166.20,0.468781
166.25,0.468747
166.30,0.468712
166.35,0.468678
166.40,0.468644
166.45,0.468609
166.50,0.468574
166.55,0.468540
166.60,0.468505
166.65,0.468471
166.70,0.468436
166.75,0.468401
166.80,0.468366
166.85,0.468331
166.90,0.468296
166.95,0.468261
167.00,0.468226
167.05,0.468191
167.10,0.468156
167.15,0.468121
167.20,0.468086
167.25,0.468051
167.30,0.468015
167.35,0.467980
167.40,0.467944
167.45,0.467909
167.50,0.467874
167.55,0.467838
167.60,0.467802
167.65,0.467767
167.70,0.467731
167.75,0.467695
167.80,0.467660
167.85,0.467624
167.90,0.467588
167.95,0.467552
168.00,0.467516
168.05,0.467480
168.10,0.467444
168.15,0.467408
168.20,0.467372
168.25,0.467335
168.30,0.467299
168.35,0.467263
168.40,0.467226
168.45,0.467190
168.50,0.467153
168.55,0.467117
168.60,0.467080
168.65,0.467044
168.70,0.467007
168.75,0.466970
168.80,0.466933
168.85,0.466896
168.90,0.466860
168.95,0.466823
169.00,0.466786
169.05,0.466749
169.10,0.466711
169.15,0.466674
169.20,0.466637
169.25,0.466600
169.30,0.466562
169.35,0.466525
169.40,0.466488
169.45,0.466450
169.50,0.466413
169.55,0.466375
169.60,0.466337
169.65,0.466300
169.70,0.466262
169.75,0.466224
169.80,0.466186
169.85,0.466148
169.90,0.466110
169.95,0.466072
170.00,0.466034
170.05,0.465996
170.10,0.465958
170.15,0.465919
170.20,0.465881
170.25,0.465842
170.30,0.465804
170.35,0.465766
170.40,0.465727
170.45,0.465688
170.50,0.465650
170.55,0.465611
170.60,0.465572
170.65,0.465533
170.70,0.465494
170.75,0.465455
170.80,0.465416
170.85,0.465377
170.90,0.465338
170.95,0.465299
171.00,0.465260
171.05,0.465220
171.10,0.465181
171.15,0.465141
171.20,0.465102
171.25,0.465062
171.30,0.465023
171.35,0.464983
171.40,0.464943
171.45,0.464903
171.50,0.464863
171.55,0.464824
171.60,0.464784
171.65,0.464743
171.70,0.464703
171.75,0.464663
171.80,0.464623
171.85,0.464583
171.90,0.464542
171.95,0.464502
172.00,0.464461
172.05,0.464421
172.10,0.464380
172.15,0.464339
172.20,0.464299
172.25,0.464258
172.30,0.464217
172.35,0.464176
172.40,0.464135
172.45,0.464094
172.50,0.464053
172.55,0.464012
172.60,0.463970
172.65,0.463929
172.70,0.463888
172.75,0.463846
172.80,0.463805
172.85,0.463763
172.90,0.463722
172.95,0.463680
173.00,0.463638
173.05,0.463596
173.10,0.463554
173.15,0.463512
173.20,0.463470
173.25,0.463428
173.30,0.463386
173.35,0.463344
173.40,0.463302
173.45,0.463259
173.50,0.463217
173.55,0.463174
173.60,0.463132
173.65,0.463089
173.70,0.463047
173.75,0.463004
173.80,0.462961
173.85,0.462918
173.90,0.462875
173.95,0.462832
174.00,0.462789
174.05,0.462746
174.10,0.462703
174.15,0.462660
174.20,0.462616
174.25,0.462573
174.30,0.462529
174.35,0.462486
174.40,0.462442
174.45,0.462398
174.50,0.462355
174.55,0.462311
174.60,0.462267
174.65,0.462223
174.70,0.462179
174.75,0.462135
174.80,0.462091
174.85,0.462047
174.90,0.462002
174.95,0.461958
175.00,0.461913
175.05,0.461869
175.10,0.461824
175.15,0.461780
175.20,0.461735
175.25,0.461690
175.30,0.461645
175.35,0.461600
175.40,0.461556
175.45,0.461510
175.50,0.461465
175.55,0.461420
175.60,0.461375
175.65,0.461330
175.70,0.461284
175.75,0.461239
175.80,0.461193
175.85,0.461148
175.90,0.461102
175.95,0.461056
176.00,0.461010
176.05,0.460964
176.10,0.460918
176.15,0.460872
176.20,0.460826
176.25,0.460780
176.30,0.460734
176.35,0.460688
176.40,0.460641
176.45,0.460595
176.50,0.460548
176.55,0.460502
176.60,0.460455
176.65,0.460408
176.70,0.460362
176.75,0.460315
176.80,0.460268
176.85,0.460221
176.90,0.460174
176.95,0.460126
177.00,0.460079
177.05,0.460032
177.10,0.459985
177.15,0.459937
177.20,0.459890
177.25,0.459842
177.30,0.459794
177.35,0.459747
177.40,0.459699
177.45,0.459651
177.50,0.459603
177.55,0.459555
177.60,0.459507
177.65,0.459459
177.70,0.459411
177.75,0.459362
177.80,0.459314
177.85,0.459265
177.90,0.459217
177.95,0.459168
178.00,0.459120
178.05,0.459071
178.10,0.459022
178.15,0.458973
178.20,0.458924
178.25,0.458875
178.30,0.458826
178.35,0.458777
178.40,0.458728
178.45,0.458679
178.50,0.458629
178.55,0.458580
178.60,0.458530
178.65,0.458481
178.70,0.458431
178.75,0.458381
178.80,0.458331
178.85,0.458282
178.90,0.458232
178.95,0.458182
179.00,0.458131
179.05,0.458081
179.10,0.458031
179.15,0.457981
179.20,0.457930
179.25,0.457880
179.30,0.457829
179.35,0.457779
179.40,0.457728
179.45,0.457677
179.50,0.457627
179.55,0.457576
179.60,0.457525
179.65,0.457474
179.70,0.457423
179.75,0.457371
179.80,0.457320
179.85,0.457269
179.90,0.457217
179.95,0.457166
180.00,0.457114
180.05,0.457063
180.10,0.457011
180.15,0.456959
180.20,0.456907
180.25,0.456856
180.30,0.456804
180.35,0.456752
180.40,0.456699
180.45,0.456647
180.50,0.456595
180.55,0.456543
180.60,0.456490
180.65,0.456438
180.70,0.456385
180.75,0.456333
180.80,0.456280
180.85,0.456227
180.90,0.456174
180.95,0.456121
181.00,0.456068
181.05,0.456015
181.10,0.455962
181.15,0.455909
181.20,0.455856
181.25,0.455802
181.30,0.455749
181.35,0.455695
181.40,0.455642
181.45,0.455588
181.50,0.455534
181.55,0.455481
181.60,0.455427
181.65,0.455373
181.70,0.455319
181.75,0.455265
181.80,0.455211
181.85,0.455156
181.90,0.455102
181.95,0.455048
182.00,0.454993
182.05,0.454939
182.10,0.454884
182.15,0.454830
182.20,0.454775
182.25,0.454720
182.30,0.454665
182.35,0.454610
182.40,0.454555
182.45,0.454500
182.50,0.454445
182.55,0.454390
182.60,0.454335
182.65,0.454279
182.70,0.454224
182.75,0.454168
182.80,0.454113
182.85,0.454057
182.90,0.454002
182.95,0.453946
183.00,0.453890
183.05,0.453834
183.10,0.453778
183.15,0.453722
183.20,0.453666
183.25,0.453610
183.30,0.453553
183.35,0.453497
183.40,0.453441
183.45,0.453384
183.50,0.453327
183.55,0.453271
183.60,0.453214
183.65,0.453157
183.70,0.453101
183.75,0.453044
183.80,0.452987
183.85,0.452930
183.90,0.452873
183.95,0.452815
184.00,0.452758
184.05,0.452701
184.10,0.452643
184.15,0.452586
184.20,0.452528
184.25,0.452471
184.30,0.452413
184.35,0.452355
184.40,0.452298
184.45,0.452240
184.50,0.452182
184.55,0.452124
184.60,0.452066
184.65,0.452007
184.70,0.451949
184.75,0.451891
184.80,0.451833
184.85,0.451774
184.90,0.451716
184.95,0.451657
185.00,0.451599
185.05,0.451540
185.10,0.451481
185.15,0.451422
185.20,0.451363
185.25,0.451304
185.30,0.451245
185.35,0.451186
185.40,0.451127
185.45,0.451068
185.50,0.451009
185.55,0.450949
185.60,0.450890
185.65,0.450830
185.70,0.450771
185.75,0.450711
185.80,0.450651
185.85,0.450591
185.90,0.450532
185.95,0.450472
186.00,0.450412
186.05,0.450352
186.10,0.450292
186.15,0.450231
186.20,0.450171
186.25,0.450111
186.30,0.450051
186.35,0.449990
186.40,0.449930
186.45,0.449869
186.50,0.449808
186.55,0.449748
186.60,0.449687
186.65,0.449626
186.70,0.449565
186.75,0.449504
186.80,0.449443
186.85,0.449382
186.90,0.449321
186.95,0.449260
187.00,0.449199
187.05,0.449137
187.10,0.449076
187.15,0.449014
187.20,0.448953
187.25,0.448891
187.30,0.448830
187.35,0.448768
187.40,0.448706
187.45,0.448644
187.50,0.448582
187.55,0.448520
187.60,0.448458
187.65,0.448396
187.70,0.448334
187.75,0.448272
187.80,0.448210
187.85,0.448147
187.90,0.448085
187.95,0.448022
188.00,0.447960
188.05,0.447897
188.10,0.447835
188.15,0.447772
188.20,0.447709
188.25,0.447646
188.30,0.447583
188.35,0.447520
188.40,0.447457
188.45,0.447394
188.50,0.447331
188.55,0.447268
188.60,0.447205
188.65,0.447141
188.70,0.447078
188.75,0.447014
188.80,0.446951
188.85,0.446887
188.90,0.446824
188.95,0.446760
189.00,0.446696
189.05,0.446633
189.10,0.446569
189.15,0.446505
189.20,0.446441
189.25,0.446377
189.30,0.446313
189.35,0.446249
189.40,0.446184
189.45,0.446120
189.50,0.446056
189.55,0.445991
189.60,0.445927
189.65,0.445862
189.70,0.445798
189.75,0.445733
189.80,0.445669
189.85,0.445604
189.90,0.445539
189.95,0.445474
190.00,0.445409
190.05,0.445344
190.10,0.445279
190.15,0.445214
190.20,0.445149
190.25,0.445084
190.30,0.445019
190.35,0.444953
190.40,0.444888
190.45,0.444823
190.50,0.444757
190.55,0.444692
190.60,0.444626
190.65,0.444561
190.70,0.444495
190.75,0.444429
190.80,0.444363
190.85,0.444298
190.90,0.444232
190.95,0.444166
191.00,0.444100
191.05,0.444034
191.10,0.443968
191.15,0.443901
191.20,0.443835
191.25,0.443769
191.30,0.443703
191.35,0.443636
191.40,0.443570
191.45,0.443503
191.50,0.443437
191.55,0.443370
191.60,0.443304
191.65,0.443237
191.70,0.443170
191.75,0.443104
191.80,0.443037
191.85,0.442970
191.90,0.442903
191.95,0.442836
192.00,0.442769
192.05,0.442702
192.10,0.442635
192.15,0.442568
192.20,0.442500
192.25,0.442433
192.30,0.442366
192.35,0.442298
192.40,0.442231
192.45,0.442164
192.50,0.442096
192.55,0.442028
192.60,0.441961
192.65,0.441893
192.70,0.441825
192.75,0.441758
192.80,0.441690
192.85,0.441622
192.90,0.441554
192.95,0.441486
193.00,0.441418
193.05,0.441350
193.10,0.441282
193.15,0.441214
193.20,0.441146
193.25,0.441078
193.30,0.441009
193.35,0.440941
193.40,0.440873
193.45,0.440804
193.50,0.440736
193.55,0.440667
193.60,0.440599
193.65,0.440530
193.70,0.440462
193.75,0.440393
193.80,0.440324
193.85,0.440255
193.90,0.440187
193.95,0.440118
194.00,0.440049
194.05,0.439980
194.10,0.439911
194.15,0.439842
194.20,0.439773
194.25,0.439704
194.30,0.439635
194.35,0.439566
194.40,0.439496
194.45,0.439427
194.50,0.439358
194.55,0.439288
194.60,0.439219
194.65,0.439150
194.70,0.439080
194.75,0.439011
194.80,0.438941
194.85,0.438872
194.90,0.438802
194.95,0.438732
195.00,0.438663
195.05,0.438593
195.10,0.438523
195.15,0.438453
195.20,0.438383
195.25,0.438313
195.30,0.438244
195.35,0.438174
195.40,0.438104
195.45,0.438034
195.50,0.437963
195.55,0.437893
195.60,0.437823
195.65,0.437753
195.70,0.437683
195.75,0.437612
195.80,0.437542
195.85,0.437472
195.90,0.437401
195.95,0.437331
196.00,0.437261
196.05,0.437190
196.10,0.437120
196.15,0.437049
196.20,0.436978
196.25,0.436908
196.30,0.436837
196.35,0.436766
196.40,0.436696
196.45,0.436625
196.50,0.436554
196.55,0.436483
196.60,0.436413
196.65,0.436342
196.70,0.436271
196.75,0.436200
196.80,0.436129
196.85,0.436058
196.90,0.435987
196.95,0.435916
197.00,0.435844
197.05,0.435773
197.10,0.435702
197.15,0.435631
197.20,0.435560
197.25,0.435488
197.30,0.435417
197.35,0.435346
197.40,0.435274
197.45,0.435203
197.50,0.435132
197.55,0.435060
197.60,0.434989
197.65,0.434917
197.70,0.434846
197.75,0.434774
197.80,0.434703
197.85,0.434631
197.90,0.434559
197.95,0.434488
198.00,0.434416
198.05,0.434344
198.10,0.434272
198.15,0.434201
198.20,0.434129
198.25,0.434057
198.30,0.433985
198.35,0.433913
198.40,0.433841
198.45,0.433769
198.50,0.433697
198.55,0.433625
198.60,0.433553
198.65,0.433481
198.70,0.433409
198.75,0.433337
198.80,0.433265
198.85,0.433193
198.90,0.433121
198.95,0.433049
199.00,0.432976
199.05,0.432904
199.10,0.432832
199.15,0.432760
199.20,0.432687
199.25,0.432615
199.30,0.432543
199.35,0.432470
199.40,0.432398
199.45,0.432325
199.50,0.432253
199.55,0.432181
199.60,0.432108
199.65,0.432036
199.70,0.431963
199.75,0.431891
199.80,0.431818
199.85,0.431745
199.90,0.431673
199.95,0.431600
200.00,0.431528
200.05,0.431455
200.10,0.431382
200.15,0.431309
200.20,0.431237
200.25,0.431164
200.30,0.431091
200.35,0.431019
200.40,0.430946
200.45,0.430873
200.50,0.430800
200.55,0.430727
200.60,0.430654
200.65,0.430582
200.70,0.430509
200.75,0.430436
200.80,0.430363
200.85,0.430290
200.90,0.430217
200.95,0.430144
201.00,0.430071
201.05,0.429998
201.10,0.429925
201.15,0.429852
201.20,0.429779
201.25,0.429706
201.30,0.429633
201.35,0.429560
201.40,0.429487
201.45,0.429413
201.50,0.429340
201.55,0.429267
201.60,0.429194
201.65,0.429121
201.70,0.429048
201.75,0.428975
201.80,0.428901
201.85,0.428828
201.90,0.428755
201.95,0.428682
202.00,0.428608
202.05,0.428535
202.10,0.428462
202.15,0.428389
202.20,0.428315
202.25,0.428242
202.30,0.428169
202.35,0.428095
202.40,0.428022
202.45,0.427949
202.50,0.427875
202.55,0.427802
202.60,0.427729
202.65,0.427655
202.70,0.427582
202.75,0.427508
202.80,0.427435
202.85,0.427362
202.90,0.427288
202.95,0.427215
203.00,0.427141
203.05,0.427068
203.10,0.426995
203.15,0.426921
203.20,0.426848
203.25,0.426774
203.30,0.426701
203.35,0.426627
203.40,0.426554
203.45,0.426480
203.50,0.426407
203.55,0.426333
203.60,0.426260
203.65,0.426186
203.70,0.426113
203.75,0.426039
203.80,0.425966
203.85,0.425892
203.90,0.425819
203.95,0.425745
204.00,0.425672
204.05,0.425598
204.10,0.425524
204.15,0.425451
204.20,0.425377
204.25,0.425304
204.30,0.425230
204.35,0.425157
204.40,0.425083
204.45,0.425010
204.50,0.424936
204.55,0.424862
204.60,0.424789
204.65,0.424715
204.70,0.424642
204.75,0.424568
204.80,0.424495
204.85,0.424421
204.90,0.424348
204.95,0.424274
205.00,0.424200
205.05,0.424127
205.10,0.424053
205.15,0.423980
205.20,0.423906
205.25,0.423833
205.30,0.423759
205.35,0.423685
205.40,0.423612
205.45,0.423538
205.50,0.423465
205.55,0.423391
205.60,0.423318
205.65,0.423244
205.70,0.423171
205.75,0.423097
205.80,0.423024
205.85,0.422950
205.90,0.422877
205.95,0.422803
206.00,0.422729
206.05,0.422656
206.10,0.422582
206.15,0.422509
206.20,0.422435
206.25,0.422362
206.30,0.422289
206.35,0.422215
206.40,0.422142
206.45,0.422068
206.50,0.421995
206.55,0.421921
206.60,0.421848
206.65,0.421774
206.70,0.421701
206.75,0.421627
206.80,0.421554
206.85,0.421481
206.90,0.421407
206.95,0.421334
207.00,0.421260
207.05,0.421187
207.10,0.421114
207.15,0.421040
207.20,0.420967
207.25,0.420894
207.30,0.420820
207.35,0.420747
207.40,0.420674
207.45,0.420600
207.50,0.420527
207.55,0.420454
207.60,0.420380
207.65,0.420307
207.70,0.420234
207.75,0.420161
207.80,0.420087
207.85,0.420014
207.90,0.419941
207.95,0.419868
208.00,0.419794
208.05,0.419721
208.10,0.419648
208.15,0.419575
208.20,0.419502
208.25,0.419429
208.30,0.419356
208.35,0.419282
208.40,0.419209
208.45,0.419136
208.50,0.419063
208.55,0.418990
208.60,0.418917
208.65,0.418844
208.70,0.418771
208.75,0.418698
208.80,0.418625
208.85,0.418552
208.90,0.418479
208.95,0.418406
209.00,0.418333
209.05,0.418260
209.10,0.418187
209.15,0.418115
209.20,0.418042
209.25,0.417969
209.30,0.417896
209.35,0.417823
209.40,0.417750
209.45,0.417678
209.50,0.417605
209.55,0.417532
209.60,0.417459
209.65,0.417387
209.70,0.417314
209.75,0.417241
209.80,0.417169
209.85,0.417096
209.90,0.417023
209.95,0.416951
210.00,0.416878
210.05,0.416805
210.10,0.416733
210.15,0.416660
210.20,0.416588
210.25,0.416515
210.30,0.416443
210.35,0.416370
210.40,0.416298
210.45,0.416225
210.50,0.416153
210.55,0.416081
210.60,0.416008
210.65,0.415936
210.70,0.415864
210.75,0.415791
210.80,0.415719
210.85,0.415647
210.90,0.415574
210.95,0.415502
211.00,0.415430
211.05,0.415358
211.10,0.415286
211.15,0.415214
211.20,0.415141
211.25,0.415069
211.30,0.414997
211.35,0.414925
211.40,0.414853
211.45,0.414781
211.50,0.414709
211.55,0.414637
211.60,0.414565
211.65,0.414493
211.70,0.414421
211.75,0.414350
211.80,0.414278
211.85,0.414206
211.90,0.414134
211.95,0.414062
212.00,0.413991
212.05,0.413919
212.10,0.413847
212.15,0.413776
212.20,0.413704
212.25,0.413632
212.30,0.413561
212.35,0.413489
212.40,0.413417
212.45,0.413346
212.50,0.413274
212.55,0.413203
212.60,0.413132
212.65,0.413060
212.70,0.412989
212.75,0.412917
212.80,0.412846
212.85,0.412775
212.90,0.412703
212.95,0.412632
213.00,0.412561
213.05,0.412490
213.10,0.412418
213.15,0.412347
213.20,0.412276
213.25,0.412205
213.30,0.412134
213.35,0.412063
213.40,0.411992
213.45,0.411921
213.50,0.411850
213.55,0.411779
213.60,0.411708
213.65,0.411637
213.70,0.411566
213.75,0.411496
213.80,0.411425
213.85,0.411354
213.90,0.411283
213.95,0.411213
214.00,0.411142
214.05,0.411071
214.10,0.411001
214.15,0.410930
214.20,0.410859
214.25,0.410789
214.30,0.410718
214.35,0.410648
214.40,0.410578
214.45,0.410507
214.50,0.410437
214.55,0.410366
214.60,0.410296
214.65,0.410226
214.70,0.410156
214.75,0.410085
214.80,0.410015
214.85,0.409945
214.90,0.409875
214.95,0.409805
215.00,0.409735
215.05,0.409665
215.10,0.409595
215.15,0.409525
215.20,0.409455
215.25,0.409385
215.30,0.409315
215.35,0.409245
215.40,0.409175
215.45,0.409106
215.50,0.409036
215.55,0.408966
215.60,0.408896
215.65,0.408827
215.70,0.408757
215.75,0.408688
215.80,0.408618
215.85,0.408549
215.90,0.408479
215.95,0.408410
216.00,0.408340
216.05,0.408271
216.10,0.408202
216.15,0.408132
216.20,0.408063
216.25,0.407994
216.30,0.407925
216.35,0.407855
216.40,0.407786
216.45,0.407717
216.50,0.407648
216.55,0.407579
216.60,0.407510
216.65,0.407441
216.70,0.407372
216.75,0.407303
216.80,0.407235
216.85,0.407166
216.90,0.407097
216.95,0.407028
217.00,0.406960
217.05,0.406891
217.10,0.406822
217.15,0.406754
217.20,0.406685
217.25,0.406617
217.30,0.406548
217.35,0.406480
217.40,0.406411
217.45,0.406343
217.50,0.406274
217.55,0.406206
217.60,0.406138
217.65,0.406070
217.70,0.406001
217.75,0.405933
217.80,0.405865
217.85,0.405797
217.90,0.405729
217.95,0.405661
218.00,0.405593
218.05,0.405525
218.10,0.405457
218.15,0.405389
218.20,0.405322
218.25,0.405254
218.30,0.405186
218.35,0.405118
218.40,0.405051
218.45,0.404983
218.50,0.404916
218.55,0.404848
218.60,0.404781
218.65,0.404713
218.70,0.404646
218.75,0.404578
218.80,0.404511
218.85,0.404444
218.90,0.404376
218.95,0.404309
219.00,0.404242
219.05,0.404175
219.10,0.404108
219.15,0.404041
219.20,0.403974
219.25,0.403907
219.30,0.403840
219.35,0.403773
219.40,0.403706
219.45,0.403639
219.50,0.403572
219.55,0.403505
219.60,0.403439
219.65,0.403372
219.70,0.403305
219.75,0.403239
219.80,0.403172
219.85,0.403106
219.90,0.403039
219.95,0.402973
220.00,0.402906
220.05,0.402840
220.10,0.402774
220.15,0.402707
220.20,0.402641
220.25,0.402575
220.30,0.402509
220.35,0.402443
220.40,0.402377
220.45,0.402311
220.50,0.402245
220.55,0.402179
220.60,0.402113
220.65,0.402047
220.70,0.401981
220.75,0.401915
220.80,0.401850
220.85,0.401784
220.90,0.401718
220.95,0.401653
221.00,0.401587
221.05,0.401522
221.10,0.401456
221.15,0.401391
221.20,0.401325
221.25,0.401260
221.30,0.401195
221.35,0.401129
221.40,0.401064
221.45,0.400999
221.50,0.400934
221.55,0.400869
221.60,0.400804
221.65,0.400739
221.70,0.400674
221.75,0.400609
221.80,0.400544
221.85,0.400479
221.90,0.400414
221.95,0.400350
222.00,0.400285
222.05,0.400220
222.10,0.400156
222.15,0.400091
222.20,0.400026
222.25,0.399962
222.30,0.399898
222.35,0.399833
222.40,0.399769
222.45,0.399704
222.50,0.399640
222.55,0.399576
222.60,0.399512
222.65,0.399448
222.70,0.399383
222.75,0.399319
222.80,0.399255
222.85,0.399191
222.90,0.399128
222.95,0.399064
223.00,0.399000
223.05,0.398936
223.10,0.398872
223.15,0.398809
223.20,0.398745
223.25,0.398681
223.30,0.398618
223.35,0.398554
223.40,0.398491
223.45,0.398427
223.50,0.398364
223.55,0.398300
223.60,0.398237
223.65,0.398174
223.70,0.398111
223.75,0.398047
223.80,0.397984
223.85,0.397921
223.90,0.397858
223.95,0.397795
224.00,0.397732
224.05,0.397669
224.10,0.397606
224.15,0.397544
224.20,0.397481
224.25,0.397418
224.30,0.397355
224.35,0.397293
224.40,0.397230
224.45,0.397168
224.50,0.397105
224.55,0.397043
224.60,0.396980
224.65,0.396918
224.70,0.396856
224.75,0.396793
224.80,0.396731
224.85,0.396669
224.90,0.396607
224.95,0.396545
225.00,0.396482
225.05,0.396420
225.10,0.396358
225.15,0.396297
225.20,0.396235
225.25,0.396173
225.30,0.396111
225.35,0.396049
225.40,0.395988
225.45,0.395926
225.50,0.395864
225.55,0.395803
225.60,0.395741
225.65,0.395680
225.70,0.395618
225.75,0.395557
225.80,0.395496
225.85,0.395434
225.90,0.395373
225.95,0.395312
226.00,0.395251
226.05,0.395190
226.10,0.395129
226.15,0.395067
226.20,0.395007
226.25,0.394946
226.30,0.394885
226.35,0.394824
226.40,0.394763
226.45,0.394702
226.50,0.394642
226.55,0.394581
226.60,0.394520
226.65,0.394460
226.70,0.394399
226.75,0.394339
226.80,0.394278
226.85,0.394218
226.90,0.394158
226.95,0.394097
227.00,0.394037
227.05,0.393977
227.10,0.393917
227.15,0.393857
227.20,0.393796
227.25,0.393736
227.30,0.393676
227.35,0.393617
227.40,0.393557
227.45,0.393497
227.50,0.393437
227.55,0.393377
227.60,0.393318
227.65,0.393258
227.70,0.393198
227.75,0.393139
227.80,0.393079
227.85,0.393020
227.90,0.392960
227.95,0.392901
228.00,0.392842
228.05,0.392782
228.10,0.392723
228.15,0.392664
228.20,0.392605
228.25,0.392546
228.30,0.392486
228.35,0.392427
228.40,0.392368
228.45,0.392310
228.50,0.392251
228.55,0.392192
228.60,0.392133
228.65,0.392074
228.70,0.392016
228.75,0.391957
228.80,0.391898
228.85,0.391840
228.90,0.391781
228.95,0.391723
229.00,0.391664
229.05,0.391606
229.10,0.391548
229.15,0.391489
229.20,0.391431
229.25,0.391373
229.30,0.391315
229.35,0.391256
229.40,0.391198
229.45,0.391140
229.50,0.391082
229.55,0.391024
229.60,0.390967
229.65,0.390909
229.70,0.390851
229.75,0.390793
229.80,0.390735
229.85,0.390678
229.90,0.390620
229.95,0.390563
230.00,0.390505
230.05,0.390448
230.10,0.390390
230.15,0.390333
230.20,0.390275
230.25,0.390218
230.30,0.390161
230.35,0.390104
230.40,0.390046
230.45,0.389989
230.50,0.389932
230.55,0.389875
230.60,0.389818
230.65,0.389761
230.70,0.389704
230.75,0.389647
230.80,0.389591
230.85,0.389534
230.90,0.389477
230.95,0.389420
231.00,0.389364
231.05,0.389307
231.10,0.389251
231.15,0.389194
231.20,0.389138
231.25,0.389081
231.30,0.389025
231.35,0.388968
231.40,0.388912
231.45,0.388856
231.50,0.388800
231.55,0.388744
231.60,0.388687
231.65,0.388631
231.70,0.388575
231.75,0.388519
231.80,0.388463
231.85,0.388408
231.90,0.388352
231.95,0.388296
232.00,0.388240
232.05,0.388184
232.10,0.388129
232.15,0.388073
232.20,0.388018
232.25,0.387962
232.30,0.387907
232.35,0.387851
232.40,0.387796
232.45,0.387740
232.50,0.387685
232.55,0.387630
232.60,0.387574
232.65,0.387519
232.70,0.387464
232.75,0.387409
232.80,0.387354
232.85,0.387299
232.90,0.387244
232.95,0.387189
233.00,0.387134
233.05,0.387079
233.10,0.387024
233.15,0.386970
233.20,0.386915
233.25,0.386860
233.30,0.386806
233.35,0.386751
233.40,0.386697
233.45,0.386642
233.50,0.386588
233.55,0.386533
233.60,0.386479
233.65,0.386424
233.70,0.386370
233.75,0.386316
233.80,0.386262
233.85,0.386208
233.90,0.386153
233.95,0.386099
234.00,0.386045
234.05,0.385991
234.10,0.385937
234.15,0.385883
234.20,0.385830
234.25,0.385776
234.30,0.385722
234.35,0.385668
234.40,0.385615
234.45,0.385561
234.50,0.385507
234.55,0.385454
234.60,0.385400
234.65,0.385347
234.70,0.385293
234.75,0.385240
234.80,0.385186
234.85,0.385133
234.90,0.385080
234.95,0.385027
235.00,0.384973
235.05,0.384920
235.10,0.384867
235.15,0.384814
235.20,0.384761
235.25,0.384708
235.30,0.384655
235.35,0.384602
235.40,0.384549
235.45,0.384496
235.50,0.384444
235.55,0.384391
235.60,0.384338
235.65,0.384285
235.70,0.384233
235.75,0.384180
235.80,0.384128
235.85,0.384075
235.90,0.384023
235.95,0.383970
236.00,0.383918
236.05,0.383866
236.10,0.383813
236.15,0.383761
236.20,0.383709
236.25,0.383657
236.30,0.383604
236.35,0.383552
236.40,0.383500
236.45,0.383448
236.50,0.383396
236.55,0.383344
236.60,0.383292
236.65,0.383240
236.70,0.383189
236.75,0.383137
236.80,0.383085
236.85,0.383033
236.90,0.382982
236.95,0.382930
237.00,0.382879
237.05,0.382827
237.10,0.382775
237.15,0.382724
237.20,0.382673
237.25,0.382621
237.30,0.382570
237.35,0.382518
237.40,0.382467
237.45,0.382416
237.50,0.382365
237.55,0.382314
237.60,0.382262
237.65,0.382211
237.70,0.382160
237.75,0.382109
237.80,0.382058
237.85,0.382007
237.90,0.381956
237.95,0.381906
238.00,0.381855
238.05,0.381804
238.10,0.381753
238.15,0.381702
238.20,0.381652
238.25,0.381601
238.30,0.381551
238.35,0.381500
238.40,0.381449
238.45,0.381399
238.50,0.381348
238.55,0.381298
238.60,0.381248
238.65,0.381197
238.70,0.381147
238.75,0.381097
238.80,0.381047
238.85,0.380996
238.90,0.380946
238.95,0.380896
239.00,0.380846
239.05,0.380796
239.10,0.380746
239.15,0.380696
239.20,0.380646
239.25,0.380596
239.30,0.380546
239.35,0.380496
239.40,0.380447
239.45,0.380397
239.50,0.380347
239.55,0.380297
239.60,0.380248
239.65,0.380198
239.70,0.380149
239.75,0.380099
239.80,0.380050
239.85,0.380000
239.90,0.379951
239.95,0.379901
240.00,0.379852
240.05,0.379803
240.10,0.379753
240.15,0.379704
240.20,0.379655
240.25,0.379606
240.30,0.379556
240.35,0.379507
240.40,0.379458
240.45,0.379409
240.50,0.379360
240.55,0.379311
240.60,0.379262
240.65,0.379213
240.70,0.379164
240.75,0.379115
240.80,0.379067
240.85,0.379018
240.90,0.378969
240.95,0.378920
241.00,0.378872
241.05,0.378823
241.10,0.378774
241.15,0.378726
241.20,0.378677
241.25,0.378629
241.30,0.378580
241.35,0.378532
241.40,0.378483
241.45,0.378435
241.50,0.378387
241.55,0.378338
241.60,0.378290
241.65,0.378242
241.70,0.378194
241.75,0.378145
241.80,0.378097
241.85,0.378049
241.90,0.378001
241.95,0.377953
242.00,0.377905
242.05,0.377857
242.10,0.377809
242.15,0.377761
242.20,0.377713
242.25,0.377665
242.30,0.377618
242.35,0.377570
242.40,0.377522
242.45,0.377474
242.50,0.377426
242.55,0.377379
242.60,0.377331
242.65,0.377284
242.70,0.377236
242.75,0.377188
242.80,0.377141
242.85,0.377093
242.90,0.377046
242.95,0.376999
243.00,0.376951
243.05,0.376904
243.10,0.376856
243.15,0.376809
243.20,0.376762
243.25,0.376715
243.30,0.376667
243.35,0.376620
243.40,0.376573
243.45,0.376526
243.50,0.376479
243.55,0.376432
243.60,0.376385
243.65,0.376338
243.70,0.376291
243.75,0.376244
243.80,0.376197
243.85,0.376150
243.90,0.376103
243.95,0.376056
244.00,0.376009
244.05,0.375963
244.10,0.375916
244.15,0.375869
244.20,0.375822
244.25,0.375776
244.30,0.375729
244.35,0.375683
244.40,0.375636
244.45,0.375589
244.50,0.375543
244.55,0.375496
244.60,0.375450
244.65,0.375403
244.70,0.375357
244.75,0.375311
244.80,0.375264
244.85,0.375218
244.90,0.375172
244.95,0.375125
245.00,0.375079
245.05,0.375033
245.10,0.374987
245.15,0.374941
245.20,0.374894
245.25,0.374848
245.30,0.374802
245.35,0.374756
245.40,0.374710
245.45,0.374664
245.50,0.374618
245.55,0.374572
245.60,0.374526
245.65,0.374480
245.70,0.374435
245.75,0.374389
245.80,0.374343
245.85,0.374297
245.90,0.374251
245.95,0.374206
246.00,0.374160
246.05,0.374114
246.10,0.374069
246.15,0.374023
246.20,0.373977
246.25,0.373932
246.30,0.373886
246.35,0.373841
246.40,0.373795
246.45,0.373750
246.50,0.373704
246.55,0.373659
246.60,0.373613
246.65,0.373568
246.70,0.373523
246.75,0.373477
246.80,0.373432
246.85,0.373387
246.90,0.373341
246.95,0.373296
247.00,0.373251
247.05,0.373206
247.10,0.373160
247.15,0.373115
247.20,0.373070
247.25,0.373025
247.30,0.372980
247.35,0.372935
247.40,0.372890
247.45,0.372845
247.50,0.372800
247.55,0.372755
247.60,0.372710
247.65,0.372665
247.70,0.372620
247.75,0.372575
247.80,0.372530
247.85,0.372486
247.90,0.372441
247.95,0.372396
248.00,0.372351
248.05,0.372307
248.10,0.372262
248.15,0.372217
248.20,0.372172
248.25,0.372128
248.30,0.372083
248.35,0.372039
248.40,0.371994
248.45,0.371949
248.50,0.371905
248.55,0.371860
248.60,0.371816
248.65,0.371771
248.70,0.371727
248.75,0.371682
248.80,0.371638
248.85,0.371594
248.90,0.371549
248.95,0.371505
249.00,0.371461
249.05,0.371416
249.10,0.371372
249.15,0.371328
249.20,0.371283
249.25,0.371239
249.30,0.371195
249.35,0.371151
249.40,0.371107
249.45,0.371062
249.50,0.371018
249.55,0.370974
249.60,0.370930
249.65,0.370886
249.70,0.370842
249.75,0.370798
249.80,0.370754
249.85,0.370710
249.90,0.370666
249.95,0.370622
250.00,0.370578
250.05,0.370534
250.10,0.370490
250.15,0.370446
250.20,0.370402
250.25,0.370359
250.30,0.370315
250.35,0.370271
250.40,0.370227
250.45,0.370183
250.50,0.370140
250.55,0.370096
250.60,0.370052
250.65,0.370008
250.70,0.369965
250.75,0.369921
250.80,0.369877
250.85,0.369834
250.90,0.369790
250.95,0.369747
251.00,0.369703
251.05,0.369659
251.10,0.369616
251.15,0.369572
251.20,0.369529
251.25,0.369485
251.30,0.369442
251.35,0.369398
251.40,0.369355
251.45,0.369312
251.50,0.369268
251.55,0.369225
251.60,0.369181
251.65,0.369138
251.70,0.369095
251.75,0.369051
251.80,0.369008
251.85,0.368965
251.90,0.368921
251.95,0.368878
252.00,0.368835
252.05,0.368792
252.10,0.368748
252.15,0.368705
252.20,0.368662
252.25,0.368619
252.30,0.368576
252.35,0.368532
252.40,0.368489
252.45,0.368446
252.50,0.368403
252.55,0.368360
252.60,0.368317
252.65,0.368274
252.70,0.368231
252.75,0.368188
252.80,0.368145
252.85,0.368102
252.90,0.368059
252.95,0.368016
253.00,0.367973
253.05,0.367930
253.10,0.367887
253.15,0.367844
253.20,0.367801
253.25,0.367758
253.30,0.367715
253.35,0.367672
253.40,0.367629
253.45,0.367587
253.50,0.367544
253.55,0.367501
253.60,0.367458
253.65,0.367415
253.70,0.367373
253.75,0.367330
253.80,0.367287
253.85,0.367244
253.90,0.367201
253.95,0.367159
254.00,0.367116
254.05,0.367073
254.10,0.367031
254.15,0.366988
254.20,0.366945
254.25,0.366903
254.30,0.366860
254.35,0.366817
254.40,0.366775
254.45,0.366732
254.50,0.366690
254.55,0.366647
254.60,0.366604
254.65,0.366562
254.70,0.366519
254.75,0.366477
254.80,0.366434
254.85,0.366392
254.90,0.366349
254.95,0.366307
255.00,0.366264
255.05,0.366222
255.10,0.366179
255.15,0.366137
255.20,0.366094
255.25,0.366052
255.30,0.366010
255.35,0.365967
255.40,0.365925
255.45,0.365882
255.50,0.365840
255.55,0.365798
255.60,0.365755
255.65,0.365713
255.70,0.365670
255.75,0.365628
255.80,0.365586
255.85,0.365543
255.90,0.365501
255.95,0.365459
256.00,0.365417
256.05,0.365374
256.10,0.365332
256.15,0.365290
256.20,0.365247
256.25,0.365205
256.30,0.365163
256.35,0.365121
256.40,0.365078
256.45,0.365036
256.50,0.364994
256.55,0.364952
256.60,0.364910
256.65,0.364867
256.70,0.364825
256.75,0.364783
256.80,0.364741
256.85,0.364699
256.90,0.364657
256.95,0.364614
257.00,0.364572
257.05,0.364530
257.10,0.364488
257.15,0.364446
257.20,0.364404
257.25,0.364362
257.30,0.364320
257.35,0.364278
257.40,0.364236
257.45,0.364193
257.50,0.364151
257.55,0.364109
257.60,0.364067
257.65,0.364025
257.70,0.363983
257.75,0.363941
257.80,0.363899
257.85,0.363857
257.90,0.363815
257.95,0.363773
258.00,0.363731
258.05,0.363689
258.10,0.363647
258.15,0.363605
258.20,0.363563
258.25,0.363521
258.30,0.363479
258.35,0.363437
258.40,0.363395
258.45,0.363353
258.50,0.363311
258.55,0.363269
258.60,0.363227
258.65,0.363186
258.70,0.363144
258.75,0.363102
258.80,0.363060
258.85,0.363018
258.90,0.362976
258.95,0.362934
259.00,0.362892
259.05,0.362850
259.10,0.362808
259.15,0.362766
259.20,0.362725
259.25,0.362683
259.30,0.362641
259.35,0.362599
259.40,0.362557
259.45,0.362515
259.50,0.362473
259.55,0.362431
259.60,0.362390
259.65,0.362348
259.70,0.362306
259.75,0.362264
259.80,0.362222
259.85,0.362180
259.90,0.362138
259.95,0.362097
260.00,0.362055
260.05,0.362013
260.10,0.361971
260.15,0.361929
260.20,0.361888
260.25,0.361846
260.30,0.361804
260.35,0.361762
260.40,0.361720
260.45,0.361678
260.50,0.361637
260.55,0.361595
260.60,0.361553
260.65,0.361511
260.70,0.361469
260.75,0.361428
260.80,0.361386
260.85,0.361344
260.90,0.361302
260.95,0.361260
261.00,0.361219
261.05,0.361177
261.10,0.361135
261.15,0.361093
261.20,0.361052
261.25,0.361010
261.30,0.360968
261.35,0.360926
261.40,0.360884
261.45,0.360843
261.50,0.360801
261.55,0.360759
261.60,0.360717
261.65,0.360676
261.70,0.360634
261.75,0.360592
261.80,0.360550
261.85,0.360508
261.90,0.360467
261.95,0.360425
262.00,0.360383
262.05,0.360341
262.10,0.360300
262.15,0.360258
262.20,0.360216
262.25,0.360174
262.30,0.360133
262.35,0.360091
262.40,0.360049
262.45,0.360007
262.50,0.359965
262.55,0.359924
262.60,0.359882
262.65,0.359840
262.70,0.359798
262.75,0.359757
262.80,0.359715
262.85,0.359673
262.90,0.359631
262.95,0.359590
263.00,0.359548
263.05,0.359506
263.10,0.359464
263.15,0.359422
263.20,0.359381
263.25,0.359339
263.30,0.359297
263.35,0.359255
263.40,0.359214
263.45,0.359172
263.50,0.359130
263.55,0.359088
263.60,0.359046
263.65,0.359005
263.70,0.358963
263.75,0.358921
263.80,0.358879
263.85,0.358837
263.90,0.358796
263.95,0.358754
264.00,0.358712
264.05,0.358670
264.10,0.358628
264.15,0.358587
264.20,0.358545
264.25,0.358503
264.30,0.358461
264.35,0.358419
264.40,0.358377
264.45,0.358336
264.50,0.358294
264.55,0.358252
264.60,0.358210
264.65,0.358168
264.70,0.358126
264.75,0.358085
264.80,0.358043
264.85,0.358001
264.90,0.357959
264.95,0.357917
265.00,0.357875
265.05,0.357833
265.10,0.357792
265.15,0.357750
265.20,0.357708
265.25,0.357666
265.30,0.357624
265.35,0.357582
265.40,0.357540
265.45,0.357498
265.50,0.357456
265.55,0.357415
265.60,0.357373
265.65,0.357331
265.70,0.357289
265.75,0.357247
265.80,0.357205
265.85,0.357163
265.90,0.357121
265.95,0.357079
266.00,0.357037
266.05,0.356995
266.10,0.356953
266.15,0.356911
266.20,0.356869
266.25,0.356828
266.30,0.356786
266.35,0.356744
266.40,0.356702
266.45,0.356660
266.50,0.356618
266.55,0.356576
266.60,0.356534
266.65,0.356492
266.70,0.356450
266.75,0.356408
266.80,0.356366
266.85,0.356324
266.90,0.356282
266.95,0.356240
267.00,0.356198
267.05,0.356156
267.10,0.356114
267.15,0.356071
267.20,0.356029
267.25,0.355987
267.30,0.355945
267.35,0.355903
267.40,0.355861
267.45,0.355819
267.50,0.355777
267.55,0.355735
267.60,0.355693
267.65,0.355651
267.70,0.355609
267.75,0.355566
267.80,0.355524
267.85,0.355482
267.90,0.355440
267.95,0.355398
268.00,0.355356
268.05,0.355314
268.10,0.355272
268.15,0.355229
268.20,0.355187
268.25,0.355145
268.30,0.355103
268.35,0.355061
268.40,0.355018
268.45,0.354976
268.50,0.354934
268.55,0.354892
268.60,0.354850
268.65,0.354807
268.70,0.354765
268.75,0.354723
268.80,0.354681
268.85,0.354638
268.90,0.354596
268.95,0.354554
269.00,0.354512
269.05,0.354469
269.10,0.354427
269.15,0.354385
269.20,0.354342
269.25,0.354300
269.30,0.354258
269.35,0.354215
269.40,0.354173
269.45,0.354131
269.50,0.354088
269.55,0.354046
269.60,0.354004
269.65,0.353961
269.70,0.353919
269.75,0.353877
269.80,0.353834
269.85,0.353792
269.90,0.353749
269.95,0.353707
270.00,0.353665
270.05,0.353622
270.10,0.353580
270.15,0.353537
270.20,0.353495
270.25,0.353452
270.30,0.353410
270.35,0.353368
270.40,0.353325
270.45,0.353283
270.50,0.353240
270.55,0.353198
270.60,0.353155
270.65,0.353113
270.70,0.353070
270.75,0.353027
270.80,0.352985
270.85,0.352942
270.90,0.352900
270.95,0.352857
271.00,0.352815
271.05,0.352772
271.10,0.352729
271.15,0.352687
271.20,0.352644
271.25,0.352602
271.30,0.352559
271.35,0.352516
271.40,0.352474
271.45,0.352431
271.50,0.352388
271.55,0.352346
271.60,0.352303
271.65,0.352260
271.70,0.352218
271.75,0.352175
271.80,0.352132
271.85,0.352090
271.90,0.352047
271.95,0.352004
272.00,0.351961
272.05,0.351919
272.10,0.351876
272.15,0.351833
272.20,0.351790
272.25,0.351747
272.30,0.351705
272.35,0.351662
272.40,0.351619
272.45,0.351576
272.50,0.351533
272.55,0.351491
272.60,0.351448
272.65,0.351405
272.70,0.351362
272.75,0.351319
272.80,0.351276
272.85,0.351233
272.90,0.351190
272.95,0.351147
273.00,0.351104
273.05,0.351062
273.10,0.351019
273.15,0.350976
273.20,0.350933
273.25,0.350890
273.30,0.350847
273.35,0.350804
273.40,0.350761
273.45,0.350718
273.50,0.350675
273.55,0.350632
273.60,0.350589
273.65,0.350546
273.70,0.350503
273.75,0.350459
273.80,0.350416
273.85,0.350373
273.90,0.350330
273.95,0.350287
274.00,0.350244
274.05,0.350201
274.10,0.350158
274.15,0.350115
274.20,0.350071
274.25,0.350028
274.30,0.349985
274.35,0.349942
274.40,0.349899
274.45,0.349855
274.50,0.349812
274.55,0.349769
274.60,0.349726
274.65,0.349683
274.70,0.349639
274.75,0.349596
274.80,0.349553
274.85,0.349509
274.90,0.349466
274.95,0.349423
275.00,0.349380
275.05,0.349336
275.10,0.349293
275.15,0.349249
275.20,0.349206
275.25,0.349163
275.30,0.349119
275.35,0.349076
275.40,0.349033
275.45,0.348989
275.50,0.348946
275.55,0.348902
275.60,0.348859
275.65,0.348815
275.70,0.348772
275.75,0.348729
275.80,0.348685
275.85,0.348642
275.90,0.348598
275.95,0.348555
276.00,0.348511
276.05,0.348468
276.10,0.348424
276.15,0.348380
276.20,0.348337
276.25,0.348293
276.30,0.348250
276.35,0.348206
276.40,0.348163
276.45,0.348119
276.50,0.348075
276.55,0.348032
276.60,0.347988
276.65,0.347944
276.70,0.347901
276.75,0.347857
276.80,0.347813
276.85,0.347770
276.90,0.347726
276.95,0.347682
277.00,0.347638
277.05,0.347595
277.10,0.347551
277.15,0.347507
277.20,0.347463
277.25,0.347420
277.30,0.347376
277.35,0.347332
277.40,0.347288
277.45,0.347244
277.50,0.347201
277.55,0.347157
277.60,0.347113
277.65,0.347069
277.70,0.347025
277.75,0.346981
277.80,0.346937
277.85,0.346894
277.90,0.346850
277.95,0.346806
278.00,0.346762
278.05,0.346718
278.10,0.346674
278.15,0.346630
278.20,0.346586
278.25,0.346542
278.30,0.346498
278.35,0.346454
278.40,0.346410
278.45,0.346366
278.50,0.346322
278.55,0.346278
278.60,0.346234
278.65,0.346190
278.70,0.346145
278.75,0.346101
278.80,0.346057
278.85,0.346013
278.90,0.345969
278.95,0.345925
279.00,0.345881
279.05,0.345837
279.10,0.345792
279.15,0.345748
279.20,0.345704
279.25,0.345660
279.30,0.345616
279.35,0.345571
279.40,0.345527
279.45,0.345483
279.50,0.345439
279.55,0.345394
279.60,0.345350
279.65,0.345306
279.70,0.345262
279.75,0.345217
279.80,0.345173
279.85,0.345129
279.90,0.345084
279.95,0.345040
280.00,0.344996
280.05,0.344951
280.10,0.344907
280.15,0.344862
280.20,0.344818
280.25,0.344774
280.30,0.344729
280.35,0.344685
280.40,0.344640
280.45,0.344596
280.50,0.344551
280.55,0.344507
280.60,0.344462
280.65,0.344418
280.70,0.344373
280.75,0.344329
280.80,0.344284
280.85,0.344240
280.90,0.344195
280.95,0.344151
281.00,0.344106
281.05,0.344061
281.10,0.344017
281.15,0.343972
281.20,0.343928
281.25,0.343883
281.30,0.343838
281.35,0.343794
281.40,0.343749
281.45,0.343704
281.50,0.343660
281.55,0.343615
281.60,0.343570
281.65,0.343526
281.70,0.343481
281.75,0.343436
281.80,0.343391
281.85,0.343347
281.90,0.343302
281.95,0.343257
282.00,0.343212
282.05,0.343168
282.10,0.343123
282.15,0.343078
282.20,0.343033
282.25,0.342988
282.30,0.342944
282.35,0.342899
282.40,0.342854
282.45,0.342809
282.50,0.342764
282.55,0.342719
282.60,0.342674
282.65,0.342629
282.70,0.342584
282.75,0.342540
282.80,0.342495
282.85,0.342450
282.90,0.342405
282.95,0.342360
283.00,0.342315
283.05,0.342270
283.10,0.342225
283.15,0.342180
283.20,0.342135
283.25,0.342090
283.30,0.342045
283.35,0.342000
283.40,0.341954
283.45,0.341909
283.50,0.341864
283.55,0.341819
283.60,0.341774
283.65,0.341729
283.70,0.341684
283.75,0.341639
283.80,0.341594
283.85,0.341548
283.90,0.341503
283.95,0.341458
284.00,0.341413
284.05,0.341368
284.10,0.341323
284.15,0.341277
284.20,0.341232
284.25,0.341187
284.30,0.341142
284.35,0.341096
284.40,0.341051
284.45,0.341006
284.50,0.340961
284.55,0.340915
284.60,0.340870
284.65,0.340825
284.70,0.340779
284.75,0.340734
284.80,0.340689
284.85,0.340643
284.90,0.340598
284.95,0.340553
285.00,0.340507
285.05,0.340462
285.10,0.340416
285.15,0.340371
285.20,0.340326
285.25,0.340280
285.30,0.340235
285.35,0.340189
285.40,0.340144
285.45,0.340098
285.50,0.340053
285.55,0.340008
285.60,0.339962
285.65,0.339917
285.70,0.339871
285.75,0.339826
285.80,0.339780
285.85,0.339735
285.90,0.339689
285.95,0.339643
286.00,0.339598
286.05,0.339552
286.10,0.339507
286.15,0.339461
286.20,0.339416
286.25,0.339370
286.30,0.339324
286.35,0.339279
286.40,0.339233
286.45,0.339187
286.50,0.339142
286.55,0.339096
286.60,0.339050
286.65,0.339005
286.70,0.338959
286.75,0.338913
286.80,0.338868
286.85,0.338822
286.90,0.338776
286.95,0.338731
287.00,0.338685
287.05,0.338639
287.10,0.338593
287.15,0.338548
287.20,0.338502
287.25,0.338456
287.30,0.338410
287.35,0.338364
287.40,0.338319
287.45,0.338273
287.50,0.338227
287.55,0.338181
287.60,0.338135
287.65,0.338090
287.70,0.338044
287.75,0.337998
287.80,0.337952
287.85,0.337906
287.90,0.337860
287.95,0.337814
288.00,0.337768
288.05,0.337723
288.10,0.337677
288.15,0.337631
288.20,0.337585
288.25,0.337539
288.30,0.337493
288.35,0.337447
288.40,0.337401
288.45,0.337355
288.50,0.337309
288.55,0.337263
288.60,0.337217
288.65,0.337171
288.70,0.337125
288.75,0.337079
288.80,0.337033
288.85,0.336987
288.90,0.336941
288.95,0.336895
289.00,0.336849
289.05,0.336803
289.10,0.336757
289.15,0.336711
289.20,0.336665
289.25,0.336618
289.30,0.336572
289.35,0.336526
289.40,0.336480
289.45,0.336434
289.50,0.336388
289.55,0.336342
289.60,0.336296
289.65,0.336249
289.70,0.336203
289.75,0.336157
289.80,0.336111
289.85,0.336065
289.90,0.336019
289.95,0.335972
290.00,0.335926
290.05,0.335880
290.10,0.335834
290.15,0.335788
290.20,0.335741
290.25,0.335695
290.30,0.335649
290.35,0.335603
290.40,0.335556
290.45,0.335510
290.50,0.335464
290.55,0.335418
290.60,0.335371
290.65,0.335325
290.70,0.335279
290.75,0.335232
290.80,0.335186
290.85,0.335140
290.90,0.335094
290.95,0.335047
291.00,0.335001
291.05,0.334955
291.10,0.334908
291.15,0.334862
291.20,0.334815
291.25,0.334769
291.30,0.334723
291.35,0.334676
291.40,0.334630
291.45,0.334584
291.50,0.334537
291.55,0.334491
291.60,0.334444
291.65,0.334398
291.70,0.334352
291.75,0.334305
291.80,0.334259
291.85,0.334212
291.90,0.334166
291.95,0.334119
292.00,0.334073
292.05,0.334027
292.10,0.333980
292.15,0.333934
292.20,0.333887
292.25,0.333841
292.30,0.333794
292.35,0.333748
292.40,0.333701
292.45,0.333655
292.50,0.333608
292.55,0.333562
292.60,0.333515
292.65,0.333469
292.70,0.333422
292.75,0.333376
292.80,0.333329
292.85,0.333283
292.90,0.333236
292.95,0.333189
293.00,0.333143
293.05,0.333096
293.10,0.333050
293.15,0.333003
293.20,0.332957
293.25,0.332910
293.30,0.332863
293.35,0.332817
293.40,0.332770
293.45,0.332724
293.50,0.332677
293.55,0.332631
293.60,0.332584
293.65,0.332537
293.70,0.332491
293.75,0.332444
293.80,0.332397
293.85,0.332351
293.90,0.332304
293.95,0.332258
294.00,0.332211
294.05,0.332164
294.10,0.332118
294.15,0.332071
294.20,0.332024
294.25,0.331978
294.30,0.331931
294.35,0.331884
294.40,0.331838
294.45,0.331791
294.50,0.331744
294.55,0.331698
294.60,0.331651
294.65,0.331604
294.70,0.331557
294.75,0.331511
294.80,0.331464
294.85,0.331417
294.90,0.331371
294.95,0.331324
295.00,0.331277
295.05,0.331230
295.10,0.331184
295.15,0.331137
295.20,0.331090
295.25,0.331043
295.30,0.330997
295.35,0.330950
295.40,0.330903
295.45,0.330857
295.50,0.330810
295.55,0.330763
295.60,0.330716
295.65,0.330669
295.70,0.330623
295.75,0.330576
295.80,0.330529
295.85,0.330482
295.90,0.330436
295.95,0.330389
296.00,0.330342
296.05,0.330295
296.10,0.330248
296.15,0.330202
296.20,0.330155
296.25,0.330108
296.30,0.330061
296.35,0.330014
296.40,0.329968
296.45,0.329921
296.50,0.329874
296.55,0.329827
296.60,0.329780
296.65,0.329734
296.70,0.329687
296.75,0.329640
296.80,0.329593
296.85,0.329546
296.90,0.329500
296.95,0.329453
297.00,0.329406
297.05,0.329359
297.10,0.329312
297.15,0.329265
297.20,0.329219
297.25,0.329172
297.30,0.329125
297.35,0.329078
297.40,0.329031
297.45,0.328984
297.50,0.328937
297.55,0.328891
297.60,0.328844
297.65,0.328797
297.70,0.328750
297.75,0.328703
297.80,0.328656
297.85,0.328609
297.90,0.328563
297.95,0.328516
298.00,0.328469
298.05,0.328422
298.10,0.328375
298.15,0.328328
298.20,0.328281
298.25,0.328235
298.30,0.328188
298.35,0.328141
298.40,0.328094
298.45,0.328047
298.50,0.328000
298.55,0.327953
298.60,0.327906
298.65,0.327860
298.70,0.327813
298.75,0.327766
298.80,0.327719
298.85,0.327672
298.90,0.327625
298.95,0.327578
299.00,0.327531
299.05,0.327485
299.10,0.327438
299.15,0.327391
299.20,0.327344
299.25,0.327297
299.30,0.327250
299.35,0.327203
299.40,0.327156
299.45,0.327110
299.50,0.327063
299.55,0.327016
299.60,0.326969
299.65,0.326922
299.70,0.326875
299.75,0.326828
299.80,0.326781
299.85,0.326734
299.90,0.326688
299.95,0.326641
300.00,0.326594
300.05,0.326547
300.10,0.326500
300.15,0.326453
300.20,0.326406
300.25,0.326359
300.30,0.326313
300.35,0.326266
300.40,0.326219
300.45,0.326172
300.50,0.326125
300.55,0.326078
300.60,0.326031
300.65,0.325984
300.70,0.325938
300.75,0.325891
300.80,0.325844
300.85,0.325797
300.90,0.325750
300.95,0.325703
301.00,0.325656
301.05,0.325609
301.10,0.325563
301.15,0.325516
301.20,0.325469
301.25,0.325422
301.30,0.325375
301.35,0.325328
301.40,0.325281
301.45,0.325235
301.50,0.325188
301.55,0.325141
301.60,0.325094
301.65,0.325047
301.70,0.325000
301.75,0.324954
301.80,0.324907
301.85,0.324860
301.90,0.324813
301.95,0.324766
302.00,0.324719
302.05,0.324673
302.10,0.324626
302.15,0.324579
302.20,0.324532
302.25,0.324485
302.30,0.324438
302.35,0.324392
302.40,0.324345
302.45,0.324298
302.50,0.324251
302.55,0.324204
302.60,0.324158
302.65,0.324111
302.70,0.324064
302.75,0.324017
302.80,0.323970
302.85,0.323923
302.90,0.323877
302.95,0.323830
303.00,0.323783
303.05,0.323736
303.10,0.323690
303.15,0.323643
303.20,0.323596
303.25,0.323549
303.30,0.323502
303.35,0.323456
303.40,0.323409
303.45,0.323362
303.50,0.323315
303.55,0.323269
303.60,0.323222
303.65,0.323175
303.70,0.323128
303.75,0.323082
303.80,0.323035
303.85,0.322988
303.90,0.322941
303.95,0.322895
304.00,0.322848
304.05,0.322801
304.10,0.322755
304.15,0.322708
304.20,0.322661
304.25,0.322614
304.30,0.322568
304.35,0.322521
304.40,0.322474
304.45,0.322428
304.50,0.322381
304.55,0.322334
304.60,0.322287
304.65,0.322241
304.70,0.322194
304.75,0.322147
304.80,0.322101
304.85,0.322054
304.90,0.322007
304.95,0.321961
305.00,0.321914
305.05,0.321868
305.10,0.321821
305.15,0.321774
305.20,0.321728
305.25,0.321681
305.30,0.321634
305.35,0.321588
305.40,0.321541
305.45,0.321494
305.50,0.321448
305.55,0.321401
305.60,0.321355
305.65,0.321308
305.70,0.321261
305.75,0.321215
305.80,0.321168
305.85,0.321122
305.90,0.321075
305.95,0.321029
306.00,0.320982
306.05,0.320935
306.10,0.320889
306.15,0.320842
306.20,0.320796
306.25,0.320749
306.30,0.320703
306.35,0.320656
306.40,0.320610
306.45,0.320563
306.50,0.320517
306.55,0.320470
306.60,0.320424
306.65,0.320377
306.70,0.320331
306.75,0.320284
306.80,0.320238
306.85,0.320191
306.90,0.320145
306.95,0.320098
307.00,0.320052
307.05,0.320005
307.10,0.319959
307.15,0.319913
307.20,0.319866
307.25,0.319820
307.30,0.319773
307.35,0.319727
307.40,0.319680
307.45,0.319634
307.50,0.319588
307.55,0.319541
307.60,0.319495
307.65,0.319448
307.70,0.319402
307.75,0.319356
307.80,0.319309
307.85,0.319263
307.90,0.319217
307.95,0.319170
308.00,0.319124
308.05,0.319078
308.10,0.319031
308.15,0.318985
308.20,0.318939
308.25,0.318892
308.30,0.318846
308.35,0.318800
308.40,0.318753
308.45,0.318707
308.50,0.318661
308.55,0.318615
308.60,0.318568
308.65,0.318522
308.70,0.318476
308.75,0.318430
308.80,0.318383
308.85,0.318337
308.90,0.318291
308.95,0.318245
309.00,0.318198
309.05,0.318152
309.10,0.318106
309.15,0.318060
309.20,0.318014
309.25,0.317968
309.30,0.317921
309.35,0.317875
309.40,0.317829
309.45,0.317783
309.50,0.317737
309.55,0.317691
309.60,0.317645
309.65,0.317598
309.70,0.317552
309.75,0.317506
309.80,0.317460
309.85,0.317414
309.90,0.317368
309.95,0.317322
310.00,0.317276
310.05,0.317230
310.10,0.317184
310.15,0.317138
310.20,0.317092
310.25,0.317046
310.30,0.317000
310.35,0.316954
310.40,0.316908
310.45,0.316862
310.50,0.316816
310.55,0.316770
310.60,0.316724
310.65,0.316678
310.70,0.316632
310.75,0.316586
310.80,0.316540
310.85,0.316494
310.90,0.316448
310.95,0.316402
311.00,0.316356
311.05,0.316310
311.10,0.316264
311.15,0.316218
311.20,0.316173
311.25,0.316127
311.30,0.316081
311.35,0.316035
311.40,0.315989
311.45,0.315943
311.50,0.315898
311.55,0.315852
311.60,0.315806
311.65,0.315760
311.70,0.315714
311.75,0.315669
311.80,0.315623
311.85,0.315577
311.90,0.315531
311.95,0.315485
312.00,0.315440
312.05,0.315394
312.10,0.315348
312.15,0.315303
312.20,0.315257
312.25,0.315211
312.30,0.315165
312.35,0.315120
312.40,0.315074
312.45,0.315028
312.50,0.314983
312.55,0.314937
312.60,0.314892
312.65,0.314846
312.70,0.314800
312.75,0.314755
312.80,0.314709
312.85,0.314664
312.90,0.314618
312.95,0.314572
313.00,0.314527
313.05,0.314481
313.10,0.314436
313.15,0.314390
313.20,0.314345
313.25,0.314299
313.30,0.314254
313.35,0.314208
313.40,0.314163
313.45,0.314117
313.50,0.314072
313.55,0.314026
313.60,0.313981
313.65,0.313935
313.70,0.313890
313.75,0.313845
313.80,0.313799
313.85,0.313754
313.90,0.313708
313.95,0.313663
314.00,0.313618
314.05,0.313572
314.10,0.313527
314.15,0.313482
314.20,0.313436
314.25,0.313391
314.30,0.313346
314.35,0.313300
314.40,0.313255
314.45,0.313210
314.50,0.313164
314.55,0.313119
314.60,0.313074
314.65,0.313029
314.70,0.312983
314.75,0.312938
314.80,0.312893
314.85,0.312848
314.90,0.312803
314.95,0.312757
315.00,0.312712
315.05,0.312667
315.10,0.312622
315.15,0.312577
315.20,0.312532
315.25,0.312487
315.30,0.312441
315.35,0.312396
315.40,0.312351
315.45,0.312306
315.50,0.312261
315.55,0.312216
315.60,0.312171
315.65,0.312126
315.70,0.312081
315.75,0.312036
315.80,0.311991
315.85,0.311946
315.90,0.311901
315.95,0.311856
316.00,0.311811
316.05,0.311766
316.10,0.311721
316.15,0.311676
316.20,0.311631
316.25,0.311586
316.30,0.311542
316.35,0.311497
316.40,0.311452
316.45,0.311407
316.50,0.311362
316.55,0.311317
316.60,0.311272
316.65,0.311228
316.70,0.311183
316.75,0.311138
316.80,0.311093
316.85,0.311048
316.90,0.311004
316.95,0.310959
317.00,0.310914
317.05,0.310869
317.10,0.310825
317.15,0.310780
317.20,0.310735
317.25,0.310691
317.30,0.310646
317.35,0.310601
317.40,0.310557
317.45,0.310512
317.50,0.310467
317.55,0.310423
317.60,0.310378
317.65,0.310333
317.70,0.310289
317.75,0.310244
317.80,0.310200
317.85,0.310155
317.90,0.310111
317.95,0.310066
318.00,0.310022
318.05,0.309977
318.10,0.309933
318.15,0.309888
318.20,0.309844
318.25,0.309799
318.30,0.309755
318.35,0.309710
318.40,0.309666
318.45,0.309621
318.50,0.309577
318.55,0.309533
318.60,0.309488
318.65,0.309444
318.70,0.309400
318.75,0.309355
318.80,0.309311
318.85,0.309267
318.90,0.309222
318.95,0.309178
319.00,0.309134
319.05,0.309089
319.10,0.309045
319.15,0.309001
319.20,0.308957
319.25,0.308912
319.30,0.308868
319.35,0.308824
319.40,0.308780
319.45,0.308736
319.50,0.308691
319.55,0.308647
319.60,0.308603
319.65,0.308559
319.70,0.308515
319.75,0.308471
319.80,0.308427
319.85,0.308383
319.90,0.308338
319.95,0.308294
320.00,0.308250
320.05,0.308206
320.10,0.308162
320.15,0.308118
320.20,0.308074
320.25,0.308030
320.30,0.307986
320.35,0.307942
320.40,0.307898
320.45,0.307854
320.50,0.307811
320.55,0.307767
320.60,0.307723
320.65,0.307679
320.70,0.307635
320.75,0.307591
320.80,0.307547
320.85,0.307503
320.90,0.307460
320.95,0.307416
321.00,0.307372
321.05,0.307328
321.10,0.307284
321.15,0.307241
321.20,0.307197
321.25,0.307153
321.30,0.307109
321.35,0.307066
321.40,0.307022
321.45,0.306978
321.50,0.306935
321.55,0.306891
321.60,0.306847
321.65,0.306804
321.70,0.306760
321.75,0.306716
321.80,0.306673
321.85,0.306629
321.90,0.306585
321.95,0.306542
322.00,0.306498
322.05,0.306455
322.10,0.306411
322.15,0.306368
322.20,0.306324
322.25,0.306281
322.30,0.306237
322.35,0.306194
322.40,0.306150
322.45,0.306107
322.50,0.306063
322.55,0.306020
322.60,0.305977
322.65,0.305933
322.70,0.305890
322.75,0.305847
322.80,0.305803
322.85,0.305760
322.90,0.305716
322.95,0.305673
323.00,0.305630
323.05,0.305587
323.10,0.305543
323.15,0.305500
323.20,0.305457
323.25,0.305414
323.30,0.305370
323.35,0.305327
323.40,0.305284
323.45,0.305241
323.50,0.305197
323.55,0.305154
323.60,0.305111
323.65,0.305068
323.70,0.305025
323.75,0.304982
323.80,0.304939
323.85,0.304896
323.90,0.304853
323.95,0.304809
324.00,0.304766
324.05,0.304723
324.10,0.304680
324.15,0.304637
324.20,0.304594
324.25,0.304551
324.30,0.304508
324.35,0.304465
324.40,0.304422
324.45,0.304380
324.50,0.304337
324.55,0.304294
324.60,0.304251
324.65,0.304208
324.70,0.304165
324.75,0.304122
324.80,0.304079
324.85,0.304037
324.90,0.303994
324.95,0.303951
325.00,0.303908
325.05,0.303865
325.10,0.303823
325.15,0.303780
325.20,0.303737
325.25,0.303694
325.30,0.303652
325.35,0.303609
325.40,0.303566
325.45,0.303524
325.50,0.303481
325.55,0.303438
325.60,0.303396
325.65,0.303353
325.70,0.303310
325.75,0.303268
325.80,0.303225
325.85,0.303183
325.90,0.303140
325.95,0.303098
326.00,0.303055
326.05,0.303012
326.10,0.302970
326.15,0.302927
326.20,0.302885
326.25,0.302843
326.30,0.302800
326.35,0.302758
326.40,0.302715
326.45,0.302673
326.50,0.302630
326.55,0.302588
326.60,0.302546
326.65,0.302503
326.70,0.302461
326.75,0.302419
326.80,0.302376
326.85,0.302334
326.90,0.302292
326.95,0.302249
327.00,0.302207
327.05,0.302165
327.10,0.302123
327.15,0.302080
327.20,0.302038
327.25,0.301996
327.30,0.301954
327.35,0.301912
327.40,0.301869
327.45,0.301827
327.50,0.301785
327.55,0.301743
327.60,0.301701
327.65,0.301659
327.70,0.301617
327.75,0.301575
327.80,0.301533
327.85,0.301491
327.90,0.301448
327.95,0.301406
328.00,0.301364
328.05,0.301322
328.10,0.301280
328.15,0.301238
328.20,0.301197
328.25,0.301155
328.30,0.301113
328.35,0.301071
328.40,0.301029
328.45,0.300987
328.50,0.300945
328.55,0.300903
328.60,0.300861
328.65,0.300820
328.70,0.300778
328.75,0.300736
328.80,0.300694
328.85,0.300652
328.90,0.300611
328.95,0.300569
329.00,0.300527
329.05,0.300485
329.10,0.300444
329.15,0.300402
329.20,0.300360
329.25,0.300318
329.30,0.300277
329.35,0.300235
329.40,0.300194
329.45,0.300152
329.50,0.300110
329.55,0.300069
329.60,0.300027
329.65,0.299985
329.70,0.299944
329.75,0.299902
329.80,0.299861
329.85,0.299819
329.90,0.299778
329.95,0.299736
330.00,0.299695
330.05,0.299653
330.10,0.299612
330.15,0.299570
330.20,0.299529
330.25,0.299488
330.30,0.299446
330.35,0.299405
330.40,0.299363
330.45,0.299322
330.50,0.299281
330.55,0.299239
330.60,0.299198
330.65,0.299157
330.70,0.299115
330.75,0.299074
330.80,0.299033
330.85,0.298992
330.90,0.298950
330.95,0.298909
331.00,0.298868
331.05,0.298827
331.10,0.298785
331.15,0.298744
331.20,0.298703
331.25,0.298662
331.30,0.298621
331.35,0.298580
331.40,0.298538
331.45,0.298497
331.50,0.298456
331.55,0.298415
331.60,0.298374
331.65,0.298333
331.70,0.298292
331.75,0.298251
331.80,0.298210
331.85,0.298169
331.90,0.298128
331.95,0.298087
332.00,0.298046
332.05,0.298005
332.10,0.297964
332.15,0.297923
332.20,0.297882
332.25,0.297841
332.30,0.297800
332.35,0.297760
332.40,0.297719
332.45,0.297678
332.50,0.297637
332.55,0.297596
332.60,0.297555
332.65,0.297515
332.70,0.297474
332.75,0.297433
332.80,0.297392
332.85,0.297351
332.90,0.297311
332.95,0.297270
333.00,0.297229
333.05,0.297189
333.10,0.297148
333.15,0.297107
333.20,0.297067
333.25,0.297026
333.30,0.296985
333.35,0.296945
333.40,0.296904
333.45,0.296863
333.50,0.296823
333.55,0.296782
333.60,0.296742
333.65,0.296701
333.70,0.296661
333.75,0.296620
333.80,0.296580
333.85,0.296539
333.90,0.296499
333.95,0.296458
334.00,0.296418
334.05,0.296377
334.10,0.296337
334.15,0.296296
334.20,0.296256
334.25,0.296216
334.30,0.296175
334.35,0.296135
334.40,0.296094
334.45,0.296054
334.50,0.296014
334.55,0.295973
334.60,0.295933
334.65,0.295893
334.70,0.295853
334.75,0.295812
334.80,0.295772
334.85,0.295732
334.90,0.295692
334.95,0.295651
335.00,0.295611
335.05,0.295571
335.10,0.295531
335.15,0.295490
335.20,0.295450
335.25,0.295410
335.30,0.295370
335.35,0.295330
335.40,0.295290
335.45,0.295250
335.50,0.295210
335.55,0.295170
335.60,0.295129
335.65,0.295089
335.70,0.295049
335.75,0.295009
335.80,0.294969
335.85,0.294929
335.90,0.294889
335.95,0.294849
336.00,0.294809
336.05,0.294769
336.10,0.294729
336.15,0.294690
336.20,0.294650
336.25,0.294610
336.30,0.294570
336.35,0.294530
336.40,0.294490
336.45,0.294450
336.50,0.294410
336.55,0.294371
336.60,0.294331
336.65,0.294291
336.70,0.294251
336.75,0.294211
336.80,0.294172
336.85,0.294132
336.90,0.294092
336.95,0.294052
337.00,0.294013
337.05,0.293973
337.10,0.293933
337.15,0.293893
337.20,0.293854
337.25,0.293814
337.30,0.293774
337.35,0.293735
337.40,0.293695
337.45,0.293656
337.50,0.293616
337.55,0.293576
337.60,0.293537
337.65,0.293497
337.70,0.293458
337.75,0.293418
337.80,0.293378
337.85,0.293339
337.90,0.293299
337.95,0.293260
338.00,0.293220
338.05,0.293181
338.10,0.293142
338.15,0.293102
338.20,0.293063
338.25,0.293023
338.30,0.292984
338.35,0.292944
338.40,0.292905
338.45,0.292866
338.50,0.292826
338.55,0.292787
338.60,0.292747
338.65,0.292708
338.70,0.292669
338.75,0.292629
338.80,0.292590
338.85,0.292551
338.90,0.292512
338.95,0.292472
339.00,0.292433
339.05,0.292394
339.10,0.292355
339.15,0.292315
339.20,0.292276
339.25,0.292237
339.30,0.292198
339.35,0.292158
339.40,0.292119
339.45,0.292080
339.50,0.292041
339.55,0.292002
339.60,0.291963
339.65,0.291924
339.70,0.291885
339.75,0.291845
339.80,0.291806
339.85,0.291767
339.90,0.291728
339.95,0.291689
340.00,0.291650
340.05,0.291611
340.10,0.291572
340.15,0.291533
340.20,0.291494
340.25,0.291455
340.30,0.291416
340.35,0.291377
340.40,0.291338
340.45,0.291299
340.50,0.291260
340.55,0.291221
340.60,0.291183
340.65,0.291144
340.70,0.291105
340.75,0.291066
340.80,0.291027
340.85,0.290988
340.90,0.290949
340.95,0.290910
341.00,0.290872
341.05,0.290833
341.10,0.290794
341.15,0.290755
341.20,0.290717
341.25,0.290678
341.30,0.290639
341.35,0.290600
341.40,0.290562
341.45,0.290523
341.50,0.290484
341.55,0.290445
341.60,0.290407
341.65,0.290368
341.70,0.290329
341.75,0.290291
341.80,0.290252
341.85,0.290213
341.90,0.290175
341.95,0.290136
342.00,0.290098
342.05,0.290059
342.10,0.290020
342.15,0.289982
342.20,0.289943
342.25,0.289905
342.30,0.289866
342.35,0.289828
342.40,0.289789
342.45,0.289751
342.50,0.289712
342.55,0.289674
342.60,0.289635
342.65,0.289597
342.70,0.289558
342.75,0.289520
342.80,0.289481
342.85,0.289443
342.90,0.289404
342.95,0.289366
343.00,0.289328
343.05,0.289289
343.10,0.289251
343.15,0.289212
343.20,0.289174
343.25,0.289136
343.30,0.289097
343.35,0.289059
343.40,0.289021
343.45,0.288982
343.50,0.288944
343.55,0.288906
343.60,0.288868
343.65,0.288829
343.70,0.288791
343.75,0.288753
343.80,0.288715
343.85,0.288676
343.90,0.288638
343.95,0.288600
344.00,0.288562
344.05,0.288523
344.10,0.288485
344.15,0.288447
344.20,0.288409
344.25,0.288371
344.30,0.288333
344.35,0.288295
344.40,0.288256
344.45,0.288218
344.50,0.288180
344.55,0.288142
344.60,0.288104
344.65,0.288066
344.70,0.288028
344.75,0.287990
344.80,0.287952
344.85,0.287914
344.90,0.287876
344.95,0.287838
345.00,0.287800
345.05,0.287762
345.10,0.287724
345.15,0.287686
345.20,0.287648
345.25,0.287610
345.30,0.287572
345.35,0.287534
345.40,0.287496
345.45,0.287458
345.50,0.287420
345.55,0.287382
345.60,0.287344
345.65,0.287306
345.70,0.287269
345.75,0.287231
345.80,0.287193
345.85,0.287155
345.90,0.287117
345.95,0.287079
346.00,0.287041
346.05,0.287004
346.10,0.286966
346.15,0.286928
346.20,0.286890
346.25,0.286852
346.30,0.286815
346.35,0.286777
346.40,0.286739
346.45,0.286701
346.50,0.286664
346.55,0.286626
346.60,0.286588
346.65,0.286551
346.70,0.286513
346.75,0.286475
346.80,0.286438
346.85,0.286400
346.90,0.286362
346.95,0.286325
347.00,0.286287
347.05,0.286249
347.10,0.286212
347.15,0.286174
347.20,0.286136
347.25,0.286099
347.30,0.286061
347.35,0.286024
347.40,0.285986
347.45,0.285948
347.50,0.285911
347.55,0.285873
347.60,0.285836
347.65,0.285798
347.70,0.285761
347.75,0.285723
347.80,0.285686
347.85,0.285648
347.90,0.285611
347.95,0.285573
348.00,0.285536
348.05,0.285498
348.10,0.285461
348.15,0.285423
348.20,0.285386
348.25,0.285349
348.30,0.285311
348.35,0.285274
348.40,0.285236
348.45,0.285199
348.50,0.285162
348.55,0.285124
348.60,0.285087
348.65,0.285049
348.70,0.285012
348.75,0.284975
348.80,0.284937
348.85,0.284900
348.90,0.284863
348.95,0.284825
349.00,0.284788
349.05,0.284751
349.10,0.284714
349.15,0.284676
349.20,0.284639
349.25,0.284602
349.30,0.284564
349.35,0.284527
349.40,0.284490
349.45,0.284453
349.50,0.284416
349.55,0.284378
349.60,0.284341
349.65,0.284304
349.70,0.284267
349.75,0.284229
349.80,0.284192
349.85,0.284155
349.90,0.284118
349.95,0.284081
350.00,0.284044
350.05,0.284007
350.10,0.283969
350.15,0.283932
350.20,0.283895
350.25,0.283858
350.30,0.283821
350.35,0.283784
350.40,0.283747
350.45,0.283710
350.50,0.283673
350.55,0.283636
350.60,0.283598
350.65,0.283561
350.70,0.283524
350.75,0.283487
350.80,0.283450
350.85,0.283413
350.90,0.283376
350.95,0.283339
351.00,0.283302
351.05,0.283265
351.10,0.283228
351.15,0.283191
351.20,0.283154
351.25,0.283117
351.30,0.283080
351.35,0.283043
351.40,0.283007
351.45,0.282970
351.50,0.282933
351.55,0.282896
351.60,0.282859
351.65,0.282822
351.70,0.282785
351.75,0.282748
351.80,0.282711
351.85,0.282674
351.90,0.282637
351.95,0.282601
352.00,0.282564
352.05,0.282527
352.10,0.282490
352.15,0.282453
352.20,0.282416
352.25,0.282380
352.30,0.282343
352.35,0.282306
352.40,0.282269
352.45,0.282232
352.50,0.282196
352.55,0.282159
352.60,0.282122
352.65,0.282085
352.70,0.282049
352.75,0.282012
352.80,0.281975
352.85,0.281938
352.90,0.281902
352.95,0.281865
353.00,0.281828
353.05,0.281791
353.10,0.281755
353.15,0.281718
353.20,0.281681
353.25,0.281645
353.30,0.281608
353.35,0.281571
353.40,0.281535
353.45,0.281498
353.50,0.281461
353.55,0.281425
353.60,0.281388
353.65,0.281351
353.70,0.281315
353.75,0.281278
353.80,0.281241
353.85,0.281205
353.90,0.281168
353.95,0.281132
354.00,0.281095
354.05,0.281058
354.10,0.281022
354.15,0.280985
354.20,0.280949
354.25,0.280912
354.30,0.280876
354.35,0.280839
354.40,0.280803
354.45,0.280766
354.50,0.280729
354.55,0.280693
354.60,0.280656
354.65,0.280620
354.70,0.280583
354.75,0.280547
354.80,0.280510
354.85,0.280474
354.90,0.280437
354.95,0.280401
355.00,0.280364
355.05,0.280328
355.10,0.280292
355.15,0.280255
355.20,0.280219
355.25,0.280182
355.30,0.280146
355.35,0.280109
355.40,0.280073
355.45,0.280037
355.50,0.280000
355.55,0.279964
355.60,0.279927
355.65,0.279891
355.70,0.279855
355.75,0.279818
355.80,0.279782
355.85,0.279745
355.90,0.279709
355.95,0.279673
356.00,0.279636
356.05,0.279600
356.10,0.279564
356.15,0.279527
356.20,0.279491
356.25,0.279455
356.30,0.279418
356.35,0.279382
356.40,0.279346
356.45,0.279309
356.50,0.279273
356.55,0.279237
356.60,0.279201
356.65,0.279164
356.70,0.279128
356.75,0.279092
356.80,0.279055
356.85,0.279019
356.90,0.278983
356.95,0.278947
357.00,0.278910
357.05,0.278874
357.10,0.278838
357.15,0.278802
357.20,0.278765
357.25,0.278729
357.30,0.278693
357.35,0.278657
357.40,0.278621
357.45,0.278584
357.50,0.278548
357.55,0.278512
357.60,0.278476
357.65,0.278440
357.70,0.278404
357.75,0.278367
357.80,0.278331
357.85,0.278295
357.90,0.278259
357.95,0.278223
358.00,0.278187
358.05,0.278150
358.10,0.278114
358.15,0.278078
358.20,0.278042
358.25,0.278006
358.30,0.277970
358.35,0.277934
358.40,0.277898
358.45,0.277862
358.50,0.277825
358.55,0.277789
358.60,0.277753
358.65,0.277717
358.70,0.277681
358.75,0.277645
358.80,0.277609
358.85,0.277573
358.90,0.277537
358.95,0.277501
359.00,0.277465
359.05,0.277429
359.10,0.277393
359.15,0.277357
359.20,0.277321
359.25,0.277285
359.30,0.277249
359.35,0.277213
359.40,0.277177
359.45,0.277141
359.50,0.277105
359.55,0.277069
359.60,0.277033
359.65,0.276997
359.70,0.276961
359.75,0.276925
359.80,0.276889
359.85,0.276853
359.90,0.276817
359.95,0.276781
360.00,0.276745
360.05,0.276709
360.10,0.276673
360.15,0.276637
360.20,0.276601
360.25,0.276565
360.30,0.276529
360.35,0.276493
360.40,0.276457
360.45,0.276421
360.50,0.276385
360.55,0.276350
360.60,0.276314
360.65,0.276278
360.70,0.276242
360.75,0.276206
360.80,0.276170
360.85,0.276134
360.90,0.276098
360.95,0.276062
361.00,0.276027
361.05,0.275991
361.10,0.275955
361.15,0.275919
361.20,0.275883
361.25,0.275847
361.30,0.275811
361.35,0.275776
361.40,0.275740
361.45,0.275704
361.50,0.275668
361.55,0.275632
361.60,0.275596
361.65,0.275561
361.70,0.275525
361.75,0.275489
361.80,0.275453
361.85,0.275417
361.90,0.275382
361.95,0.275346
362.00,0.275310
362.05,0.275274
362.10,0.275238
362.15,0.275203
362.20,0.275167
362.25,0.275131
362.30,0.275095
362.35,0.275059
362.40,0.275024
362.45,0.274988
362.50,0.274952
362.55,0.274916
362.60,0.274881
362.65,0.274845
362.70,0.274809
362.75,0.274773
362.80,0.274738
362.85,0.274702
362.90,0.274666
362.95,0.274631
363.00,0.274595
363.05,0.274559
363.10,0.274523
363.15,0.274488
363.20,0.274452
363.25,0.274416
363.30,0.274381
363.35,0.274345
363.40,0.274309
363.45,0.274274
363.50,0.274238
363.55,0.274202
363.60,0.274166
363.65,0.274131
363.70,0.274095
363.75,0.274059
363.80,0.274024
363.85,0.273988
363.90,0.273952
363.95,0.273917
364.00,0.273881
364.05,0.273846
364.10,0.273810
364.15,0.273774
364.20,0.273739
364.25,0.273703
364.30,0.273667
364.35,0.273632
364.40,0.273596
364.45,0.273560
364.50,0.273525
364.55,0.273489
364.60,0.273454
364.65,0.273418
364.70,0.273382
364.75,0.273347
364.80,0.273311
364.85,0.273276
364.90,0.273240
364.95,0.273204
365.00,0.273169
365.05,0.273133
365.10,0.273098
365.15,0.273062
365.20,0.273027
365.25,0.272991
365.30,0.272955
365.35,0.272920
365.40,0.272884
365.45,0.272849
365.50,0.272813
365.55,0.272778
365.60,0.272742
365.65,0.272706
365.70,0.272671
365.75,0.272635
365.80,0.272600
365.85,0.272564
365.90,0.272529
365.95,0.272493
366.00,0.272458
366.05,0.272422
366.10,0.272387
366.15,0.272351
366.20,0.272316
366.25,0.272280
366.30,0.272245
366.35,0.272209
366.40,0.272174
366.45,0.272138
366.50,0.272103
366.55,0.272067
366.60,0.272032
366.65,0.271996
366.70,0.271961
366.75,0.271925
366.80,0.271890
366.85,0.271854
366.90,0.271819
366.95,0.271783
367.00,0.271748
367.05,0.271712
367.10,0.271677
367.15,0.271641
367.20,0.271606
367.25,0.271570
367.30,0.271535
367.35,0.271500
367.40,0.271464
367.45,0.271429
367.50,0.271393
367.55,0.271358
367.60,0.271322
367.65,0.271287
367.70,0.271251
367.75,0.271216
367.80,0.271181
367.85,0.271145
367.90,0.271110
367.95,0.271074
368.00,0.271039
368.05,0.271003
368.10,0.270968
368.15,0.270933
368.20,0.270897
368.25,0.270862
368.30,0.270826
368.35,0.270791
368.40,0.270756
368.45,0.270720
368.50,0.270685
368.55,0.270649
368.60,0.270614
368.65,0.270579
368.70,0.270543
368.75,0.270508
368.80,0.270473
368.85,0.270437
368.90,0.270402
368.95,0.270366
369.00,0.270331
369.05,0.270296
369.10,0.270260
369.15,0.270225
369.20,0.270190
369.25,0.270154
369.30,0.270119
369.35,0.270083
369.40,0.270048
369.45,0.270013
369.50,0.269977
369.55,0.269942
369.60,0.269907
369.65,0.269871
369.70,0.269836
369.75,0.269801
369.80,0.269765
369.85,0.269730
369.90,0.269695
369.95,0.269659
370.00,0.269624
370.05,0.269589
370.10,0.269553
370.15,0.269518
370.20,0.269483
370.25,0.269447
370.30,0.269412
370.35,0.269377
370.40,0.269342
370.45,0.269306
370.50,0.269271
370.55,0.269236
370.60,0.269200
370.65,0.269165
370.70,0.269130
370.75,0.269094
370.80,0.269059
370.85,0.269024
370.90,0.268989
370.95,0.268953
371.00,0.268918
371.05,0.268883
371.10,0.268847
371.15,0.268812
371.20,0.268777
371.25,0.268742
371.30,0.268706
371.35,0.268671
371.40,0.268636
371.45,0.268600
371.50,0.268565
371.55,0.268530
371.60,0.268495
371.65,0.268459
371.70,0.268424
371.75,0.268389
371.80,0.268354
371.85,0.268318
371.90,0.268283
371.95,0.268248
372.00,0.268213
372.05,0.268177
372.10,0.268142
372.15,0.268107
372.20,0.268072
372.25,0.268036
372.30,0.268001
372.35,0.267966
372.40,0.267931
372.45,0.267896
372.50,0.267860
372.55,0.267825
372.60,0.267790
372.65,0.267755
372.70,0.267719
372.75,0.267684
372.80,0.267649
372.85,0.267614
372.90,0.267579
372.95,0.267543
373.00,0.267508
373.05,0.267473
373.10,0.267438
373.15,0.267403
373.20,0.267367
373.25,0.267332
373.30,0.267297
373.35,0.267262
373.40,0.267227
373.45,0.267191
373.50,0.267156
373.55,0.267121
373.60,0.267086
373.65,0.267051
373.70,0.267015
373.75,0.266980
373.80,0.266945
373.85,0.266910
373.90,0.266875
373.95,0.266840
374.00,0.266804
374.05,0.266769
374.10,0.266734
374.15,0.266699
374.20,0.266664
374.25,0.266629
374.30,0.266593
374.35,0.266558
374.40,0.266523
374.45,0.266488
374.50,0.266453
374.55,0.266418
374.60,0.266382
374.65,0.266347
374.70,0.266312
374.75,0.266277
374.80,0.266242
374.85,0.266207
374.90,0.266172
374.95,0.266136
375.00,0.266101
375.05,0.266066
375.10,0.266031
375.15,0.265996
375.20,0.265961
375.25,0.265926
375.30,0.265891
375.35,0.265855
375.40,0.265820
375.45,0.265785
375.50,0.265750
375.55,0.265715
375.60,0.265680
375.65,0.265645
375.70,0.265610
375.75,0.265574
375.80,0.265539
375.85,0.265504
375.90,0.265469
375.95,0.265434
376.00,0.265399
376.05,0.265364
376.10,0.265329
376.15,0.265294
376.20,0.265259
376.25,0.265223
376.30,0.265188
376.35,0.265153
376.40,0.265118
376.45,0.265083
376.50,0.265048
376.55,0.265013
376.60,0.264978
376.65,0.264943
376.70,0.264908
376.75,0.264873
376.80,0.264837
376.85,0.264802
376.90,0.264767
376.95,0.264732
377.00,0.264697
377.05,0.264662
377.10,0.264627
377.15,0.264592
377.20,0.264557
377.25,0.264522
377.30,0.264487
377.35,0.264452
377.40,0.264417
377.45,0.264382
377.50,0.264347
377.55,0.264311
377.60,0.264276
377.65,0.264241
377.70,0.264206
377.75,0.264171
377.80,0.264136
377.85,0.264101
377.90,0.264066
377.95,0.264031
378.00,0.263996
378.05,0.263961
378.10,0.263926
378.15,0.263891
378.20,0.263856
378.25,0.263821
378.30,0.263786
378.35,0.263751
378.40,0.263716
378.45,0.263681
378.50,0.263646
378.55,0.263611
378.60,0.263576
378.65,0.263541
378.70,0.263506
378.75,0.263471
378.80,0.263436
378.85,0.263401
378.90,0.263366
378.95,0.263330
379.00,0.263295
379.05,0.263260
379.10,0.263225
379.15,0.263190
379.20,0.263155
379.25,0.263120
379.30,0.263085
379.35,0.263050
379.40,0.263015
379.45,0.262980
379.50,0.262945
379.55,0.262910
379.60,0.262875
379.65,0.262840
379.70,0.262805
379.75,0.262770
379.80,0.262735
379.85,0.262701
379.90,0.262666
379.95,0.262631
380.00,0.262596
380.05,0.262561
380.10,0.262526
380.15,0.262491
380.20,0.262456
380.25,0.262421
380.30,0.262386
380.35,0.262351
380.40,0.262316
380.45,0.262281
380.50,0.262246
380.55,0.262211
380.60,0.262176
380.65,0.262141
380.70,0.262106
380.75,0.262071
380.80,0.262036
380.85,0.262001
380.90,0.261966
380.95,0.261931
381.00,0.261896
381.05,0.261861
381.10,0.261826
381.15,0.261791
381.20,0.261756
381.25,0.261722
381.30,0.261687
381.35,0.261652
381.40,0.261617
381.45,0.261582
381.50,0.261547
381.55,0.261512
381.60,0.261477
381.65,0.261442
381.70,0.261407
381.75,0.261372
381.80,0.261337
381.85,0.261302
381.90,0.261267
381.95,0.261232
382.00,0.261198
382.05,0.261163
382.10,0.261128
382.15,0.261093
382.20,0.261058
382.25,0.261023
382.30,0.260988
382.35,0.260953
382.40,0.260918
382.45,0.260883
382.50,0.260848
382.55,0.260814
382.60,0.260779
382.65,0.260744
382.70,0.260709
382.75,0.260674
382.80,0.260639
382.85,0.260604
382.90,0.260569
382.95,0.260534
383.00,0.260499
383.05,0.260465
383.10,0.260430
383.15,0.260395
383.20,0.260360
383.25,0.260325
383.30,0.260290
383.35,0.260255
383.40,0.260220
383.45,0.260186
383.50,0.260151
383.55,0.260116
383.60,0.260081
383.65,0.260046
383.70,0.260011
383.75,0.259976
383.80,0.259941
383.85,0.259907
383.90,0.259872
383.95,0.259837
384.00,0.259802
384.05,0.259767
384.10,0.259732
384.15,0.259697
384.20,0.259663
384.25,0.259628
384.30,0.259593
384.35,0.259558
384.40,0.259523
384.45,0.259488
384.50,0.259454
384.55,0.259419
384.60,0.259384
384.65,0.259349
384.70,0.259314
384.75,0.259279
384.80,0.259245
384.85,0.259210
384.90,0.259175
384.95,0.259140
385.00,0.259105
385.05,0.259070
385.10,0.259036
385.15,0.259001
385.20,0.258966
385.25,0.258931
385.30,0.258896
385.35,0.258862
385.40,0.258827
385.45,0.258792
385.50,0.258757
385.55,0.258722
385.60,0.258688
385.65,0.258653
385.70,0.258618
385.75,0.258583
385.80,0.258548
385.85,0.258514
385.90,0.258479
385.95,0.258444
386.00,0.258409
386.05,0.258374
386.10,0.258340
386.15,0.258305
386.20,0.258270
386.25,0.258235
386.30,0.258201
386.35,0.258166
386.40,0.258131
386.45,0.258096
386.50,0.258061
386.55,0.258027
386.60,0.257992
386.65,0.257957
386.70,0.257922
386.75,0.257888
386.80,0.257853
386.85,0.257818
386.90,0.257783
386.95,0.257749
387.00,0.257714
387.05,0.257679
387.10,0.257644
387.15,0.257610
387.20,0.257575
387.25,0.257540
387.30,0.257505
387.35,0.257471
387.40,0.257436
387.45,0.257401
387.50,0.257366
387.55,0.257332
387.60,0.257297
387.65,0.257262
387.70,0.257228
387.75,0.257193
387.80,0.257158
387.85,0.257123
387.90,0.257089
387.95,0.257054
388.00,0.257019
388.05,0.256985
388.10,0.256950
388.15,0.256915
388.20,0.256880
388.25,0.256846
388.30,0.256811
388.35,0.256776
388.40,0.256742
388.45,0.256707
388.50,0.256672
388.55,0.256638
388.60,0.256603
388.65,0.256568
388.70,0.256533
388.75,0.256499
388.80,0.256464
388.85,0.256429
388.90,0.256395
388.95,0.256360
389.00,0.256325
389.05,0.256291
389.10,0.256256
389.15,0.256221
389.20,0.256187
389.25,0.256152
389.30,0.256117
389.35,0.256083
389.40,0.256048
389.45,0.256013
389.50,0.255979
389.55,0.255944
389.60,0.255909
389.65,0.255875
389.70,0.255840
389.75,0.255806
389.80,0.255771
389.85,0.255736
389.90,0.255702
389.95,0.255667
390.00,0.255632
390.05,0.255598
390.10,0.255563
390.15,0.255528
390.20,0.255494
390.25,0.255459
390.30,0.255425
390.35,0.255390
390.40,0.255355
390.45,0.255321
390.50,0.255286
390.55,0.255252
390.60,0.255217
390.65,0.255182
390.70,0.255148
390.75,0.255113
390.80,0.255079
390.85,0.255044
390.90,0.255009
390.95,0.254975
391.00,0.254940
391.05,0.254906
391.10,0.254871
391.15,0.254836
391.20,0.254802
391.25,0.254767
391.30,0.254733
391.35,0.254698
391.40,0.254664
391.45,0.254629
391.50,0.254594
391.55,0.254560
391.60,0.254525
391.65,0.254491
391.70,0.254456
391.75,0.254422
391.80,0.254387
391.85,0.254353
391.90,0.254318
391.95,0.254284
392.00,0.254249
392.05,0.254214
392.10,0.254180
392.15,0.254145
392.20,0.254111
392.25,0.254076
392.30,0.254042
392.35,0.254007
392.40,0.253973
392.45,0.253938
392.50,0.253904
392.55,0.253869
392.60,0.253835
392.65,0.253800
392.70,0.253766
392.75,0.253731
392.80,0.253697
392.85,0.253662
392.90,0.253628
392.95,0.253593
393.00,0.253559
393.05,0.253524
393.10,0.253490
393.15,0.253455
393.20,0.253421
393.25,0.253386
393.30,0.253352
393.35,0.253317
393.40,0.253283
393.45,0.253248
393.50,0.253214
393.55,0.253179
393.60,0.253145
393.65,0.253111
393.70,0.253076
393.75,0.253042
393.80,0.253007
393.85,0.252973
393.90,0.252938
393.95,0.252904
394.00,0.252869
394.05,0.252835
394.10,0.252801
394.15,0.252766
394.20,0.252732
394.25,0.252697
394.30,0.252663
394.35,0.252628
394.40,0.252594
394.45,0.252560
394.50,0.252525
394.55,0.252491
394.60,0.252456
394.65,0.252422
394.70,0.252388
394.75,0.252353
394.80,0.252319
394.85,0.252284
394.90,0.252250
394.95,0.252216
395.00,0.252181
395.05,0.252147
395.10,0.252112
395.15,0.252078
395.20,0.252044
395.25,0.252009
395.30,0.251975
395.35,0.251941
395.40,0.251906
395.45,0.251872
395.50,0.251837
395.55,0.251803
395.60,0.251769
395.65,0.251734
395.70,0.251700
395.75,0.251666
395.80,0.251631
395.85,0.251597
395.90,0.251563
395.95,0.251528
396.00,0.251494
396.05,0.251460
396.10,0.251425
396.15,0.251391
396.20,0.251357
396.25,0.251322
396.30,0.251288
396.35,0.251254
396.40,0.251220
396.45,0.251185
396.50,0.251151
396.55,0.251117
396.60,0.251082
396.65,0.251048
396.70,0.251014
396.75,0.250979
396.80,0.250945
396.85,0.250911
396.90,0.250877
396.95,0.250842
397.00,0.250808
397.05,0.250774
397.10,0.250740
397.15,0.250705
397.20,0.250671
397.25,0.250637
397.30,0.250603
397.35,0.250568
397.40,0.250534
397.45,0.250500
397.50,0.250466
397.55,0.250431
397.60,0.250397
397.65,0.250363
397.70,0.250329
397.75,0.250294
397.80,0.250260
397.85,0.250226
397.90,0.250192
397.95,0.250158
398.00,0.250123
398.05,0.250089
398.10,0.250055
398.15,0.250021
398.20,0.249987
398.25,0.249952
398.30,0.249918
398.35,0.249884
398.40,0.249850
398.45,0.249816
398.50,0.249781
398.55,0.249747
398.60,0.249713
398.65,0.249679
398.70,0.249645
398.75,0.249611
398.80,0.249577
398.85,0.249542
398.90,0.249508
398.95,0.249474
399.00,0.249440
399.05,0.249406
399.10,0.249372
399.15,0.249338
399.20,0.249303
399.25,0.249269
399.30,0.249235
399.35,0.249201
399.40,0.249167
399.45,0.249133
399.50,0.249099
399.55,0.249065
399.60,0.249030
399.65,0.248996
399.70,0.248962
399.75,0.248928
399.80,0.248894
399.85,0.248860
399.90,0.248826
399.95,0.248792
400.00,0.248758
400.05,0.248724
400.10,0.248690
400.15,0.248656
400.20,0.248622
400.25,0.248587
400.30,0.248553
400.35,0.248519
400.40,0.248485
400.45,0.248451
400.50,0.248417
400.55,0.248383
400.60,0.248349
400.65,0.248315
400.70,0.248281
400.75,0.248247
400.80,0.248213
400.85,0.248179
400.90,0.248145
400.95,0.248111
401.00,0.248077
401.05,0.248043
401.10,0.248009
401.15,0.247975
401.20,0.247941
401.25,0.247907
401.30,0.247873
401.35,0.247839
401.40,0.247805
401.45,0.247771
401.50,0.247737
401.55,0.247703
401.60,0.247669
401.65,0.247635
401.70,0.247601
401.75,0.247567
401.80,0.247533
401.85,0.247500
401.90,0.247466
401.95,0.247432
402.00,0.247398
402.05,0.247364
402.10,0.247330
402.15,0.247296
402.20,0.247262
402.25,0.247228
402.30,0.247194
402.35,0.247160
402.40,0.247126
402.45,0.247093
402.50,0.247059
402.55,0.247025
402.60,0.246991
402.65,0.246957
402.70,0.246923
402.75,0.246889
402.80,0.246855
402.85,0.246821
402.90,0.246788
402.95,0.246754
403.00,0.246720
403.05,0.246686
403.10,0.246652
403.15,0.246618
403.20,0.246585
403.25,0.246551
403.30,0.246517
403.35,0.246483
403.40,0.246449
403.45,0.246415
403.50,0.246382
403.55,0.246348
403.60,0.246314
403.65,0.246280
403.70,0.246246
403.75,0.246213
403.80,0.246179
403.85,0.246145
403.90,0.246111
403.95,0.246077
404.00,0.246044
404.05,0.246010
404.10,0.245976
404.15,0.245942
404.20,0.245909
404.25,0.245875
404.30,0.245841
404.35,0.245807
404.40,0.245774
404.45,0.245740
404.50,0.245706
404.55,0.245672
404.60,0.245639
404.65,0.245605
404.70,0.245571
404.75,0.245537
404.80,0.245504
404.85,0.245470
404.90,0.245436
404.95,0.245403
405.00,0.245369
405.05,0.245335
405.10,0.245302
405.15,0.245268
405.20,0.245234
405.25,0.245201
405.30,0.245167
405.35,0.245133
405.40,0.245100
405.45,0.245066
405.50,0.245032
405.55,0.244999
405.60,0.244965
405.65,0.244931
405.70,0.244898
405.75,0.244864
405.80,0.244830
405.85,0.244797
405.90,0.244763
405.95,0.244730
406.00,0.244696
406.05,0.244662
406.10,0.244629
406.15,0.244595
406.20,0.244562
406.25,0.244528
406.30,0.244494
406.35,0.244461
406.40,0.244427
406.45,0.244394
406.50,0.244360
406.55,0.244327
406.60,0.244293
406.65,0.244259
406.70,0.244226
406.75,0.244192
406.80,0.244159
406.85,0.244125
406.90,0.244092
406.95,0.244058
407.00,0.244025
407.05,0.243991
407.10,0.243958
407.15,0.243924
407.20,0.243891
407.25,0.243857
407.30,0.243824
407.35,0.243790
407.40,0.243757
407.45,0.243723
407.50,0.243690
407.55,0.243656
407.60,0.243623
407.65,0.243589
407.70,0.243556
407.75,0.243522
407.80,0.243489
407.85,0.243455
407.90,0.243422
407.95,0.243389
408.00,0.243355
408.05,0.243322
408.10,0.243288
408.15,0.243255
408.20,0.243221
408.25,0.243188
408.30,0.243155
408.35,0.243121
408.40,0.243088
408.45,0.243054
408.50,0.243021
408.55,0.242988
408.60,0.242954
408.65,0.242921
408.70,0.242887
408.75,0.242854
408.80,0.242821
408.85,0.242787
408.90,0.242754
408.95,0.242721
409.00,0.242687
409.05,0.242654
409.10,0.242621
409.15,0.242587
409.20,0.242554
409.25,0.242521
409.30,0.242487
409.35,0.242454
409.40,0.242421
409.45,0.242387
409.50,0.242354
409.55,0.242321
409.60,0.242288
409.65,0.242254
409.70,0.242221
409.75,0.242188
409.80,0.242155
409.85,0.242121
409.90,0.242088
409.95,0.242055
410.00,0.242021
410.05,0.241988
410.10,0.241955
410.15,0.241922
410.20,0.241889
410.25,0.241855
410.30,0.241822
410.35,0.241789
410.40,0.241756
410.45,0.241722
410.50,0.241689
410.55,0.241656
410.60,0.241623
410.65,0.241590
410.70,0.241556
410.75,0.241523
410.80,0.241490
410.85,0.241457
410.90,0.241424
410.95,0.241391
411.00,0.241357
411.05,0.241324
411.10,0.241291
411.15,0.241258
411.20,0.241225
411.25,0.241192
411.30,0.241159
411.35,0.241126
411.40,0.241092
411.45,0.241059
411.50,0.241026
411.55,0.240993
411.60,0.240960
411.65,0.240927
411.70,0.240894
411.75,0.240861
411.80,0.240828
411.85,0.240795
411.90,0.240762
411.95,0.240729
412.00,0.240695
412.05,0.240662
412.10,0.240629
412.15,0.240596
412.20,0.240563
412.25,0.240530
412.30,0.240497
412.35,0.240464
412.40,0.240431
412.45,0.240398
412.50,0.240365
412.55,0.240332
412.60,0.240299
412.65,0.240266
412.70,0.240233
412.75,0.240200
412.80,0.240167
412.85,0.240134
412.90,0.240101
412.95,0.240068
413.00,0.240035
413.05,0.240002
413.10,0.239969
413.15,0.239937
413.20,0.239904
413.25,0.239871
413.30,0.239838
413.35,0.239805
413.40,0.239772
413.45,0.239739
413.50,0.239706
413.55,0.239673
413.60,0.239640
413.65,0.239607
413.70,0.239575
413.75,0.239542
413.80,0.239509
413.85,0.239476
413.90,0.239443
413.95,0.239410
414.00,0.239377
414.05,0.239344
414.10,0.239312
414.15,0.239279
414.20,0.239246
414.25,0.239213
414.30,0.239180
414.35,0.239148
414.40,0.239115
414.45,0.239082
414.50,0.239049
414.55,0.239016
414.60,0.238983
414.65,0.238951
414.70,0.238918
414.75,0.238885
414.80,0.238852
414.85,0.238820
414.90,0.238787
414.95,0.238754
415.00,0.238721
415.05,0.238689
415.10,0.238656
415.15,0.238623
415.20,0.238590
415.25,0.238558
415.30,0.238525
415.35,0.238492
415.40,0.238460
415.45,0.238427
415.50,0.238394
415.55,0.238361
415.60,0.238329
415.65,0.238296
415.70,0.238263
415.75,0.238231
415.80,0.238198
415.85,0.238165
415.90,0.238133
415.95,0.238100
416.00,0.238067
416.05,0.238035
416.10,0.238002
416.15,0.237970
416.20,0.237937
416.25,0.237904
416.30,0.237872
416.35,0.237839
416.40,0.237806
416.45,0.237774
416.50,0.237741
416.55,0.237709
416.60,0.237676
416.65,0.237644
416.70,0.237611
416.75,0.237578
416.80,0.237546
416.85,0.237513
416.90,0.237481
416.95,0.237448
417.00,0.237416
417.05,0.237383
417.10,0.237351
417.15,0.237318
417.20,0.237286
417.25,0.237253
417.30,0.237221
417.35,0.237188
417.40,0.237156
417.45,0.237123
417.50,0.237091
417.55,0.237058
417.60,0.237026
417.65,0.236993
417.70,0.236961
417.75,0.236928
417.80,0.236896
417.85,0.236863
417.90,0.236831
417.95,0.236798
418.00,0.236766
418.05,0.236734
418.10,0.236701
418.15,0.236669
418.20,0.236636
418.25,0.236604
418.30,0.236572
418.35,0.236539
418.40,0.236507
418.45,0.236474
418.50,0.236442
418.55,0.236410
418.60,0.236377
418.65,0.236345
418.70,0.236313
418.75,0.236280
418.80,0.236248
418.85,0.236216
418.90,0.236183
418.95,0.236151
419.00,0.236119
419.05,0.236086
419.10,0.236054
419.15,0.236022
419.20,0.235989
419.25,0.235957
419.30,0.235925
419.35,0.235892
419.40,0.235860
419.45,0.235828
419.50,0.235796
419.55,0.235763
419.60,0.235731
419.65,0.235699
419.70,0.235667
419.75,0.235634
419.80,0.235602
419.85,0.235570
419.90,0.235538
419.95,0.235505
420.00,0.235473
420.05,0.235441
420.10,0.235409
420.15,0.235377
420.20,0.235344
420.25,0.235312
420.30,0.235280
420.35,0.235248
420.40,0.235216
420.45,0.235184
420.50,0.235151
420.55,0.235119
420.60,0.235087
420.65,0.235055
420.70,0.235023
420.75,0.234991
420.80,0.234959
420.85,0.234927
420.90,0.234894
420.95,0.234862
421.00,0.234830
421.05,0.234798
421.10,0.234766
421.15,0.234734
421.20,0.234702
421.25,0.234670
421.30,0.234638
421.35,0.234606
421.40,0.234574
421.45,0.234542
421.50,0.234510
421.55,0.234477
421.60,0.234445
421.65,0.234413
421.70,0.234381
421.75,0.234349
421.80,0.234317
421.85,0.234285
421.90,0.234253
421.95,0.234221
422.00,0.234189
422.05,0.234157
422.10,0.234125
422.15,0.234093
422.20,0.234061
422.25,0.234030
422.30,0.233998
422.35,0.233966
422.40,0.233934
422.45,0.233902
422.50,0.233870
422.55,0.233838
422.60,0.233806
422.65,0.233774
422.70,0.233742
422.75,0.233710
422.80,0.233678
422.85,0.233646
422.90,0.233615
422.95,0.233583
423.00,0.233551
423.05,0.233519
423.10,0.233487
423.15,0.233455
423.20,0.233423
423.25,0.233392
423.30,0.233360
423.35,0.233328
423.40,0.233296
423.45,0.233264
423.50,0.233232
423.55,0.233201
423.60,0.233169
423.65,0.233137
423.70,0.233105
423.75,0.233073
423.80,0.233042
423.85,0.233010
423.90,0.232978
423.95,0.232946
424.00,0.232914
424.05,0.232883
424.10,0.232851
424.15,0.232819
424.20,0.232787
424.25,0.232756
424.30,0.232724
424.35,0.232692
424.40,0.232661
424.45,0.232629
424.50,0.232597
424.55,0.232565
424.60,0.232534
424.65,0.232502
424.70,0.232470
424.75,0.232439
424.80,0.232407
424.85,0.232375
424.90,0.232344
424.95,0.232312
425.00,0.232280
425.05,0.232249
425.10,0.232217
425.15,0.232185
425.20,0.232154
425.25,0.232122
425.30,0.232091
425.35,0.232059
425.40,0.232027
425.45,0.231996
425.50,0.231964
425.55,0.231933
425.60,0.231901
425.65,0.231869
425.70,0.231838
425.75,0.231806
425.80,0.231775
425.85,0.231743
425.90,0.231712
425.95,0.231680
426.00,0.231649
426.05,0.231617
426.10,0.231586
426.15,0.231554
426.20,0.231523
426.25,0.231491
426.30,0.231460
426.35,0.231428
426.40,0.231397
426.45,0.231365
426.50,0.231334
426.55,0.231302
426.60,0.231271
426.65,0.231239
426.70,0.231208
426.75,0.231176
426.80,0.231145
426.85,0.231113
426.90,0.231082
426.95,0.231050
427.00,0.231019
427.05,0.230988
427.10,0.230956
427.15,0.230925
427.20,0.230893
427.25,0.230862
427.30,0.230831
427.35,0.230799
427.40,0.230768
427.45,0.230737
427.50,0.230705
427.55,0.230674
427.60,0.230642
427.65,0.230611
427.70,0.230580
427.75,0.230548
427.80,0.230517
427.85,0.230486
427.90,0.230454
427.95,0.230423
428.00,0.230392
428.05,0.230361
428.10,0.230329
428.15,0.230298
428.20,0.230267
428.25,0.230235
428.30,0.230204
428.35,0.230173
428.40,0.230142
428.45,0.230110
428.50,0.230079
428.55,0.230048
428.60,0.230017
428.65,0.229985
428.70,0.229954
428.75,0.229923
428.80,0.229892
428.85,0.229860
428.90,0.229829
428.95,0.229798
429.00,0.229767
429.05,0.229736
429.10,0.229704
429.15,0.229673
429.20,0.229642
429.25,0.229611
429.30,0.229580
429.35,0.229549
429.40,0.229517
429.45,0.229486
429.50,0.229455
429.55,0.229424
429.60,0.229393
429.65,0.229362
429.70,0.229331
429.75,0.229300
429.80,0.229268
429.85,0.229237
429.90,0.229206
429.95,0.229175
430.00,0.229144
430.05,0.229113
430.10,0.229082
430.15,0.229051
430.20,0.229020
430.25,0.228989
430.30,0.228958
430.35,0.228927
430.40,0.228896
430.45,0.228865
430.50,0.228834
430.55,0.228803
430.60,0.228772
430.65,0.228741
430.70,0.228710
430.75,0.228679
430.80,0.228648
430.85,0.228617
430.90,0.228586
430.95,0.228555
431.00,0.228524
431.05,0.228493
431.10,0.228462
431.15,0.228431
431.20,0.228400
431.25,0.228369
431.30,0.228338
431.35,0.228307
431.40,0.228276
431.45,0.228245
431.50,0.228214
431.55,0.228183
431.60,0.228152
431.65,0.228122
431.70,0.228091
431.75,0.228060
431.80,0.228029
431.85,0.227998
431.90,0.227967
431.95,0.227936
432.00,0.227905
432.05,0.227875
432.10,0.227844
432.15,0.227813
432.20,0.227782
432.25,0.227751
432.30,0.227720
432.35,0.227690
432.40,0.227659
432.45,0.227628
432.50,0.227597
432.55,0.227566
432.60,0.227536
432.65,0.227505
432.70,0.227474
432.75,0.227443
432.80,0.227412
432.85,0.227382
432.90,0.227351
432.95,0.227320
433.00,0.227289
433.05,0.227259
433.10,0.227228
433.15,0.227197
433.20,0.227167
433.25,0.227136
433.30,0.227105
433.35,0.227074
433.40,0.227044
433.45,0.227013
433.50,0.226982
433.55,0.226952
433.60,0.226921
433.65,0.226890
433.70,0.226860
433.75,0.226829
433.80,0.226798
433.85,0.226768
433.90,0.226737
433.95,0.226706
434.00,0.226676
434.05,0.226645
434.10,0.226614
434.15,0.226584
434.20,0.226553
434.25,0.226523
434.30,0.226492
434.35,0.226461
434.40,0.226431
434.45,0.226400
434.50,0.226370
434.55,0.226339
434.60,0.226309
434.65,0.226278
434.70,0.226247
434.75,0.226217
434.80,0.226186
434.85,0.226156
434.90,0.226125
434.95,0.226095
435.00,0.226064
435.05,0.226034
435.10,0.226003
435.15,0.225973
435.20,0.225942
435.25,0.225912
435.30,0.225881
435.35,0.225851
435.40,0.225820
435.45,0.225790
435.50,0.225759
435.55,0.225729
435.60,0.225698
435.65,0.225668
435.70,0.225637
435.75,0.225607
435.80,0.225577
435.85,0.225546
435.90,0.225516
435.95,0.225485
436.00,0.225455
436.05,0.225424
436.10,0.225394
436.15,0.225364
436.20,0.225333
436.25,0.225303
436.30,0.225272
436.35,0.225242
436.40,0.225212
436.45,0.225181
436.50,0.225151
436.55,0.225121
436.60,0.225090
436.65,0.225060
436.70,0.225030
436.75,0.224999
436.80,0.224969
436.85,0.224939
436.90,0.224908
436.95,0.224878
437.00,0.224848
437.05,0.224817
437.10,0.224787
437.15,0.224757
437.20,0.224727
437.25,0.224696
437.30,0.224666
437.35,0.224636
437.40,0.224605
437.45,0.224575
437.50,0.224545
437.55,0.224515
437.60,0.224484
437.65,0.224454
437.70,0.224424
437.75,0.224394
437.80,0.224363
437.85,0.224333
437.90,0.224303
437.95,0.224273
438.00,0.224243
438.05,0.224212
438.10,0.224182
438.15,0.224152
438.20,0.224122
438.25,0.224092
438.30,0.224062
438.35,0.224031
438.40,0.224001
438.45,0.223971
438.50,0.223941
438.55,0.223911
438.60,0.223881
438.65,0.223851
438.70,0.223820
438.75,0.223790
438.80,0.223760
438.85,0.223730
438.90,0.223700
438.95,0.223670
439.00,0.223640
439.05,0.223610
439.10,0.223580
439.15,0.223550
439.20,0.223519
439.25,0.223489
439.30,0.223459
439.35,0.223429
439.40,0.223399
439.45,0.223369
439.50,0.223339
439.55,0.223309
439.60,0.223279
439.65,0.223249
439.70,0.223219
439.75,0.223189
439.80,0.223159
439.85,0.223129
439.90,0.223099
439.95,0.223069
440.00,0.223039
440.05,0.223009
440.10,0.222979
440.15,0.222949
440.20,0.222919
440.25,0.222889
440.30,0.222859
440.35,0.222829
440.40,0.222799
440.45,0.222769
440.50,0.222739
440.55,0.222709
440.60,0.222680
440.65,0.222650
440.70,0.222620
440.75,0.222590
440.80,0.222560
440.85,0.222530
440.90,0.222500
440.95,0.222470
441.00,0.222440
441.05,0.222410
441.10,0.222381
441.15,0.222351
441.20,0.222321
441.25,0.222291
441.30,0.222261
441.35,0.222231
441.40,0.222201
441.45,0.222172
441.50,0.222142
441.55,0.222112
441.60,0.222082
441.65,0.222052
441.70,0.222022
441.75,0.221993
441.80,0.221963
441.85,0.221933
441.90,0.221903
441.95,0.221873
442.00,0.221844
442.05,0.221814
442.10,0.221784
442.15,0.221754
442.20,0.221725
442.25,0.221695
442.30,0.221665
442.35,0.221635
442.40,0.221606
442.45,0.221576
442.50,0.221546
442.55,0.221516
442.60,0.221487
442.65,0.221457
442.70,0.221427
442.75,0.221397
442.80,0.221368
442.85,0.221338
442.90,0.221308
442.95,0.221279
443.00,0.221249
443.05,0.221219
443.10,0.221190
443.15,0.221160
443.20,0.221130
443.25,0.221101
443.30,0.221071
443.35,0.221041
443.40,0.221012
443.45,0.220982
443.50,0.220952
443.55,0.220923
443.60,0.220893
443.65,0.220864
443.70,0.220834
443.75,0.220804
443.80,0.220775
443.85,0.220745
443.90,0.220716
443.95,0.220686
444.00,0.220656
444.05,0.220627
444.10,0.220597
444.15,0.220568
444.20,0.220538
444.25,0.220509
444.30,0.220479
444.35,0.220449
444.40,0.220420
444.45,0.220390
444.50,0.220361
444.55,0.220331
444.60,0.220302
444.65,0.220272
444.70,0.220243
444.75,0.220213
444.80,0.220184
444.85,0.220154
444.90,0.220125
444.95,0.220095
445.00,0.220066
445.05,0.220036
445.10,0.220007
445.15,0.219977
445.20,0.219948
445.25,0.219918
445.30,0.219889
445.35,0.219859
445.40,0.219830
445.45,0.219801
445.50,0.219771
445.55,0.219742
445.60,0.219712
445.65,0.219683
445.70,0.219653
445.75,0.219624
445.80,0.219595
445.85,0.219565
445.90,0.219536
445.95,0.219506
446.00,0.219477
446.05,0.219448
446.10,0.219418
446.15,0.219389
446.20,0.219359
446.25,0.219330
446.30,0.219301
446.35,0.219271
446.40,0.219242
446.45,0.219213
446.50,0.219183
446.55,0.219154
446.60,0.219125
446.65,0.219095
446.70,0.219066
446.75,0.219037
446.80,0.219007
446.85,0.218978
446.90,0.218949
446.95,0.218919
447.00,0.218890
447.05,0.218861
447.10,0.218832
447.15,0.218802
447.20,0.218773
447.25,0.218744
447.30,0.218714
447.35,0.218685
447.40,0.218656
447.45,0.218627
447.50,0.218597
447.55,0.218568
447.60,0.218539
447.65,0.218510
447.70,0.218480
447.75,0.218451
447.80,0.218422
447.85,0.218393
447.90,0.218364
447.95,0.218334
448.00,0.218305
448.05,0.218276
448.10,0.218247
448.15,0.218218
448.20,0.218188
448.25,0.218159
448.30,0.218130
448.35,0.218101
448.40,0.218072
448.45,0.218043
448.50,0.218013
448.55,0.217984
448.60,0.217955
448.65,0.217926
448.70,0.217897
448.75,0.217868
448.80,0.217839
448.85,0.217809
448.90,0.217780
448.95,0.217751
449.00,0.217722
449.05,0.217693
449.10,0.217664
449.15,0.217635
449.20,0.217606
449.25,0.217577
449.30,0.217548
449.35,0.217518
449.40,0.217489
449.45,0.217460
449.50,0.217431
449.55,0.217402
449.60,0.217373
449.65,0.217344
449.70,0.217315
449.75,0.217286
449.80,0.217257
449.85,0.217228
449.90,0.217199
449.95,0.217170
450.00,0.217141
450.05,0.217112
450.10,0.217083
450.15,0.217054
450.20,0.217025
450.25,0.216996
450.30,0.216967
450.35,0.216938
450.40,0.216909
450.45,0.216880
450.50,0.216851
450.55,0.216822
450.60,0.216793
450.65,0.216764
450.70,0.216735
450.75,0.216706
450.80,0.216677
450.85,0.216648
450.90,0.216619
450.95,0.216590
451.00,0.216561
451.05,0.216532
451.10,0.216503
451.15,0.216475
451.20,0.216446
451.25,0.216417
451.30,0.216388
451.35,0.216359
451.40,0.216330
451.45,0.216301
451.50,0.216272
451.55,0.216243
451.60,0.216214
451.65,0.216186
451.70,0.216157
451.75,0.216128
451.80,0.216099
451.85,0.216070
451.90,0.216041
451.95,0.216012
452.00,0.215984
452.05,0.215955
452.10,0.215926
452.15,0.215897
452.20,0.215868
452.25,0.215839
452.30,0.215811
452.35,0.215782
452.40,0.215753
452.45,0.215724
452.50,0.215695
452.55,0.215667
452.60,0.215638
452.65,0.215609
452.70,0.215580
452.75,0.215551
452.80,0.215523
452.85,0.215494
452.90,0.215465
452.95,0.215436
453.00,0.215408
453.05,0.215379
453.10,0.215350
453.15,0.215321
453.20,0.215293
453.25,0.215264
453.30,0.215235
453.35,0.215206
453.40,0.215178
453.45,0.215149
453.50,0.215120
453.55,0.215091
453.60,0.215063
453.65,0.215034
453.70,0.215005
453.75,0.214977
453.80,0.214948
453.85,0.214919
453.90,0.214891
453.95,0.214862
454.00,0.214833
454.05,0.214805
454.10,0.214776
454.15,0.214747
454.20,0.214719
454.25,0.214690
454.30,0.214661
454.35,0.214633
454.40,0.214604
454.45,0.214575
454.50,0.214547
454.55,0.214518
454.60,0.214489
454.65,0.214461
454.70,0.214432
454.75,0.214404
454.80,0.214375
454.85,0.214346
454.90,0.214318
454.95,0.214289
455.00,0.214261
455.05,0.214232
455.10,0.214203
455.15,0.214175
455.20,0.214146
455.25,0.214118
455.30,0.214089
455.35,0.214060
455.40,0.214032
455.45,0.214003
455.50,0.213975
455.55,0.213946
455.60,0.213918
455.65,0.213889
455.70,0.213861
455.75,0.213832
455.80,0.213804
455.85,0.213775
455.90,0.213746
455.95,0.213718
456.00,0.213689
456.05,0.213661
456.10,0.213632
456.15,0.213604
456.20,0.213575
456.25,0.213547
456.30,0.213518
456.35,0.213490
456.40,0.213461
456.45,0.213433
456.50,0.213405
456.55,0.213376
456.60,0.213348
456.65,0.213319
456.70,0.213291
456.75,0.213262
456.80,0.213234
456.85,0.213205
456.90,0.213177
456.95,0.213148
457.00,0.213120
457.05,0.213092
457.10,0.213063
457.15,0.213035
457.20,0.213006
457.25,0.212978
457.30,0.212949
457.35,0.212921
457.40,0.212893
457.45,0.212864
457.50,0.212836
457.55,0.212807
457.60,0.212779
457.65,0.212751
457.70,0.212722
457.75,0.212694
457.80,0.212666
457.85,0.212637
457.90,0.212609
457.95,0.212580
458.00,0.212552
458.05,0.212524
458.10,0.212495
458.15,0.212467
458.20,0.212439
458.25,0.212410
458.30,0.212382
458.35,0.212354
458.40,0.212325
458.45,0.212297
458.50,0.212269
458.55,0.212240
458.60,0.212212
458.65,0.212184
458.70,0.212155
458.75,0.212127
458.80,0.212099
458.85,0.212071
458.90,0.212042
458.95,0.212014
459.00,0.211986
459.05,0.211957
459.10,0.211929
459.15,0.211901
459.20,0.211873
459.25,0.211844
459.30,0.211816
459.35,0.211788
459.40,0.211760
459.45,0.211731
459.50,0.211703
459.55,0.211675
459.60,0.211647
459.65,0.211618
459.70,0.211590
459.75,0.211562
459.80,0.211534
459.85,0.211506
459.90,0.211477
459.95,0.211449
460.00,0.211421
460.05,0.211393
460.10,0.211365
460.15,0.211336
460.20,0.211308
460.25,0.211280
460.30,0.211252
460.35,0.211224
460.40,0.211195
460.45,0.211167
460.50,0.211139
460.55,0.211111
460.60,0.211083
460.65,0.211055
460.70,0.211026
460.75,0.210998
460.80,0.210970
460.85,0.210942
460.90,0.210914
460.95,0.210886
461.00,0.210858
461.05,0.210829
461.10,0.210801
461.15,0.210773
461.20,0.210745
461.25,0.210717
461.30,0.210689
461.35,0.210661
461.40,0.210633
461.45,0.210605
461.50,0.210576
461.55,0.210548
461.60,0.210520
461.65,0.210492
461.70,0.210464
461.75,0.210436
461.80,0.210408
461.85,0.210380
461.90,0.210352
461.95,0.210324
462.00,0.210296
462.05,0.210268
462.10,0.210240
462.15,0.210212
462.20,0.210183
462.25,0.210155
462.30,0.210127
462.35,0.210099
462.40,0.210071
462.45,0.210043
462.50,0.210015
462.55,0.209987
462.60,0.209959
462.65,0.209931
462.70,0.209903
462.75,0.209875
462.80,0.209847
462.85,0.209819
462.90,0.209791
462.95,0.209763
463.00,0.209735
463.05,0.209707
463.10,0.209679
463.15,0.209651
463.20,0.209623
463.25,0.209595
463.30,0.209567
463.35,0.209539
463.40,0.209511
463.45,0.209484
463.50,0.209456
463.55,0.209428
463.60,0.209400
463.65,0.209372
463.70,0.209344
463.75,0.209316
463.80,0.209288
463.85,0.209260
463.90,0.209232
463.95,0.209204
464.00,0.209176
464.05,0.209148
464.10,0.209120
464.15,0.209092
464.20,0.209065
464.25,0.209037
464.30,0.209009
464.35,0.208981
464.40,0.208953
464.45,0.208925
464.50,0.208897
464.55,0.208869
464.60,0.208841
464.65,0.208814
464.70,0.208786
464.75,0.208758
464.80,0.208730
464.85,0.208702
464.90,0.208674
464.95,0.208646
465.00,0.208619
465.05,0.208591
465.10,0.208563
465.15,0.208535
465.20,0.208507
465.25,0.208479
465.30,0.208452
465.35,0.208424
465.40,0.208396
465.45,0.208368
465.50,0.208340
465.55,0.208312
465.60,0.208285
465.65,0.208257
465.70,0.208229
465.75,0.208201
465.80,0.208173
465.85,0.208146
465.90,0.208118
465.95,0.208090
466.00,0.208062
466.05,0.208035
466.10,0.208007
466.15,0.207979
466.20,0.207951
466.25,0.207923
466.30,0.207896
466.35,0.207868
466.40,0.207840
466.45,0.207812
466.50,0.207785
466.55,0.207757
466.60,0.207729
466.65,0.207701
466.70,0.207674
466.75,0.207646
466.80,0.207618
466.85,0.207591
466.90,0.207563
466.95,0.207535
467.00,0.207507
467.05,0.207480
467.10,0.207452
467.15,0.207424
467.20,0.207397
467.25,0.207369
467.30,0.207341
467.35,0.207314
467.40,0.207286
467.45,0.207258
467.50,0.207230
467.55,0.207203
467.60,0.207175
467.65,0.207147
467.70,0.207120
467.75,0.207092
467.80,0.207064
467.85,0.207037
467.90,0.207009
467.95,0.206981
468.00,0.206954
468.05,0.206926
468.10,0.206899
468.15,0.206871
468.20,0.206843
468.25,0.206816
468.30,0.206788
468.35,0.206760
468.40,0.206733
468.45,0.206705
468.50,0.206678
468.55,0.206650
468.60,0.206622
468.65,0.206595
468.70,0.206567
468.75,0.206540
468.80,0.206512
468.85,0.206484
468.90,0.206457
468.95,0.206429
469.00,0.206402
469.05,0.206374
469.10,0.206346
469.15,0.206319
469.20,0.206291
469.25,0.206264
469.30,0.206236
469.35,0.206209
469.40,0.206181
469.45,0.206153
469.50,0.206126
469.55,0.206098
469.60,0.206071
469.65,0.206043
469.70,0.206016
469.75,0.205988
469.80,0.205961
469.85,0.205933
469.90,0.205906
469.95,0.205878
470.00,0.205851
470.05,0.205823
470.10,0.205796
470.15,0.205768
470.20,0.205741
470.25,0.205713
470.30,0.205686
470.35,0.205658
470.40,0.205631
470.45,0.205603
470.50,0.205576
470.55,0.205548
470.60,0.205521
470.65,0.205493
470.70,0.205466
470.75,0.205438
470.80,0.205411
470.85,0.205383
470.90,0.205356
470.95,0.205328
471.00,0.205301
471.05,0.205273
471.10,0.205246
471.15,0.205219
471.20,0.205191
471.25,0.205164
471.30,0.205136
471.35,0.205109
471.40,0.205081
471.45,0.205054
471.50,0.205027
471.55,0.204999
471.60,0.204972
471.65,0.204944
471.70,0.204917
471.75,0.204889
471.80,0.204862
471.85,0.204835
471.90,0.204807
471.95,0.204780
472.00,0.204752
472.05,0.204725
472.10,0.204698
472.15,0.204670
472.20,0.204643
472.25,0.204616
472.30,0.204588
472.35,0.204561
472.40,0.204533
472.45,0.204506
472.50,0.204479
472.55,0.204451
472.60,0.204424
472.65,0.204397
472.70,0.204369
472.75,0.204342
472.80,0.204315
472.85,0.204287
472.90,0.204260
472.95,0.204233
473.00,0.204205
473.05,0.204178
473.10,0.204151
473.15,0.204123
473.20,0.204096
473.25,0.204069
473.30,0.204041
473.35,0.204014
473.40,0.203987
473.45,0.203960
473.50,0.203932
473.55,0.203905
473.60,0.203878
473.65,0.203850
473.70,0.203823
473.75,0.203796
473.80,0.203769
473.85,0.203741
473.90,0.203714
473.95,0.203687
474.00,0.203659
474.05,0.203632
474.10,0.203605
474.15,0.203578
474.20,0.203550
474.25,0.203523
474.30,0.203496
474.35,0.203469
474.40,0.203441
474.45,0.203414
474.50,0.203387
474.55,0.203360
474.60,0.203332
474.65,0.203305
474.70,0.203278
474.75,0.203251
474.80,0.203224
474.85,0.203196
474.90,0.203169
474.95,0.203142
475.00,0.203115
475.05,0.203088
475.10,0.203060
475.15,0.203033
475.20,0.203006
475.25,0.202979
475.30,0.202952
475.35,0.202924
475.40,0.202897
475.45,0.202870
475.50,0.202843
475.55,0.202816
475.60,0.202789
475.65,0.202761
475.70,0.202734
475.75,0.202707
475.80,0.202680
475.85,0.202653
475.90,0.202626
475.95,0.202598
476.00,0.202571
476.05,0.202544
476.10,0.202517
476.15,0.202490
476.20,0.202463
476.25,0.202436
476.30,0.202408
476.35,0.202381
476.40,0.202354
476.45,0.202327
476.50,0.202300
476.55,0.202273
476.60,0.202246
476.65,0.202219
476.70,0.202192
476.75,0.202164
476.80,0.202137
476.85,0.202110
476.90,0.202083
476.95,0.202056
477.00,0.202029
477.05,0.202002
477.10,0.201975
477.15,0.201948
477.20,0.201921
477.25,0.201894
477.30,0.201867
477.35,0.201840
477.40,0.201812
477.45,0.201785
477.50,0.201758
477.55,0.201731
477.60,0.201704
477.65,0.201677
477.70,0.201650
477.75,0.201623
477.80,0.201596
477.85,0.201569
477.90,0.201542
477.95,0.201515
478.00,0.201488
478.05,0.201461
478.10,0.201434
478.15,0.201407
478.20,0.201380
478.25,0.201353
478.30,0.201326
478.35,0.201299
478.40,0.201272
478.45,0.201245
478.50,0.201218
478.55,0.201191
478.60,0.201164
478.65,0.201137
478.70,0.201110
478.75,0.201083
478.80,0.201056
478.85,0.201029
478.90,0.201002
478.95,0.200975
479.00,0.200948
479.05,0.200921
479.10,0.200894
479.15,0.200867
479.20,0.200840
479.25,0.200813
479.30,0.200786
479.35,0.200760
479.40,0.200733
479.45,0.200706
479.50,0.200679
479.55,0.200652
479.60,0.200625
479.65,0.200598
479.70,0.200571
479.75,0.200544
479.80,0.200517
479.85,0.200490
479.90,0.200463
479.95,0.200436
480.00,0.200410
480.05,0.200383
480.10,0.200356
480.15,0.200329
480.20,0.200302
480.25,0.200275
480.30,0.200248
480.35,0.200221
480.40,0.200194
480.45,0.200168
480.50,0.200141
480.55,0.200114
480.60,0.200087
480.65,0.200060
480.70,0.200033
480.75,0.200006
480.80,0.199980
480.85,0.199953
480.90,0.199926
480.95,0.199899
481.00,0.199872
481.05,0.199845
481.10,0.199818
481.15,0.199792
481.20,0.199765
481.25,0.199738
481.30,0.199711
481.35,0.199684
481.40,0.199658
481.45,0.199631
481.50,0.199604
481.55,0.199577
481.60,0.199550
481.65,0.199523
481.70,0.199497
481.75,0.199470
481.80,0.199443
481.85,0.199416
481.90,0.199389
481.95,0.199363
482.00,0.199336
482.05,0.199309
482.10,0.199282
482.15,0.199256
482.20,0.199229
482.25,0.199202
482.30,0.199175
482.35,0.199149
482.40,0.199122
482.45,0.199095
482.50,0.199068
482.55,0.199041
482.60,0.199015
482.65,0.198988
482.70,0.198961
482.75,0.198935
482.80,0.198908
482.85,0.198881
482.90,0.198854
482.95,0.198828
483.00,0.198801
483.05,0.198774
483.10,0.198747
483.15,0.198721
483.20,0.198694
483.25,0.198667
483.30,0.198641
483.35,0.198614
483.40,0.198587
483.45,0.198561
483.50,0.198534
483.55,0.198507
483.60,0.198480
483.65,0.198454
483.70,0.198427
483.75,0.198400
483.80,0.198374
483.85,0.198347
483.90,0.198320
483.95,0.198294
484.00,0.198267
484.05,0.198240
484.10,0.198214
484.15,0.198187
484.20,0.198160
484.25,0.198134
484.30,0.198107
484.35,0.198080
484.40,0.198054
484.45,0.198027
484.50,0.198001
484.55,0.197974
484.60,0.197947
484.65,0.197921
484.70,0.197894
484.75,0.197867
484.80,0.197841
484.85,0.197814
484.90,0.197788
484.95,0.197761
485.00,0.197734
485.05,0.197708
485.10,0.197681
485.15,0.197655
485.20,0.197628
485.25,0.197601
485.30,0.197575
485.35,0.197548
485.40,0.197522
485.45,0.197495
485.50,0.197469
485.55,0.197442
485.60,0.197415
485.65,0.197389
485.70,0.197362
485.75,0.197336
485.80,0.197309
485.85,0.197283
485.90,0.197256
485.95,0.197230
486.00,0.197203
486.05,0.197176
486.10,0.197150
486.15,0.197123
486.20,0.197097
486.25,0.197070
486.30,0.197044
486.35,0.197017
486.40,0.196991
486.45,0.196964
486.50,0.196938
486.55,0.196911
486.60,0.196885
486.65,0.196858
486.70,0.196832
486.75,0.196805
486.80,0.196779
486.85,0.196752
486.90,0.196726
486.95,0.196699
487.00,0.196673
487.05,0.196646
487.10,0.196620
487.15,0.196593
487.20,0.196567
487.25,0.196540
487.30,0.196514
487.35,0.196487
487.40,0.196461
487.45,0.196434
487.50,0.196408
487.55,0.196382
487.60,0.196355
487.65,0.196329
487.70,0.196302
487.75,0.196276
487.80,0.196249
487.85,0.196223
487.90,0.196197
487.95,0.196170
488.00,0.196144
488.05,0.196117
488.10,0.196091
488.15,0.196064
488.20,0.196038
488.25,0.196012
488.30,0.195985
488.35,0.195959
488.40,0.195932
488.45,0.195906
488.50,0.195880
488.55,0.195853
488.60,0.195827
488.65,0.195800
488.70,0.195774
488.75,0.195748
488.80,0.195721
488.85,0.195695
488.90,0.195669
488.95,0.195642
489.00,0.195616
489.05,0.195589
489.10,0.195563
489.15,0.195537
489.20,0.195510
489.25,0.195484
489.30,0.195458
489.35,0.195431
489.40,0.195405
489.45,0.195379
489.50,0.195352
489.55,0.195326
489.60,0.195300
489.65,0.195273
489.70,0.195247
489.75,0.195221
489.80,0.195194
489.85,0.195168
489.90,0.195142
489.95,0.195116
490.00,0.195089
490.05,0.195063
490.10,0.195037
490.15,0.195010
490.20,0.194984
490.25,0.194958
490.30,0.194931
490.35,0.194905
490.40,0.194879
490.45,0.194853
490.50,0.194826
490.55,0.194800
490.60,0.194774
490.65,0.194748
490.70,0.194721
490.75,0.194695
490.80,0.194669
490.85,0.194643
490.90,0.194616
490.95,0.194590
491.00,0.194564
491.05,0.194538
491.10,0.194511
491.15,0.194485
491.20,0.194459
491.25,0.194433
491.30,0.194406
491.35,0.194380
491.40,0.194354
491.45,0.194328
491.50,0.194302
491.55,0.194275
491.60,0.194249
491.65,0.194223
491.70,0.194197
491.75,0.194171
491.80,0.194144
491.85,0.194118
491.90,0.194092
491.95,0.194066
492.00,0.194040
492.05,0.194013
492.10,0.193987
492.15,0.193961
492.20,0.193935
492.25,0.193909
492.30,0.193883
492.35,0.193856
492.40,0.193830
492.45,0.193804
492.50,0.193778
492.55,0.193752
492.60,0.193726
492.65,0.193700
492.70,0.193673
492.75,0.193647
492.80,0.193621
492.85,0.193595
492.90,0.193569
492.95,0.193543
493.00,0.193517
493.05,0.193491
493.10,0.193464
493.15,0.193438
493.20,0.193412
493.25,0.193386
493.30,0.193360
493.35,0.193334
493.40,0.193308
493.45,0.193282
493.50,0.193256
493.55,0.193230
493.60,0.193203
493.65,0.193177
493.70,0.193151
493.75,0.193125
493.80,0.193099
493.85,0.193073
493.90,0.193047
493.95,0.193021
494.00,0.192995
494.05,0.192969
494.10,0.192943
494.15,0.192917
494.20,0.192891
494.25,0.192865
494.30,0.192839
494.35,0.192813
494.40,0.192787
494.45,0.192761
494.50,0.192735
494.55,0.192709
494.60,0.192683
494.65,0.192656
494.70,0.192630
494.75,0.192604
494.80,0.192578
494.85,0.192552
494.90,0.192526
494.95,0.192500
495.00,0.192474
495.05,0.192448
495.10,0.192422
495.15,0.192396
495.20,0.192371
495.25,0.192345
495.30,0.192319
495.35,0.192293
495.40,0.192267
495.45,0.192241
495.50,0.192215
495.55,0.192189
495.60,0.192163
495.65,0.192137
495.70,0.192111
495.75,0.192085
495.80,0.192059
495.85,0.192033
495.90,0.192007
495.95,0.191981
496.00,0.191955
496.05,0.191929
496.10,0.191903
496.15,0.191877
496.20,0.191852
496.25,0.191826
496.30,0.191800
496.35,0.191774
496.40,0.191748
496.45,0.191722
496.50,0.191696
496.55,0.191670
496.60,0.191644
496.65,0.191618
496.70,0.191593
496.75,0.191567
496.80,0.191541
496.85,0.191515
496.90,0.191489
496.95,0.191463
497.00,0.191437
497.05,0.191411
497.10,0.191386
497.15,0.191360
497.20,0.191334
497.25,0.191308
497.30,0.191282
497.35,0.191256
497.40,0.191230
497.45,0.191205
497.50,0.191179
497.55,0.191153
497.60,0.191127
497.65,0.191101
497.70,0.191075
497.75,0.191050
497.80,0.191024
497.85,0.190998
497.90,0.190972
497.95,0.190946
498.00,0.190921
498.05,0.190895
498.10,0.190869
498.15,0.190843
498.20,0.190817
498.25,0.190792
498.30,0.190766
498.35,0.190740
498.40,0.190714
498.45,0.190688
498.50,0.190663
498.55,0.190637
498.60,0.190611
498.65,0.190585
498.70,0.190560
498.75,0.190534
498.80,0.190508
498.85,0.190482
498.90,0.190457
498.95,0.190431
499.00,0.190405
499.05,0.190379
499.10,0.190354
499.15,0.190328
499.20,0.190302
499.25,0.190276
499.30,0.190251
499.35,0.190225
499.40,0.190199
499.45,0.190174
499.50,0.190148
499.55,0.190122
499.60,0.190096
499.65,0.190071
499.70,0.190045
499.75,0.190019
499.80,0.189994
499.85,0.189968
499.90,0.189942
499.95,0.189917
500.00,0.189891
500.05,0.189865
500.10,0.189840
500.15,0.189814
500.20,0.189788
500.25,0.189763
500.30,0.189737
500.35,0.189711
500.40,0.189686
500.45,0.189660
500.50,0.189634
500.55,0.189609
500.60,0.189583
500.65,0.189557
500.70,0.189532
500.75,0.189506
500.80,0.189481
500.85,0.189455
500.90,0.189429
500.95,0.189404
501.00,0.189378
501.05,0.189352
501.10,0.189327
501.15,0.189301
501.20,0.189276
501.25,0.189250
501.30,0.189224
501.35,0.189199
501.40,0.189173
501.45,0.189148
501.50,0.189122
501.55,0.189097
501.60,0.189071
501.65,0.189045
501.70,0.189020
501.75,0.188994
501.80,0.188969
501.85,0.188943
502.76,0.188878
503.76,0.188808
504.76,0.188736
505.76,0.188663
506.76,0.188589
507.76,0.188513
508.76,0.188435
509.76,0.188356
510.76,0.188274
511.76,0.188191
512.76,0.188106
513.76,0.188019
514.76,0.187930
515.76,0.187839
516.76,0.187746
517.76,0.187650
518.76,0.187551
519.76,0.187450
520.76,0.187347
521.76,0.187240
522.76,0.187130
523.76,0.187017
524.76,0.186901
525.76,0.186781
526.76,0.186657
527.76,0.186529
528.76,0.186397
529.76,0.186261
530.76,0.186119
531.76,0.185973
532.76,0.185821
533.76,0.185663
534.76,0.185499
535.76,0.185330
536.76,0.185154
537.76,0.184971
538.76,0.184744
539.76,0.184487
540.76,0.184219
541.76,0.183918
542.76,0.183627
543.76,0.183325
544.76,0.182988
545.76,0.182664
546.76,0.182330
547.76,0.181985
548.76,0.181658
549.76,0.181296
550.76,0.180924
551.76,0.180573
552.76,0.180186
553.76,0.179820
554.76,0.179449
555.76,0.179072
556.76,0.178689
557.76,0.178300
558.76,0.177907
559.76,0.177509
560.76,0.177107
561.76,0.176701
562.76,0.176291
563.76,0.175879
564.76,0.175463
565.76,0.175079
566.76,0.174659
567.76,0.174237
568.76,0.173813
569.76,0.173423
570.76,0.172997
571.76,0.172569
572.76,0.172176
573.76,0.171747
574.76,0.171353
575.76,0.170923
576.76,0.170529
577.76,0.170098
578.76,0.169703
579.76,0.169272
580.76,0.168877
581.76,0.168482
582.76,0.168086
583.76,0.167656
584.76,0.167261
585.76,0.166866
586.76,0.166471
587.76,0.166076
588.76,0.165717
589.76,0.165323
590.76,0.164929
591.76,0.164535
592.76,0.164142
593.76,0.163784
594.76,0.163391
595.76,0.163034
596.76,0.162642
597.76,0.162285
598.76,0.161894
599.76,0.161537
600.76,0.161147
601.76,0.160791
602.76,0.160401
603.76,0.160047
604.76,0.159658
605.76,0.159304
606.76,0.158916
607.76,0.158563
608.76,0.158176
609.76,0.157824
610.76,0.157438
611.76,0.157053
612.76,0.156703
613.76,0.156319
614.76,0.155936
615.76,0.155588
616.76,0.155206
617.76,0.154825
618.76,0.154445
619.76,0.154066
620.76,0.153688
621.76,0.153310
622.76,0.152934
623.76,0.152558
624.76,0.152184
625.76,0.151811
626.76,0.151405
627.76,0.151034
628.76,0.150664
629.76,0.150262
630.76,0.149894
631.76,0.149528
632.76,0.149130
633.76,0.148766
634.76,0.148370
635.76,0.148009
636.76,0.147616
637.76,0.147225
638.76,0.146867
639.76,0.146479
640.76,0.146092
641.76,0.145738
642.76,0.145353
643.76,0.144970
644.76,0.144620
645.76,0.144239
646.76,0.143860
647.76,0.143483
648.76,0.143137
649.76,0.142761
650.76,0.142387
651.76,0.142014
652.76,0.141673
653.76,0.141302
654.76,0.140933
655.76,0.140594
656.76,0.140227
657.76,0.139860
658.76,0.139525
659.76,0.139160
660.76,0.138797
661.76,0.138464
662.76,0.138102
663.76,0.137741
664.76,0.137411
665.76,0.137052
666.76,0.136694
667.76,0.136366
668.76,0.136009
669.76,0.135683
670.76,0.135328
671.76,0.135003
672.76,0.134649
673.76,0.134326
674.76,0.133974
675.76,0.133652
676.76,0.133301
677.76,0.132980
678.76,0.132660
679.76,0.132312
680.76,0.131993
681.76,0.131646
682.76,0.131329
683.76,0.131012
684.76,0.130667
685.76,0.130351
686.76,0.130037
687.76,0.129694
688.76,0.129380
689.76,0.129067
690.76,0.128727
691.76,0.128415
692.76,0.128104
693.76,0.127794
694.76,0.127456
695.76,0.127147
696.76,0.126839
697.76,0.126504
698.76,0.126197
699.76,0.125890
700.76,0.125557
701.76,0.125252
702.76,0.124948
703.76,0.124645
704.76,0.124315
705.76,0.124012
706.76,0.123711
707.76,0.123383
708.76,0.123083
709.76,0.122784
710.76,0.122458
711.76,0.122161
712.76,0.121864
713.76,0.121541
714.76,0.121245
715.76,0.120950
716.76,0.120629
717.76,0.120336
718.76,0.120017
719.76,0.119725
720.76,0.119434
721.76,0.119117
722.76,0.118828
723.76,0.118513
724.76,0.118225
725.76,0.117937
726.76,0.117625
727.76,0.117339
728.76,0.117028
729.76,0.116744
730.76,0.116435
731.76,0.116152
732.76,0.115870
733.76,0.115563
734.76,0.115283
735.76,0.114978
736.76,0.114699
737.76,0.114395
738.76,0.114118
739.76,0.113816
740.76,0.113540
741.76,0.113239
742.76,0.112965
743.76,0.112666
744.76,0.112393
745.76,0.112096
746.76,0.111824
747.76,0.111529
748.76,0.111258
749.76,0.110989
750.76,0.110695
751.76,0.110427
752.76,0.110135
753.76,0.109869
754.76,0.109578
755.76,0.109313
756.76,0.109024
757.76,0.108760
758.76,0.108473
759.76,0.108210
760.76,0.107924
761.76,0.107663
762.76,0.107378
763.76,0.107118
764.76,0.106859
765.76,0.106576
766.76,0.106318
767.76,0.106037
768.76,0.105780
769.76,0.105501
770.76,0.105245
771.76,0.104990
772.76,0.104713
773.76,0.104459
774.76,0.104183
775.76,0.103930
776.76,0.103655
777.76,0.103404
778.76,0.103153
779.76,0.102881
780.76,0.102631
781.76,0.102360
782.76,0.102112
783.76,0.101842
784.76,0.101594
785.76,0.101348
786.76,0.101080
787.76,0.100835
788.76,0.100568
789.76,0.100324
790.76,0.100081
791.76,0.099816
792.76,0.099573
793.76,0.099310
794.76,0.099069
795.76,0.098828
796.76,0.098567
797.76,0.098328
798.76,0.098068
799.76,0.097829
800.76,0.097592
801.76,0.097334
802.76,0.097097
803.76,0.096840
804.76,0.096605
805.76,0.096371
806.76,0.096116
807.76,0.095882
808.76,0.095629
809.76,0.095396
810.76,0.095165
811.76,0.094913
812.76,0.094683
813.76,0.094432
814.76,0.094203
815.76,0.093974
816.76,0.093725
817.76,0.093498
818.76,0.093250
819.76,0.093024
820.76,0.092778
821.76,0.092553
822.76,0.092328
823.76,0.092084
824.76,0.091860
825.76,0.091617
826.76,0.091395
827.76,0.091153
828.76,0.090932
829.76,0.090711
830.76,0.090471
831.76,0.090252
832.76,0.090013
833.76,0.089795
834.76,0.089557
835.76,0.089340
836.76,0.089123
837.76,0.088888
838.76,0.088672
839.76,0.088438
840.76,0.088223
841.76,0.087990
842.76,0.087776
843.76,0.087563
844.76,0.087332
845.76,0.087120
846.76,0.086890
847.76,0.086679
848.76,0.086450
849.76,0.086240
850.76,0.086031
851.76,0.085804
852.76,0.085595
853.76,0.085369
854.76,0.085162
855.76,0.084937
856.76,0.084731
857.76,0.084526
858.76,0.084302
859.76,0.084098
860.76,0.083875
861.76,0.083672
862.76,0.083451
863.76,0.083248
864.76,0.083046
865.76,0.082827
866.76,0.082626
867.76,0.082408
868.76,0.082208
869.76,0.081990
870.76,0.081792
871.76,0.081593
872.76,0.081378
873.76,0.081180
874.76,0.080965
875.76,0.080769
876.76,0.080556
877.76,0.080360
878.76,0.080165
879.76,0.079953
880.76,0.079759
881.76,0.079548
882.76,0.079355
883.76,0.079146
884.76,0.078953
885.76,0.078762
886.76,0.078554
887.76,0.078363
888.76,0.078156
889.76,0.077966
890.76,0.077760
891.76,0.077572
892.76,0.077383
893.76,0.077179
894.76,0.076991
895.76,0.076788
896.76,0.076602
897.76,0.076416
898.76,0.076214
899.76,0.076029
900.76,0.075828
901.76,0.075644
902.76,0.075444
903.76,0.075261
904.76,0.075078
905.76,0.074879
906.76,0.074698
907.76,0.074500
908.76,0.074319
909.76,0.074123
910.76,0.073943
911.76,0.073764
912.76,0.073569
913.76,0.073390
914.76,0.073196
915.76,0.073019
916.76,0.072826
917.76,0.072649
918.76,0.072473
919.76,0.072281
920.76,0.072106
921.76,0.071915
922.76,0.071741
923.76,0.071551
924.76,0.071377
925.76,0.071204
926.76,0.071016
927.76,0.070844
928.76,0.070657
929.76,0.070485
930.76,0.070299
931.76,0.070128
932.76,0.069958
933.76,0.069773
934.76,0.069604
935.76,0.069420
936.76,0.069252
937.76,0.069069
938.76,0.068901
939.76,0.068734
940.76,0.068553
941.76,0.068386
942.76,0.068206
943.76,0.068040
944.76,0.067860
945.76,0.067696
946.76,0.067531
947.76,0.067353
948.76,0.067190
949.76,0.067012
950.76,0.066850
951.76,0.066673
952.76,0.066511
953.76,0.066350
954.76,0.066174
955.76,0.066014
956.76,0.065840
957.76,0.065680
958.76,0.065506
959.76,0.065348
960.76,0.065189
961.76,0.065017
962.76,0.064859
963.76,0.064688
964.76,0.064531
965.76,0.064360
966.76,0.064204
967.76,0.064048
968.76,0.063879
969.76,0.063724
970.76,0.063556
971.76,0.063402
972.76,0.063234
973.76,0.063081
974.76,0.062928
975.76,0.062761
976.76,0.062609
977.76,0.062444
978.76,0.062292
979.76,0.062128
980.76,0.061977
981.76,0.061827
982.76,0.061663
983.76,0.061514
984.76,0.061351
985.76,0.061202
986.76,0.061040
987.76,0.060892
988.76,0.060745
989.76,0.060584
990.76,0.060437
991.76,0.060277
992.76,0.060131
993.76,0.059972
994.76,0.059827
995.76,0.059682
996.76,0.059524
997.76,0.059380
998.76,0.059223
999.76,0.059079
1000.76,0.058923
1001.76,0.058780
1002.76,0.058637
1003.76,0.058482
1004.76,0.058340
1005.76,0.058186
1006.76,0.058045
1007.76,0.057892
1008.76,0.057751
1009.76,0.057611
1010.76,0.057459
1011.76,0.057320
1012.76,0.057168
1013.76,0.057029
1014.76,0.056879
1015.76,0.056741
1016.76,0.056603
1017.76,0.056453
1018.76,0.056316
1019.76,0.056168
1020.76,0.056031
1021.76,0.055883
1022.76,0.055748
1023.76,0.055613
1024.76,0.055466
1025.76,0.055331
1026.76,0.055185
1027.76,0.055051
1028.76,0.054905
1029.76,0.054772
1030.76,0.054639
1031.76,0.054495
1032.76,0.054363
1033.76,0.054219
1034.76,0.054087
1035.76,0.053945
1036.76,0.053814
1037.76,0.053683
1038.76,0.053541
1039.76,0.053412
1040.76,0.053270
1041.76,0.053141
1042.76,0.053001
1043.76,0.052872
1044.76,0.052744
1045.76,0.052604
1046.76,0.052477
1047.76,0.052338
1048.76,0.052211
1049.76,0.052073
1050.76,0.051947
1051.76,0.051821
1052.76,0.051684
1053.76,0.051559
1054.76,0.051422
1055.76,0.051298
1056.76,0.051162
1057.76,0.051038
1058.76,0.050914
1059.76,0.050780
1060.76,0.050656
1061.76,0.050522
1062.76,0.050400
1063.76,0.050267
1064.76,0.050145
1065.76,0.050023
1066.76,0.049891
1067.76,0.049770
1068.76,0.049638
1069.76,0.049518
1070.76,0.049387
1071.76,0.049267
1072.76,0.049148
1073.76,0.049018
1074.76,0.048899
1075.76,0.048770
1076.76,0.048652
1077.76,0.048523
1078.76,0.048405
1079.76,0.048288
1080.76,0.048160
1081.76,0.048043
1082.76,0.047916
1083.76,0.047800
1084.76,0.047674
1085.76,0.047558
1086.76,0.047443
1087.76,0.047317
1088.76,0.047203
1089.76,0.047078
1090.76,0.046964
1091.76,0.046840
1092.76,0.046726
1093.76,0.046613
1094.76,0.046490
1095.76,0.046377
1096.76,0.046254
1097.76,0.046142
1098.76,0.046020
1099.76,0.045908
1100.76,0.045797
1101.76,0.045676
1102.76,0.045565
1103.76,0.045445
1104.76,0.045334
1105.76,0.045215
1106.76,0.045105
1107.76,0.044996
1108.76,0.044877
1109.76,0.044768
1110.76,0.044650
1111.76,0.044541
1112.76,0.044423
1113.76,0.044316
1114.76,0.044208
1115.76,0.044091
1116.76,0.043984
1117.76,0.043868
1118.76,0.043762
1119.76,0.043646
1120.76,0.043540
1121.76,0.043435
1122.76,0.043320
1123.76,0.043215
1124.76,0.043100
1125.76,0.042996
1126.76,0.042882
1127.76,0.042778
1128.76,0.042675
1129.76,0.042562
1130.76,0.042459
1131.76,0.042346
1132.76,0.042244
1133.76,0.042132
1134.76,0.042030
1135.76,0.041928
1136.76,0.041817
1137.76,0.041716
1138.76,0.041605
1139.76,0.041504
1140.76,0.041395
1141.76,0.041294
1142.76,0.041194
1143.76,0.041085
1144.76,0.040986
1145.76,0.040877
1146.76,0.040778
1147.76,0.040670
1148.76,0.040572
1149.76,0.040473
1150.76,0.040366
1151.76,0.040268
1152.76,0.040162
1153.76,0.040065
1154.76,0.039959
1155.76,0.039862
1156.76,0.039765
1157.76,0.039660
1158.76,0.039564
1159.76,0.039459
1160.76,0.039363
1161.76,0.039259
1162.76,0.039164
1163.76,0.039069
1164.76,0.038966
1165.76,0.038871
1166.76,0.038769
1167.76,0.038675
1168.76,0.038572
1169.76,0.038479
1170.76,0.038386
1171.76,0.038284
1172.76,0.038191
1173.76,0.038090
1174.76,0.037998
1175.76,0.037897
1176.76,0.037805
1177.76,0.037714
1178.76,0.037614
1179.76,0.037523
1180.76,0.037424
1181.76,0.037333
1182.76,0.037234
1183.76,0.037144
1184.76,0.037054
1185.76,0.036956
1186.76,0.036866
1187.76,0.036769
1188.76,0.036680
1189.76,0.036583
1190.76,0.036494
1191.76,0.036406
1192.76,0.036309
1193.76,0.036221
1194.76,0.036125
1195.76,0.036038
1196.76,0.035943
1197.76,0.035855
1198.76,0.035768
1199.76,0.035674


==> figures/Class_A_v2_Chairs.csv <==
0.05,1.000000
0.10,1.000000
0.15,1.000000
0.20,1.000000
0.25,1.000000
0.30,1.000000
0.35,1.000000
0.40,1.000000
0.45,1.000000
0.50,1.000000
0.55,1.000000
0.60,1.000000
0.65,1.000000
0.70,1.000000
0.75,1.000000
0.80,1.000000
0.85,1.000000
0.90,1.000000
0.95,1.000000
1.00,1.000000
1.05,1.000000
1.10,1.000000
1.15,1.000000
1.20,0.999999
1.25,0.999999
1.30,0.999998
1.35,0.999997
1.40,0.999995
1.45,0.999992
1.50,0.999987
1.55,0.999978
1.60,0.999966
1.65,0.999947
1.70,0.999920
1.75,0.999883
1.80,0.999833
1.85,0.999766
1.90,0.999678
1.95,0.999567
2.00,0.999427
2.05,0.999256
2.10,0.999049
2.15,0.998804
2.20,0.998517
2.25,0.998187
2.30,0.997813
2.35,0.997395
2.40,0.996934
2.45,0.996430
2.50,0.995809
2.55,0.995091
2.60,0.994300
2.65,0.993435
2.70,0.992498
2.75,0.991487
2.80,0.990404
2.85,0.989249
2.90,0.988023
2.95,0.986728
3.00,0.985365
3.05,0.983937
3.10,0.982445
3.15,0.980891
3.20,0.979310
3.25,0.977948
3.30,0.976580
3.35,0.975172
3.40,0.973725
3.45,0.972239
3.50,0.970715
3.55,0.969154
3.60,0.967557
3.65,0.965925
3.70,0.964259
3.75,0.962560
3.80,0.960830
3.85,0.959068
3.90,0.957278
3.95,0.955459
4.00,0.953612
4.05,0.951740
4.10,0.949843
4.15,0.947922
4.20,0.945979
4.25,0.944014
4.30,0.942029
4.35,0.940026
4.40,0.938004
4.45,0.935966
4.50,0.933912
4.55,0.931844
4.60,0.929762
4.65,0.927667
4.70,0.925562
4.75,0.923446
4.80,0.921320
4.85,0.919187
4.90,0.917045
4.95,0.914897
5.00,0.912744
5.05,0.910586
5.10,0.908423
5.15,0.906258
5.20,0.904091
5.25,0.901922
5.30,0.899752
5.35,0.897582
5.40,0.895413
5.45,0.893246
5.50,0.891081
5.55,0.888918
5.60,0.886759
5.65,0.884604
5.70,0.882454
5.75,0.880309
5.80,0.878170
5.85,0.876037
5.90,0.873910
5.95,0.871792
6.00,0.869681
6.05,0.867578
6.10,0.865484
6.15,0.863400
6.20,0.861325
6.25,0.859260
6.30,0.857205
6.35,0.855161
6.40,0.853128
6.45,0.851107
6.50,0.849097
6.55,0.847100
6.60,0.845114
6.65,0.843141
6.70,0.841182
6.75,0.839235
6.80,0.837301
6.85,0.835381
6.90,0.833475
6.95,0.831582
7.00,0.829704
7.05,0.827840
7.10,0.825991
7.15,0.824156
7.20,0.822335
7.25,0.820530
7.30,0.818739
7.35,0.816963
7.40,0.815203
7.45,0.813457
7.50,0.811727
7.55,0.810013
7.60,0.808313
7.65,0.806629
7.70,0.804961
7.75,0.803307
7.80,0.801670
7.85,0.800048
7.90,0.798441
7.95,0.796850
8.00,0.795274
8.05,0.793714
8.10,0.792169
8.15,0.790640
8.20,0.789126
8.25,0.787627
8.30,0.786144
8.35,0.784676
8.40,0.783223
8.45,0.781785
8.50,0.780363
8.55,0.778955
8.60,0.777563
8.65,0.776185
8.70,0.774822
8.75,0.773473
8.80,0.772140
8.85,0.770821
8.90,0.769516
8.95,0.768225
9.00,0.766949
9.05,0.765687
9.10,0.764439
9.15,0.763205
9.20,0.761985
9.25,0.760779
9.30,0.759586
9.35,0.758407
9.40,0.757241
9.45,0.756088
9.50,0.754948
9.55,0.753822
9.60,0.752709
9.65,0.751608
9.70,0.750520
9.75,0.749445
9.80,0.748382
9.85,0.747331
9.90,0.746293
9.95,0.745266
10.00,0.744252
10.05,0.743250
10.10,0.742259
10.15,0.741280
10.20,0.740312
10.25,0.739356
10.30,0.738411
10.35,0.737477
10.40,0.736555
10.45,0.735643
10.50,0.734742
10.55,0.733851
10.60,0.732971
10.65,0.732102
10.70,0.731243
10.75,0.730394
10.80,0.729555
10.85,0.728726
10.90,0.727907
10.95,0.727097
11.00,0.726297
11.05,0.725507
11.10,0.724726
11.15,0.723955
11.20,0.723192
11.25,0.722439
11.30,0.721694
11.35,0.720959
11.40,0.720232
11.45,0.719514
11.50,0.718804
11.55,0.718103
11.60,0.717410
11.65,0.716725
11.70,0.716048
11.75,0.715380
11.80,0.714719
11.85,0.714066
11.90,0.713421
11.95,0.712784
12.00,0.712154
12.05,0.711532
12.10,0.710917
12.15,0.710309
12.20,0.709708
12.25,0.709115
12.30,0.708528
12.35,0.707948
12.40,0.707376
12.45,0.706810
12.50,0.706250
12.55,0.705697
12.60,0.705151
12.65,0.704611
12.70,0.704078
12.75,0.703550
12.80,0.703029
12.85,0.702514
12.90,0.702005
12.95,0.701502
13.00,0.701005
13.05,0.700514
13.10,0.700028
13.15,0.699548
13.20,0.699074
13.25,0.698605
13.30,0.698142
13.35,0.697684
13.40,0.697231
13.45,0.696784
13.50,0.696341
13.55,0.695904
13.60,0.695472
13.65,0.695045
13.70,0.694623
13.75,0.694206
13.80,0.693793
13.85,0.693386
13.90,0.692983
13.95,0.692584
14.00,0.692191
14.05,0.691801
14.10,0.691417
14.15,0.691036
14.20,0.690660
14.25,0.690289
14.30,0.689921
14.35,0.689558
14.40,0.689199
14.45,0.688844
14.50,0.688493
14.55,0.688146
14.60,0.687803
14.65,0.687464
14.70,0.687129
14.75,0.686797
14.80,0.686470
14.85,0.686146
14.90,0.685825
14.95,0.685509
15.00,0.685196
15.05,0.684886
15.10,0.684580
15.15,0.684277
15.20,0.683978
15.25,0.683682
15.30,0.683390
15.35,0.683101
15.40,0.682815
15.45,0.682532
15.50,0.682253
15.55,0.681976
15.60,0.681703
15.65,0.681433
15.70,0.681165
15.75,0.680901
15.80,0.680640
15.85,0.680381
15.90,0.680126
15.95,0.679873
16.00,0.679623
16.05,0.679376
16.10,0.679132
16.15,0.678890
16.20,0.678651
16.25,0.678415
16.30,0.678181
16.35,0.677950
16.40,0.677722
16.45,0.677496
16.50,0.677272
16.55,0.677051
16.60,0.676833
16.65,0.676616
16.70,0.676403
16.75,0.676191
16.80,0.675982
16.85,0.675775
16.90,0.675570
16.95,0.675368
17.00,0.675168
17.05,0.674970
17.10,0.674774
17.15,0.674581
17.20,0.674389
17.25,0.674200
17.30,0.674012
17.35,0.673827
17.40,0.673643
17.45,0.673462
17.50,0.673283
17.55,0.673105
17.60,0.672930
17.65,0.672756
17.70,0.672584
17.75,0.672415
17.80,0.672247
17.85,0.672080
17.90,0.671916
17.95,0.671753
18.00,0.671592
18.05,0.671433
18.10,0.671276
18.15,0.671120
18.20,0.670966
18.25,0.670813
18.30,0.670663
18.35,0.670513
18.40,0.670366
18.45,0.670220
18.50,0.670075
18.55,0.669932
18.60,0.669791
18.65,0.669651
18.70,0.669512
18.75,0.669376
18.80,0.669240
18.85,0.669106
18.90,0.668973
18.95,0.668842
19.00,0.668712
19.05,0.668584
19.10,0.668457
19.15,0.668331
19.20,0.668206
19.25,0.668083
19.30,0.667961
19.35,0.667841
19.40,0.667722
19.45,0.667604
19.50,0.667487
19.55,0.667371
19.60,0.667257
19.65,0.667144
19.70,0.667032
19.75,0.666921
19.80,0.666811
19.85,0.666703
19.90,0.666595
19.95,0.666489
20.00,0.666384
20.05,0.666280
20.10,0.666177
20.15,0.666075
20.20,0.665974
20.25,0.665874
20.30,0.665776
20.35,0.665678
20.40,0.665581
20.45,0.665485
20.50,0.665390
20.55,0.665297
20.60,0.665204
20.65,0.665112
20.70,0.665021
20.75,0.664931
20.80,0.664842
20.85,0.664754
20.90,0.664667
20.95,0.664580
21.00,0.664495
21.05,0.664410
21.10,0.664326
21.15,0.664244
21.20,0.664162
21.25,0.664080
21.30,0.664000
21.35,0.663920
21.40,0.663842
21.45,0.663764
21.50,0.663687
21.55,0.663610
21.60,0.663535
21.65,0.663460
21.70,0.663386
21.75,0.663312
21.80,0.663240
21.85,0.663168
21.90,0.663097
21.95,0.663026
22.00,0.662957
22.05,0.662888
22.10,0.662819
22.15,0.662752
22.20,0.662685
22.25,0.662619
22.30,0.662553
22.35,0.662488
22.40,0.662424
22.45,0.662360
22.50,0.662297
22.55,0.662235
22.60,0.662173
22.65,0.662112
22.70,0.662051
22.75,0.661991
22.80,0.661932
22.85,0.661873
22.90,0.661815
22.95,0.661757
23.00,0.661700
23.05,0.661644
23.10,0.661588
23.15,0.661533
23.20,0.661478
23.25,0.661424
23.30,0.661370
23.35,0.661317
23.40,0.661264
23.45,0.661212
23.50,0.661160
23.55,0.661109
23.60,0.661058
23.65,0.661008
23.70,0.660959
23.75,0.660910
23.80,0.660861
23.85,0.660813
23.90,0.660765
23.95,0.660718
24.00,0.660671
24.05,0.660625
24.10,0.660579
24.15,0.660533
24.20,0.660488
24.25,0.660444
24.30,0.660400
24.35,0.660356
24.40,0.660313
24.45,0.660270
24.50,0.660227
24.55,0.660185
24.60,0.660144
24.65,0.660103
24.70,0.660062
24.75,0.660021
24.80,0.659981
24.85,0.659942
24.90,0.659902
24.95,0.659863
25.00,0.659825
25.05,0.659787
25.10,0.659749
25.15,0.659712
25.20,0.659675
25.25,0.659638
25.30,0.659602
25.35,0.659566
25.40,0.659530
25.45,0.659495
25.50,0.659460
25.55,0.659425
25.60,0.659391
25.65,0.659357
25.70,0.659323
25.75,0.659290
25.80,0.659257
25.85,0.659224
25.90,0.659192
25.95,0.659160
26.00,0.659128
26.05,0.659097
26.10,0.659066
26.15,0.659035
26.20,0.659004
26.25,0.658974
26.30,0.658944
26.35,0.658914
26.40,0.658885
26.45,0.658856
26.50,0.658827
26.55,0.658798
26.60,0.658770
26.65,0.658742
26.70,0.658714
26.75,0.658687
26.80,0.658659
26.85,0.658632
26.90,0.658606
26.95,0.658579
27.00,0.658553
27.05,0.658527
27.10,0.658501
27.15,0.658476
27.20,0.658450
27.25,0.658425
27.30,0.658400
27.35,0.658376
27.40,0.658352
27.45,0.658327
27.50,0.658304
27.55,0.658280
27.60,0.658256
27.65,0.658233
27.70,0.658210
27.75,0.658187
27.80,0.658165
27.85,0.658143
27.90,0.658120
27.95,0.658098
28.00,0.658077
28.05,0.658055
28.10,0.658034
28.15,0.658013
28.20,0.657992
28.25,0.657971
28.30,0.657951
28.35,0.657930
28.40,0.657910
28.45,0.657890
28.50,0.657870
28.55,0.657851
28.60,0.657831
28.65,0.657812
28.70,0.657793
28.75,0.657774
28.80,0.657755
28.85,0.657737
28.90,0.657718
28.95,0.657700
29.00,0.657682
29.05,0.657664
29.10,0.657647
29.15,0.657629
29.20,0.657612
29.25,0.657595
29.30,0.657577
29.35,0.657561
29.40,0.657544
29.45,0.657527
29.50,0.657511
29.55,0.657495
29.60,0.657478
29.65,0.657462
29.70,0.657447
29.75,0.657431
29.80,0.657415
29.85,0.657400
29.90,0.657385
29.95,0.657370
30.00,0.657355
30.05,0.657340
30.10,0.657325
30.15,0.657311
30.20,0.657296
30.25,0.657282
30.30,0.657268
30.35,0.657254
30.40,0.657240
30.45,0.657226
30.50,0.657212
30.55,0.657199
30.60,0.657185
30.65,0.657172
30.70,0.657159
30.75,0.657146
30.80,0.657133
30.85,0.657120
30.90,0.657107
30.95,0.657095
31.00,0.657082
31.05,0.657070
31.10,0.657058
31.15,0.657046
31.20,0.657034
31.25,0.657022
31.30,0.657010
31.35,0.656998
31.40,0.656987
31.45,0.656975
31.50,0.656964
31.55,0.656953
31.60,0.656941
31.65,0.656930
31.70,0.656919
31.75,0.656909
31.80,0.656898
31.85,0.656887
31.90,0.656877
31.95,0.656866
32.00,0.656856
32.05,0.656845
32.10,0.656835
32.15,0.656825
32.20,0.656815
32.25,0.656805
32.30,0.656795
32.35,0.656786
32.40,0.656776
32.45,0.656767
32.50,0.656757
32.55,0.656748
32.60,0.656738
32.65,0.656729
32.70,0.656720
32.75,0.656711
32.80,0.656702
32.85,0.656693
32.90,0.656684
32.95,0.656676
33.00,0.656667
33.05,0.656658
33.10,0.656650
33.15,0.656641
33.20,0.656633
33.25,0.656625
33.30,0.656617
33.35,0.656609
33.40,0.656601
33.45,0.656593
33.50,0.656585
33.55,0.656577
33.60,0.656569
33.65,0.656561
33.70,0.656554
33.75,0.656546
33.80,0.656539
33.85,0.656531
33.90,0.656524
33.95,0.656517
34.00,0.656510
34.05,0.656502
34.10,0.656495
34.15,0.656488
34.20,0.656481
34.25,0.656474
34.30,0.656468
34.35,0.656461
34.40,0.656454
34.45,0.656447
34.50,0.656441
34.55,0.656434
34.60,0.656428
34.65,0.656421
34.70,0.656415
34.75,0.656409
34.80,0.656403
34.85,0.656396
34.90,0.656390
34.95,0.656384
35.00,0.656378
35.05,0.656372
35.10,0.656366
35.15,0.656360
35.20,0.656355
35.25,0.656349
35.30,0.656343
35.35,0.656337
35.40,0.656332
35.45,0.656326
35.50,0.656321
35.55,0.656315
35.60,0.656310
35.65,0.656305
35.70,0.656299
35.75,0.656294
35.80,0.656289
35.85,0.656284
35.90,0.656279
35.95,0.656273
36.00,0.656268
36.05,0.656263
36.10,0.656259
36.15,0.656254
36.20,0.656249
36.25,0.656244
36.30,0.656239
36.35,0.656234
36.40,0.656230
36.45,0.656225
36.50,0.656221
36.55,0.656216
36.60,0.656211
36.65,0.656207
36.70,0.656203
36.75,0.656198
36.80,0.656194
36.85,0.656189
36.90,0.656185
36.95,0.656181
37.00,0.656177
37.05,0.656173
37.10,0.656168
37.15,0.656164
37.20,0.656160
37.25,0.656156
37.30,0.656152
37.35,0.656148
37.40,0.656144
37.45,0.656141
37.50,0.656137
37.55,0.656133
37.60,0.656129
37.65,0.656125
37.70,0.656122
37.75,0.656118
37.80,0.656114
37.85,0.656111
37.90,0.656107
37.95,0.656104
38.00,0.656100
38.05,0.656097
38.10,0.656093
38.15,0.656090
38.20,0.656086
38.25,0.656083
38.30,0.656080
38.35,0.656076
38.40,0.656073
38.45,0.656070
38.50,0.656067
38.55,0.656064
38.60,0.656060
38.65,0.656057
38.70,0.656054
38.75,0.656051
38.80,0.656048
38.85,0.656045
38.90,0.656042
38.95,0.656039
39.00,0.656036
39.05,0.656033
39.10,0.656030
39.15,0.656027
39.20,0.656025
39.25,0.656022
39.30,0.656019
39.35,0.656016
39.40,0.656013
39.45,0.656011
39.50,0.656008
39.55,0.656005
39.60,0.656003
39.65,0.656000
39.70,0.655998
39.75,0.655995
39.80,0.655992
39.85,0.655990
39.90,0.655987
39.95,0.655985
40.00,0.655982
40.05,0.655980
40.10,0.655978
40.15,0.655975
40.20,0.655973
40.25,0.655971
40.30,0.655968
40.35,0.655966
40.40,0.655964
40.45,0.655961
40.50,0.655959
40.55,0.655957
40.60,0.655955
40.65,0.655952
40.70,0.655950
40.75,0.655948
40.80,0.655946
40.85,0.655944
40.90,0.655942
40.95,0.655940
41.00,0.655938
41.05,0.655936
41.10,0.655934
41.15,0.655932
41.20,0.655930
41.25,0.655928
41.30,0.655926
41.35,0.655924
41.40,0.655922
41.45,0.655920
41.50,0.655918
41.55,0.655916
41.60,0.655914
41.65,0.655912
41.70,0.655911
41.75,0.655909
41.80,0.655907
41.85,0.655905
41.90,0.655904
41.95,0.655902
42.00,0.655900
42.05,0.655898
42.10,0.655897
42.15,0.655895
42.20,0.655893
42.25,0.655892
42.30,0.655890
42.35,0.655888
42.40,0.655887
42.45,0.655885
42.50,0.655884
42.55,0.655882
42.60,0.655881
42.65,0.655879
42.70,0.655878
42.75,0.655876
42.80,0.655875
42.85,0.655873
42.90,0.655872
42.95,0.655870
43.00,0.655869
43.05,0.655867
43.10,0.655866
43.15,0.655864
43.20,0.655863
43.25,0.655862
43.30,0.655860
43.35,0.655859
43.40,0.655858
43.45,0.655856
43.50,0.655855
43.55,0.655854
43.60,0.655852
43.65,0.655851
43.70,0.655850
43.75,0.655848
43.80,0.655847
43.85,0.655846
43.90,0.655845
43.95,0.655844
44.00,0.655842
44.05,0.655841
44.10,0.655840
44.15,0.655839
44.20,0.655838
44.25,0.655836
44.30,0.655835
44.35,0.655834
44.40,0.655833
44.45,0.655832
44.50,0.655831
44.55,0.655830
44.60,0.655829
44.65,0.655828
44.70,0.655827
44.75,0.655825
44.80,0.655824
44.85,0.655823
44.90,0.655822
44.95,0.655821
45.00,0.655820
45.05,0.655819
45.10,0.655818
45.15,0.655817
45.20,0.655816
45.25,0.655815
45.30,0.655814
45.35,0.655813
45.40,0.655813
45.45,0.655812
45.50,0.655811
45.55,0.655810
45.60,0.655809
45.65,0.655808
45.70,0.655807
45.75,0.655806
45.80,0.655805
45.85,0.655804
45.90,0.655804
45.95,0.655803
46.00,0.655802
46.05,0.655801
46.10,0.655800
46.15,0.655799
46.20,0.655799
46.25,0.655798
46.30,0.655797
46.35,0.655796
46.40,0.655795
46.45,0.655795
46.50,0.655794
46.55,0.655793
46.60,0.655792
46.65,0.655791
46.70,0.655791
46.75,0.655790
46.80,0.655789
46.85,0.655789
46.90,0.655788
46.95,0.655787
47.00,0.655786
47.05,0.655786
47.10,0.655785
47.15,0.655784
47.20,0.655784
47.25,0.655783
47.30,0.655782
47.35,0.655782
47.40,0.655781
47.45,0.655780
47.50,0.655780
47.55,0.655779
47.60,0.655778
47.65,0.655778
47.70,0.655777
47.75,0.655776
47.80,0.655776
47.85,0.655775
47.90,0.655775
47.95,0.655774
48.00,0.655773
48.05,0.655773
48.10,0.655772
48.15,0.655772
48.20,0.655771
48.25,0.655770
48.30,0.655770
48.35,0.655769
48.40,0.655769
48.45,0.655768
48.50,0.655768
48.55,0.655767
48.60,0.655767
48.65,0.655766
48.70,0.655766
48.75,0.655765
48.80,0.655765
48.85,0.655764
48.90,0.655764
48.95,0.655763
49.00,0.655763
49.05,0.655762
49.10,0.655762
49.15,0.655761
49.20,0.655761
49.25,0.655760
49.30,0.655760
49.35,0.655759
49.40,0.655759
49.45,0.655758
49.50,0.655758
49.55,0.655757
49.60,0.655757
49.65,0.655756
49.70,0.655756
49.75,0.655756
49.80,0.655755
49.85,0.655755
49.90,0.655754
49.95,0.655754
50.00,0.655753
50.05,0.655753
50.10,0.655753
50.15,0.655752
50.20,0.655752
50.25,0.655751
50.30,0.655751
50.35,0.655751
50.40,0.655750
50.45,0.655750
50.50,0.655749
50.55,0.655749
50.60,0.655749
50.65,0.655748
50.70,0.655748
50.75,0.655748
50.80,0.655747
50.85,0.655747
50.90,0.655746
50.95,0.655746
51.00,0.655746
51.05,0.655745
51.10,0.655745
51.15,0.655745
51.20,0.655744
51.25,0.655744
51.30,0.655744
51.35,0.655743
51.40,0.655743
51.45,0.655743
51.50,0.655742
51.55,0.655742
51.60,0.655742
51.65,0.655741
51.70,0.655741
51.75,0.655741
51.80,0.655741
51.85,0.655740
51.90,0.655740
51.95,0.655740
52.00,0.655739
52.05,0.655739
52.10,0.655739
52.15,0.655738
52.20,0.655738
52.25,0.655738
52.30,0.655738
52.35,0.655737
52.40,0.655737
52.45,0.655737
52.50,0.655737
52.55,0.655736
52.60,0.655736
52.65,0.655736
52.70,0.655735
52.75,0.655735
52.80,0.655735
52.85,0.655735
52.90,0.655734
52.95,0.655734
53.00,0.655734
53.05,0.655734
53.10,0.655733
53.15,0.655733
53.20,0.655733
53.25,0.655733
53.30,0.655732
53.35,0.655732
53.40,0.655732
53.45,0.655732
53.50,0.655732
53.55,0.655731
53.60,0.655731
53.65,0.655731
53.70,0.655731
53.75,0.655730
53.80,0.655730
53.85,0.655730
53.90,0.655730
53.95,0.655730
54.00,0.655729
54.05,0.655729
54.10,0.655729
54.15,0.655729
54.20,0.655729
54.25,0.655728
54.30,0.655728
54.35,0.655728
54.40,0.655728
54.45,0.655728
54.50,0.655727
54.55,0.655727
54.60,0.655727
54.65,0.655727
54.70,0.655727
54.75,0.655726
54.80,0.655726
54.85,0.655726
54.90,0.655726
54.95,0.655726
55.00,0.655725
55.05,0.655725
55.10,0.655725
55.15,0.655725
55.20,0.655725
55.25,0.655725
55.30,0.655724
55.35,0.655724
55.40,0.655724
55.45,0.655724
55.50,0.655724
55.55,0.655724
55.60,0.655723
55.65,0.655723
55.70,0.655723
55.75,0.655723
55.80,0.655723
55.85,0.655723
55.90,0.655722
55.95,0.655722
56.00,0.655722
56.05,0.655722
56.10,0.655722
56.15,0.655722
56.20,0.655721
56.25,0.655721
56.30,0.655721
56.35,0.655721
56.40,0.655721
56.45,0.655721
56.50,0.655720
56.55,0.655720
56.60,0.655720
56.65,0.655720
56.70,0.655720
56.75,0.655720
56.80,0.655720
56.85,0.655719
56.90,0.655719
56.95,0.655719
57.00,0.655719
57.05,0.655719
57.10,0.655719
57.15,0.655718
57.20,0.655718
57.25,0.655718
57.30,0.655718
57.35,0.655718
57.40,0.655718
57.45,0.655718
57.50,0.655717
57.55,0.655717
57.60,0.655717
57.65,0.655717
57.70,0.655717
57.75,0.655717
57.80,0.655717
57.85,0.655716
57.90,0.655716
57.95,0.655716
58.00,0.655716
58.05,0.655716
58.10,0.655716
58.15,0.655716
58.20,0.655715
58.25,0.655715
58.30,0.655715
58.35,0.655715
58.40,0.655715
58.45,0.655715
58.50,0.655715
58.55,0.655714
58.60,0.655714
58.65,0.655714
58.70,0.655714
58.75,0.655714
58.80,0.655714
58.85,0.655714
58.90,0.655713
58.95,0.655713
59.00,0.655713
59.05,0.655713
59.10,0.655713
59.15,0.655713
59.20,0.655712
59.25,0.655712
59.30,0.655712
59.35,0.655712
59.40,0.655712
59.45,0.655712
59.50,0.655711
59.55,0.655711
59.60,0.655711
59.65,0.655711
59.70,0.655711
59.75,0.655711
59.80,0.655710
59.85,0.655710
59.90,0.655710
59.95,0.655710
60.00,0.655710
60.05,0.655710
60.10,0.655709
60.15,0.655709
60.20,0.655709
60.25,0.655709
60.30,0.655709
60.35,0.655708
60.40,0.655708
60.45,0.655708
60.50,0.655708
60.55,0.655708
60.60,0.655708
60.65,0.655707
60.70,0.655707
60.75,0.655707
60.80,0.655707
60.85,0.655707
60.90,0.655706
60.95,0.655706
61.00,0.655706
61.05,0.655706
61.10,0.655705
61.15,0.655705
61.20,0.655705
61.25,0.655705
61.30,0.655704
61.35,0.655704
61.40,0.655704
61.45,0.655704
61.50,0.655704
61.55,0.655703
61.60,0.655703
61.65,0.655703
61.70,0.655703
61.75,0.655702
61.80,0.655702
61.85,0.655702
61.90,0.655701
61.95,0.655701
62.00,0.655701
62.05,0.655701
62.10,0.655700
62.15,0.655700
62.20,0.655700
62.25,0.655699
62.30,0.655699
62.35,0.655699
62.40,0.655698
62.45,0.655698
62.50,0.655698
62.55,0.655697
62.60,0.655697
62.65,0.655697
62.70,0.655696
62.75,0.655696
62.80,0.655696
62.85,0.655695
62.90,0.655695
62.95,0.655695
63.00,0.655694
63.05,0.655694
63.10,0.655693
63.15,0.655693
63.20,0.655693
63.25,0.655692
63.30,0.655692
63.35,0.655691
63.40,0.655691
63.45,0.655691
63.50,0.655690
63.55,0.655690
63.60,0.655689
63.65,0.655689
63.70,0.655688
63.75,0.655688
63.80,0.655687
63.85,0.655687
63.90,0.655686
63.95,0.655686
64.00,0.655685
64.05,0.655685
64.10,0.655684
64.15,0.655684
64.20,0.655683
64.25,0.655683
64.30,0.655682
64.35,0.655681
64.40,0.655681
64.45,0.655680
64.50,0.655680
64.55,0.655679
64.60,0.655678
64.65,0.655678
64.70,0.655677
64.75,0.655676
64.80,0.655676
64.85,0.655675
64.90,0.655674
64.95,0.655674
65.00,0.655673
65.05,0.655672
65.10,0.655672
65.15,0.655671
65.20,0.655670
65.25,0.655669
65.30,0.655669
65.35,0.655668
65.40,0.655667
65.45,0.655666
65.50,0.655665
65.55,0.655665
65.60,0.655664
65.65,0.655663
65.70,0.655662
65.75,0.655661
65.80,0.655660
65.85,0.655659
65.90,0.655658
65.95,0.655657
66.00,0.655656
66.05,0.655655
66.10,0.655654
66.15,0.655653
66.20,0.655652
66.25,0.655651
66.30,0.655650
66.35,0.655649
66.40,0.655648
66.45,0.655647
66.50,0.655646
66.55,0.655645
66.60,0.655644
66.65,0.655643
66.70,0.655641
66.75,0.655640
66.80,0.655639
66.85,0.655638
66.90,0.655637
66.95,0.655635
67.00,0.655634
67.05,0.655633
67.10,0.655631
67.15,0.655630
67.20,0.655629
67.25,0.655627
67.30,0.655626
67.35,0.655625
67.40,0.655623
67.45,0.655622
67.50,0.655620
67.55,0.655619
67.60,0.655617
67.65,0.655616
67.70,0.655614
67.75,0.655612
67.80,0.655611
67.85,0.655609
67.90,0.655608
67.95,0.655606
68.00,0.655604
68.05,0.655602
68.10,0.655601
68.15,0.655599
68.20,0.655597
68.25,0.655595
68.30,0.655593
68.35,0.655592
68.40,0.655590
68.45,0.655588
68.50,0.655586
68.55,0.655584
68.60,0.655582
68.65,0.655580
68.70,0.655578
68.75,0.655576
68.80,0.655573
68.85,0.655571
68.90,0.655569
68.95,0.655567
69.00,0.655565
69.05,0.655562
69.10,0.655560
69.15,0.655558
69.20,0.655555
69.25,0.655553
69.30,0.655551
69.35,0.655548
69.40,0.655546
69.45,0.655543
69.50,0.655541
69.55,0.655538
69.60,0.655535
69.65,0.655533
69.70,0.655530
69.75,0.655527
69.80,0.655525
69.85,0.655522
69.90,0.655519
69.95,0.655516
70.00,0.655513
70.05,0.655510
70.10,0.655507
70.15,0.655504
70.20,0.655501
70.25,0.655498
70.30,0.655495
70.35,0.655492
70.40,0.655489
70.45,0.655486
70.50,0.655482
70.55,0.655479
70.60,0.655476
70.65,0.655472
70.70,0.655469
70.75,0.655465
70.80,0.655462
70.85,0.655458
70.90,0.655455
70.95,0.655451
71.00,0.655447
71.05,0.655444
71.10,0.655440
71.15,0.655436
71.20,0.655432
71.25,0.655428
71.30,0.655424
71.35,0.655420
71.40,0.655416
71.45,0.655412
71.50,0.655408
71.55,0.655404
71.60,0.655399
71.65,0.655395
71.70,0.655391
71.75,0.655386
71.80,0.655382
71.85,0.655377
71.90,0.655373
71.95,0.655368
72.00,0.655364
72.05,0.655359
72.10,0.655354
72.15,0.655349
72.20,0.655344
72.25,0.655339
72.30,0.655334
72.35,0.655329
72.40,0.655324
72.45,0.655319
72.50,0.655314
72.55,0.655309
72.60,0.655303
72.65,0.655298
72.70,0.655292
72.75,0.655287
72.80,0.655281
72.85,0.655276
72.90,0.655270
72.95,0.655264
73.00,0.655258
73.05,0.655253
73.10,0.655247
73.15,0.655241
73.20,0.655235
73.25,0.655228
73.30,0.655222
73.35,0.655216
73.40,0.655210
73.45,0.655203
73.50,0.655197
73.55,0.655190
73.60,0.655184
73.65,0.655177
73.70,0.655170
73.75,0.655164
73.80,0.655157
73.85,0.655150
73.90,0.655143
73.95,0.655136
74.00,0.655128
74.05,0.655121
74.10,0.655114
74.15,0.655107
74.20,0.655099
74.25,0.655092
74.30,0.655084
74.35,0.655076
74.40,0.655069
74.45,0.655061
74.50,0.655053
74.55,0.655045
74.60,0.655037
74.65,0.655029
74.70,0.655020
74.75,0.655012
74.80,0.655004
74.85,0.654995
74.90,0.654987
74.95,0.654978
75.00,0.654969
75.05,0.654960
75.10,0.654952
75.15,0.654943
75.20,0.654934
75.25,0.654924
75.30,0.654915
75.35,0.654906
75.40,0.654896
75.45,0.654887
75.50,0.654877
75.55,0.654868
75.60,0.654858
75.65,0.654848
75.70,0.654838
75.75,0.654828
75.80,0.654818
75.85,0.654808
75.90,0.654798
75.95,0.654787
76.00,0.654777
76.05,0.654766
76.10,0.654755
76.15,0.654745
76.20,0.654734
76.25,0.654723
76.30,0.654712
76.35,0.654700
76.40,0.654689
76.45,0.654678
76.50,0.654666
76.55,0.654655
76.60,0.654643
76.65,0.654631
76.70,0.654619
76.75,0.654607
76.80,0.654595
76.85,0.654583
76.90,0.654571
76.95,0.654558
77.00,0.654546
77.05,0.654533
77.10,0.654520
77.15,0.654508
77.20,0.654495
77.25,0.654482
77.30,0.654468
77.35,0.654455
77.40,0.654442
77.45,0.654428
77.50,0.654415
77.55,0.654401
77.60,0.654387
77.65,0.654373
77.70,0.654359
77.75,0.654345
77.80,0.654331
77.85,0.654316
77.90,0.654302
77.95,0.654287
78.00,0.654272
78.05,0.654257
78.10,0.654242
78.15,0.654227
78.20,0.654212
78.25,0.654197
78.30,0.654181
78.35,0.654165
78.40,0.654150
78.45,0.654134
78.50,0.654118
78.55,0.654102
78.60,0.654085
78.65,0.654069
78.70,0.654053
78.75,0.654036
78.80,0.654019
78.85,0.654002
78.90,0.653985
78.95,0.653968
79.00,0.653951
79.05,0.653933
79.10,0.653916
79.15,0.653898
79.20,0.653880
79.25,0.653862
79.30,0.653844
79.35,0.653826
79.40,0.653808
79.45,0.653789
79.50,0.653771
79.55,0.653752
79.60,0.653733
79.65,0.653714
79.70,0.653695
79.75,0.653675
79.80,0.653656
79.85,0.653636
79.90,0.653617
79.95,0.653597
80.00,0.653577
80.05,0.653557
80.10,0.653536
80.15,0.653516
80.20,0.653495
80.25,0.653474
80.30,0.653453
80.35,0.653432
80.40,0.653411
80.45,0.653390
80.50,0.653368
80.55,0.653347
80.60,0.653325
80.65,0.653303
80.70,0.653281
80.75,0.653259
80.80,0.653236
80.85,0.653214
80.90,0.653191
80.95,0.653168
81.00,0.653145
81.05,0.653122
81.10,0.653098
81.15,0.653075
81.20,0.653051
81.25,0.653027
81.30,0.653003
81.35,0.652979
81.40,0.652955
81.45,0.652930
81.50,0.652906
81.55,0.652881
81.60,0.652856
81.65,0.652831
81.70,0.652806
81.75,0.652780
81.80,0.652754
81.85,0.652729
81.90,0.652703
81.95,0.652677
82.00,0.652650
82.05,0.652624
82.10,0.652597
82.15,0.652570
82.20,0.652543
82.25,0.652516
82.30,0.652489
82.35,0.652461
82.40,0.652434
82.45,0.652406
82.50,0.652378
82.55,0.652350
82.60,0.652321
82.65,0.652293
82.70,0.652264
82.75,0.652235
82.80,0.652206
82.85,0.652177
82.90,0.652147
82.95,0.652118
83.00,0.652088
83.05,0.652058
83.10,0.652028
83.15,0.651997
83.20,0.651967
83.25,0.651936
83.30,0.651905
83.35,0.651874
83.40,0.651843
83.45,0.651811
83.50,0.651780
83.55,0.651748
83.60,0.651716
83.65,0.651684
83.70,0.651651
83.75,0.651619
83.80,0.651586
83.85,0.651553
83.90,0.651520
83.95,0.651486
84.00,0.651453
84.05,0.651419
84.10,0.651385
84.15,0.651351
84.20,0.651316
84.25,0.651282
84.30,0.651247
84.35,0.651212
84.40,0.651177
84.45,0.651142
84.50,0.651106
84.55,0.651070
84.60,0.651034
84.65,0.650998
84.70,0.650962
84.75,0.650925
84.80,0.650889
84.85,0.650852
84.90,0.650814
84.95,0.650777
85.00,0.650739
85.05,0.650702
85.10,0.650664
85.15,0.650625
85.20,0.650587
85.25,0.650548
85.30,0.650510
85.35,0.650471
85.40,0.650431
85.45,0.650392
85.50,0.650352
85.55,0.650312
85.60,0.650272
85.65,0.650232
85.70,0.650191
85.75,0.650150
85.80,0.650110
85.85,0.650068
85.90,0.650027
85.95,0.649985
86.00,0.649943
86.05,0.649901
86.10,0.649859
86.15,0.649817
86.20,0.649774
86.25,0.649731
86.30,0.649688
86.35,0.649644
86.40,0.649601
86.45,0.649557
86.50,0.649513
86.55,0.649468
86.60,0.649424
86.65,0.649379
86.70,0.649334
86.75,0.649289
86.80,0.649243
86.85,0.649198
86.90,0.649152
86.95,0.649106
87.00,0.649059
87.05,0.649013
87.10,0.648966
87.15,0.648919
87.20,0.648872
87.25,0.648824
87.30,0.648776
87.35,0.648728
87.40,0.648680
87.45,0.648631
87.50,0.648583
87.55,0.648534
87.60,0.648485
87.65,0.648435
87.70,0.648385
87.75,0.648335
87.80,0.648285
87.85,0.648235
87.90,0.648184
87.95,0.648133
88.00,0.648082
88.05,0.648031
88.10,0.647979
88.15,0.647927
88.20,0.647875
88.25,0.647823
88.30,0.647770
88.35,0.647717
88.40,0.647664
88.45,0.647611
88.50,0.647557
88.55,0.647503
88.60,0.647449
88.65,0.647395
88.70,0.647340
88.75,0.647285
88.80,0.647230
88.85,0.647175
88.90,0.647119
88.95,0.647063
89.00,0.647007
89.05,0.646951
89.10,0.646894
89.15,0.646837
89.20,0.646780
89.25,0.646722
89.30,0.646664
89.35,0.646606
89.40,0.646548
89.45,0.646490
89.50,0.646431
89.55,0.646372
89.60,0.646313
89.65,0.646253
89.70,0.646193
89.75,0.646133
89.80,0.646073
89.85,0.646012
89.90,0.645951
89.95,0.645890
90.00,0.645829
90.05,0.645767
90.10,0.645705
90.15,0.645643
90.20,0.645580
90.25,0.645517
90.30,0.645454
90.35,0.645391
90.40,0.645327
90.45,0.645263
90.50,0.645199
90.55,0.645135
90.60,0.645070
90.65,0.645005
90.70,0.644940
90.75,0.644874
90.80,0.644808
90.85,0.644742
90.90,0.644676
90.95,0.644609
91.00,0.644542
91.05,0.644475
91.10,0.644407
91.15,0.644339
91.20,0.644271
91.25,0.644203
91.30,0.644134
91.35,0.644065
91.40,0.643996
91.45,0.643927
91.50,0.643857
91.55,0.643787
91.60,0.643716
91.65,0.643646
91.70,0.643575
91.75,0.643503
91.80,0.643432
91.85,0.643360
91.90,0.643288
91.95,0.643215
92.00,0.643143
92.05,0.643070
92.10,0.642996
92.15,0.642923
92.20,0.642849
92.25,0.642775
92.30,0.642700
92.35,0.642625
92.40,0.642550
92.45,0.642475
92.50,0.642399
92.55,0.642323
92.60,0.642247
92.65,0.642170
92.70,0.642094
92.75,0.642016
92.80,0.641939
92.85,0.641861
92.90,0.641783
92.95,0.641705
93.00,0.641626
93.05,0.641547
93.10,0.641468
93.15,0.641388
93.20,0.641308
93.25,0.641228
93.30,0.641147
93.35,0.641067
93.40,0.640986
93.45,0.640904
93.50,0.640822
93.55,0.640740
93.60,0.640658
93.65,0.640575
93.70,0.640492
93.75,0.640409
93.80,0.640325
93.85,0.640241
93.90,0.640157
93.95,0.640073
94.00,0.639988
94.05,0.639903
94.10,0.639817
94.15,0.639731
94.20,0.639645
94.25,0.639559
94.30,0.639472
94.35,0.639385
94.40,0.639298
94.45,0.639210
94.50,0.639122
94.55,0.639034
94.60,0.638945
94.65,0.638856
94.70,0.638767
94.75,0.638677
94.80,0.638587
94.85,0.638497
94.90,0.638407
94.95,0.638316
95.00,0.638224
95.05,0.638133
95.10,0.638041
95.15,0.637949
95.20,0.637857
95.25,0.637764
95.30,0.637671
95.35,0.637577
95.40,0.637483
95.45,0.637389
95.50,0.637295
95.55,0.637200
95.60,0.637105
95.65,0.637010
95.70,0.636914
95.75,0.636818
95.80,0.636722
95.85,0.636625
95.90,0.636528
95.95,0.636431
96.00,0.636333
96.05,0.636235
96.10,0.636137
96.15,0.636038
96.20,0.635939
96.25,0.635840
96.30,0.635740
96.35,0.635640
96.40,0.635540
96.45,0.635440
96.50,0.635339
96.55,0.635237
96.60,0.635136
96.65,0.635034
96.70,0.634932
96.75,0.634829
96.80,0.634726
96.85,0.634623
96.90,0.634520
96.95,0.634416
97.00,0.634311
97.05,0.634207
97.10,0.634102
97.15,0.633997
97.20,0.633891
97.25,0.633786
97.30,0.633679
97.35,0.633573
97.40,0.633466
97.45,0.633359
97.50,0.633251
97.55,0.633144
97.60,0.633035
97.65,0.632927
97.70,0.632818
97.75,0.632709
97.80,0.632600
97.85,0.632490
97.90,0.632380
97.95,0.632269
98.00,0.632158
98.05,0.632047
98.10,0.631936
98.15,0.631824
98.20,0.631712
98.25,0.631600
98.30,0.631487
98.35,0.631374
98.40,0.631260
98.45,0.631147
98.50,0.631033
98.55,0.630918
98.60,0.630803
98.65,0.630688
98.70,0.630573
98.75,0.630457
98.80,0.630341
98.85,0.630225
98.90,0.630108
98.95,0.629991
99.00,0.629874
99.05,0.629756
99.10,0.629638
99.15,0.629520
99.20,0.629401
99.25,0.629282
99.30,0.629163
99.35,0.629043
99.40,0.628923
99.45,0.628803
99.50,0.628683
99.55,0.628562
99.60,0.628440
99.65,0.628319
99.70,0.628197
99.75,0.628075
99.80,0.627952
99.85,0.627829
99.90,0.627706
99.95,0.627583
100.00,0.627459
100.05,0.627335
100.10,0.627210
100.15,0.627085
100.20,0.626960
100.25,0.626835
100.30,0.626709
100.35,0.626583
100.40,0.626457
100.45,0.626330
100.50,0.626203
100.55,0.626076
100.60,0.625948
100.65,0.625820
100.70,0.625692
100.75,0.625563
100.80,0.625434
100.85,0.625305
100.90,0.625175
100.95,0.625045
101.00,0.624915
101.05,0.624785
101.10,0.624654
101.15,0.624523
101.20,0.624391
101.25,0.624260
101.30,0.624128
101.35,0.623995
101.40,0.623863
101.45,0.623730
101.50,0.623597
101.55,0.623463
101.60,0.623329
101.65,0.623195
101.70,0.623060
101.75,0.622926
101.80,0.622790
101.85,0.622655
101.90,0.622519
101.95,0.622383
102.00,0.622247
102.05,0.622110
102.10,0.621974
102.15,0.621836
102.20,0.621699
102.25,0.621561
102.30,0.621423
102.35,0.621285
102.40,0.621146
102.45,0.621007
102.50,0.620868
102.55,0.620728
102.60,0.620588
102.65,0.620448
102.70,0.620308
102.75,0.620167
102.80,0.620026
102.85,0.619885
102.90,0.619743
102.95,0.619601
103.00,0.619459
103.05,0.619316
103.10,0.619174
103.15,0.619031
103.20,0.618887
103.25,0.618744
103.30,0.618600
103.35,0.618456
103.40,0.618311
103.45,0.618167
103.50,0.618022
103.55,0.617876
103.60,0.617731
103.65,0.617585
103.70,0.617439
103.75,0.617293
103.80,0.617146
103.85,0.616999
103.90,0.616852
103.95,0.616704
104.00,0.616557
104.05,0.616409
104.10,0.616260
104.15,0.616112
104.20,0.615963
104.25,0.615814
104.30,0.615665
104.35,0.615515
104.40,0.615365
104.45,0.615215
104.50,0.615065
104.55,0.614914
104.60,0.614764
104.65,0.614613
104.70,0.614461
104.75,0.614310
104.80,0.614158
104.85,0.614006
104.90,0.613853
104.95,0.613701
105.00,0.613548
105.05,0.613395
105.10,0.613241
105.15,0.613088
105.20,0.612934
105.25,0.612780
105.30,0.612625
105.35,0.612471
105.40,0.612316
105.45,0.612161
105.50,0.612006
105.55,0.611850
105.60,0.611694
105.65,0.611538
105.70,0.611382
105.75,0.611226
105.80,0.611069
105.85,0.610912
105.90,0.610755
105.95,0.610598
106.00,0.610440
106.05,0.610282
106.10,0.610124
106.15,0.609966
106.20,0.609808
106.25,0.609649
106.30,0.609490
106.35,0.609331
106.40,0.609172
106.45,0.609012
106.50,0.608852
106.55,0.608692
106.60,0.608532
106.65,0.608372
106.70,0.608211
106.75,0.608050
106.80,0.607889
106.85,0.607728
106.90,0.607567
106.95,0.607405
107.00,0.607243
107.05,0.607081
107.10,0.606919
107.15,0.606757
107.20,0.606594
107.25,0.606431
107.30,0.606268
107.35,0.606105
107.40,0.605942
107.45,0.605778
107.50,0.605614
107.55,0.605450
107.60,0.605286
107.65,0.605122
107.70,0.604957
107.75,0.604793
107.80,0.604628
107.85,0.604463
107.90,0.604298
107.95,0.604132
108.00,0.603967
108.05,0.603801
108.10,0.603635
108.15,0.603469
108.20,0.603303
108.25,0.603136
108.30,0.602970
108.35,0.602803
108.40,0.602636
108.45,0.602469
108.50,0.602302
108.55,0.602135
108.60,0.601967
108.65,0.601799
108.70,0.601631
108.75,0.601463
108.80,0.601295
108.85,0.601127
108.90,0.600959
108.95,0.600790
109.00,0.600621
109.05,0.600452
109.10,0.600283
109.15,0.600114
109.20,0.599945
109.25,0.599775
109.30,0.599606
109.35,0.599436
109.40,0.599266
109.45,0.599096
109.50,0.598926
109.55,0.598756
109.60,0.598585
109.65,0.598415
109.70,0.598244
109.75,0.598073
109.80,0.597902
109.85,0.597731
109.90,0.597560
109.95,0.597389
110.00,0.597217
110.05,0.597046
110.10,0.596874
110.15,0.596703
110.20,0.596531
110.25,0.596359
110.30,0.596187
110.35,0.596014
110.40,0.595842
110.45,0.595670
110.50,0.595497
110.55,0.595325
110.60,0.595152
110.65,0.594979
110.70,0.594806
110.75,0.594633
110.80,0.594460
110.85,0.594287
110.90,0.594114
110.95,0.593940
111.00,0.593767
111.05,0.593593
111.10,0.593419
111.15,0.593246
111.20,0.593072
111.25,0.592898
111.30,0.592724
111.35,0.592550
111.40,0.592376
111.45,0.592202
111.50,0.592027
111.55,0.591853
111.60,0.591678
111.65,0.591504
111.70,0.591329
111.75,0.591155
111.80,0.590980
111.85,0.590805
111.90,0.590630
111.95,0.590455
112.00,0.590280
112.05,0.590105
112.10,0.589930
112.15,0.589755
112.20,0.589579
112.25,0.589404
112.30,0.589229
112.35,0.589053
112.40,0.588878
112.45,0.588702
112.50,0.588527
112.55,0.588351
112.60,0.588176
112.65,0.588000
112.70,0.587824
112.75,0.587648
112.80,0.587472
112.85,0.587297
112.90,0.587121
112.95,0.586945
113.00,0.586769
113.05,0.586593
113.10,0.586417
113.15,0.586241
113.20,0.586064
113.25,0.585888
113.30,0.585712
113.35,0.585536
113.40,0.585360
113.45,0.585183
113.50,0.585007
113.55,0.584831
113.60,0.584654
113.65,0.584478
113.70,0.584302
113.75,0.584125
113.80,0.583949
113.85,0.583773
113.90,0.583596
113.95,0.583420
114.00,0.583243
114.05,0.583067
114.10,0.582890
114.15,0.582714
114.20,0.582537
114.25,0.582361
114.30,0.582184
114.35,0.582008
114.40,0.581831
114.45,0.581655
114.50,0.581479
114.55,0.581302
114.60,0.581126
114.65,0.580949
114.70,0.580773
114.75,0.580596
114.80,0.580420
114.85,0.580243
114.90,0.580067
114.95,0.579891
115.00,0.579714
115.05,0.579538
115.10,0.579361
115.15,0.579185
115.20,0.579009
115.25,0.578832
115.30,0.578656
115.35,0.578480
115.40,0.578304
115.45,0.578127
115.50,0.577951
115.55,0.577775
115.60,0.577599
115.65,0.577423
115.70,0.577247
115.75,0.577071
115.80,0.576895
115.85,0.576719
115.90,0.576543
115.95,0.576367
116.00,0.576191
116.05,0.576015
116.10,0.575840
116.15,0.575664
116.20,0.575488
116.25,0.575312
116.30,0.575137
116.35,0.574961
116.40,0.574786
116.45,0.574610
116.50,0.574435
116.55,0.574260
116.60,0.574084
116.65,0.573909
116.70,0.573734
116.75,0.573559
116.80,0.573383
116.85,0.573208
116.90,0.573033
116.95,0.572858
117.00,0.572684
117.05,0.572509
117.10,0.572334
117.15,0.572159
117.20,0.571985
117.25,0.571810
117.30,0.571636
117.35,0.571461
117.40,0.571287
117.45,0.571112
117.50,0.570938
117.55,0.570764
117.60,0.570590
117.65,0.570416
117.70,0.570242
117.75,0.570068
117.80,0.569894
117.85,0.569721
117.90,0.569547
117.95,0.569373
118.00,0.569200
118.05,0.569026
118.10,0.568853
118.15,0.568680
118.20,0.568507
118.25,0.568333
118.30,0.568160
118.35,0.567988
118.40,0.567815
118.45,0.567642
118.50,0.567469
118.55,0.567297
118.60,0.567124
118.65,0.566952
118.70,0.566780
118.75,0.566607
118.80,0.566435
118.85,0.566263
118.90,0.566091
118.95,0.565919
119.00,0.565748
119.05,0.565576
119.10,0.565404
119.15,0.565233
119.20,0.565062
119.25,0.564890
119.30,0.564719
119.35,0.564548
119.40,0.564377
119.45,0.564206
119.50,0.564036
119.55,0.563865
119.60,0.563694
119.65,0.563524
119.70,0.563354
119.75,0.563183
119.80,0.563013
119.85,0.562843
119.90,0.562673
119.95,0.562504
120.00,0.562334
120.05,0.562164
120.10,0.561995
120.15,0.561826
120.20,0.561656
120.25,0.561487
120.30,0.561318
120.35,0.561150
120.40,0.560981
120.45,0.560812
120.50,0.560644
120.55,0.560475
120.60,0.560307
120.65,0.560139
120.70,0.559971
120.75,0.559803
120.80,0.559635
120.85,0.559467
120.90,0.559300
120.95,0.559132
121.00,0.558965
121.05,0.558798
121.10,0.558631
121.15,0.558464
121.20,0.558297
121.25,0.558131
121.30,0.557964
121.35,0.557798
121.40,0.557631
121.45,0.557465
121.50,0.557299
121.55,0.557133
121.60,0.556968
121.65,0.556802
121.70,0.556636
121.75,0.556471
121.80,0.556306
121.85,0.556141
121.90,0.555976
121.95,0.555811
122.00,0.555646
122.05,0.555482
122.10,0.555317
122.15,0.555153
122.20,0.554989
122.25,0.554825
122.30,0.554661
122.35,0.554497
122.40,0.554334
122.45,0.554170
122.50,0.554007
122.55,0.553844
122.60,0.553681
122.65,0.553518
122.70,0.553355
122.75,0.553193
122.80,0.553030
122.85,0.552868
122.90,0.552706
122.95,0.552544
123.00,0.552382
123.05,0.552220
123.10,0.552059
123.15,0.551897
123.20,0.551736
123.25,0.551575
123.30,0.551414
123.35,0.551253
123.40,0.551093
123.45,0.550932
123.50,0.550772
123.55,0.550611
123.60,0.550451
123.65,0.550292
123.70,0.550132
123.75,0.549972
123.80,0.549813
123.85,0.549653
123.90,0.549494
123.95,0.549335
124.00,0.549176
124.05,0.549018
124.10,0.548859
124.15,0.548701
124.20,0.548543
124.25,0.548384
124.30,0.548227
124.35,0.548069
124.40,0.547911
124.45,0.547754
124.50,0.547596
124.55,0.547439
124.60,0.547282
124.65,0.547125
124.70,0.546969
124.75,0.546812
124.80,0.546656
124.85,0.546500
124.90,0.546344
124.95,0.546188
125.00,0.546032
125.05,0.545877
125.10,0.545721
125.15,0.545566
125.20,0.545411
125.25,0.545256
125.30,0.545101
125.35,0.544947
125.40,0.544792
125.45,0.544638
125.50,0.544484
125.55,0.544330
125.60,0.544176
125.65,0.544023
125.70,0.543869
125.75,0.543716
125.80,0.543563
125.85,0.543410
125.90,0.543257
125.95,0.543104
126.00,0.542952
126.05,0.542800
126.10,0.542648
126.15,0.542496
126.20,0.542344
126.25,0.542192
126.30,0.542041
126.35,0.541889
126.40,0.541738
126.45,0.541587
126.50,0.541436
126.55,0.541286
126.60,0.541135
126.65,0.540985
126.70,0.540835
126.75,0.540685
126.80,0.540535
126.85,0.540385
126.90,0.540236
126.95,0.540087
127.00,0.539938
127.05,0.539789
127.10,0.539640
127.15,0.539491
127.20,0.539343
127.25,0.539194
127.30,0.539046
127.35,0.538898
127.40,0.538750
127.45,0.538603
127.50,0.538455
127.55,0.538308
127.60,0.538161
127.65,0.538014
127.70,0.537867
127.75,0.537721
127.80,0.537574
127.85,0.537428
127.90,0.537282
127.95,0.537136
128.00,0.536990
128.05,0.536845
128.10,0.536699
128.15,0.536554
128.20,0.536409
128.25,0.536264
128.30,0.536119
128.35,0.535975
128.40,0.535830
128.45,0.535686
128.50,0.535542
128.55,0.535398
128.60,0.535254
128.65,0.535111
128.70,0.534967
128.75,0.534824
128.80,0.534681
128.85,0.534538
128.90,0.534396
128.95,0.534253
129.00,0.534111
129.05,0.533969
129.10,0.533827
129.15,0.533685
129.20,0.533543
129.25,0.533401
129.30,0.533260
129.35,0.533119
129.40,0.532978
129.45,0.532837
129.50,0.532697
129.55,0.532556
129.60,0.532416
129.65,0.532276
129.70,0.532136
129.75,0.531996
129.80,0.531856
129.85,0.531717
129.90,0.531578
129.95,0.531438
130.00,0.531299
130.05,0.531161
130.10,0.531022
130.15,0.530884
130.20,0.530745
130.25,0.530607
130.30,0.530469
130.35,0.530332
130.40,0.530194
130.45,0.530057
130.50,0.529919
130.55,0.529782
130.60,0.529645
130.65,0.529509
130.70,0.529372
130.75,0.529236
130.80,0.529100
130.85,0.528964
130.90,0.528828
130.95,0.528692
131.00,0.528556
131.05,0.528421
131.10,0.528286
131.15,0.528151
131.20,0.528016
131.25,0.527881
131.30,0.527747
131.35,0.527612
131.40,0.527478
131.45,0.527344
131.50,0.527210
131.55,0.527077
131.60,0.526943
131.65,0.526810
131.70,0.526677
131.75,0.526544
131.80,0.526411
131.85,0.526278
131.90,0.526146
131.95,0.526013
132.00,0.525881
132.05,0.525749
132.10,0.525617
132.15,0.525486
132.20,0.525354
132.25,0.525223
132.30,0.525092
132.35,0.524961
132.40,0.524830
132.45,0.524699
132.50,0.524569
132.55,0.524438
132.60,0.524308
132.65,0.524178
132.70,0.524049
132.75,0.523919
132.80,0.523789
132.85,0.523660
132.90,0.523531
132.95,0.523402
133.00,0.523273
133.05,0.523145
133.10,0.523016
133.15,0.522888
133.20,0.522760
133.25,0.522632
133.30,0.522504
133.35,0.522376
133.40,0.522249
133.45,0.522121
133.50,0.521994
133.55,0.521867
133.60,0.521740
133.65,0.521614
133.70,0.521487
133.75,0.521361
133.80,0.521235
133.85,0.521109
133.90,0.520983
133.95,0.520857
134.00,0.520732
134.05,0.520606
134.10,0.520481
134.15,0.520356
134.20,0.520231
134.25,0.520106
134.30,0.519982
134.35,0.519858
134.40,0.519733
134.45,0.519609
134.50,0.519485
134.55,0.519362
134.60,0.519238
134.65,0.519115
134.70,0.518991
134.75,0.518868
134.80,0.518745
134.85,0.518623
134.90,0.518500
134.95,0.518378
135.00,0.518255
135.05,0.518133
135.10,0.518011
135.15,0.517890
135.20,0.517768
135.25,0.517646
135.30,0.517525
135.35,0.517404
135.40,0.517283
135.45,0.517162
135.50,0.517041
135.55,0.516921
135.60,0.516801
135.65,0.516680
135.70,0.516560
135.75,0.516441
135.80,0.516321
135.85,0.516201
135.90,0.516082
135.95,0.515963
136.00,0.515844
136.05,0.515725
136.10,0.515606
136.15,0.515487
136.20,0.515369
136.25,0.515250
136.30,0.515132
136.35,0.515014
136.40,0.514896
136.45,0.514779
136.50,0.514661
136.55,0.514544
136.60,0.514427
136.65,0.514310
136.70,0.514193
136.75,0.514076
136.80,0.513959
136.85,0.513843
136.90,0.513727
136.95,0.513611
137.00,0.513495
137.05,0.513379
137.10,0.513263
137.15,0.513148
137.20,0.513032
137.25,0.512917
137.30,0.512802
137.35,0.512687
137.40,0.512573
137.45,0.512458
137.50,0.512344
137.55,0.512229
137.60,0.512115
137.65,0.512001
137.70,0.511887
137.75,0.511774
137.80,0.511660
137.85,0.511547
137.90,0.511434
137.95,0.511321
138.00,0.511208
138.05,0.511095
138.10,0.510982
138.15,0.510870
138.20,0.510757
138.25,0.510645
138.30,0.510533
138.35,0.510421
138.40,0.510310
138.45,0.510198
138.50,0.510087
138.55,0.509976
138.60,0.509864
138.65,0.509753
138.70,0.509643
138.75,0.509532
138.80,0.509422
138.85,0.509311
138.90,0.509201
138.95,0.509091
139.00,0.508981
139.05,0.508871
139.10,0.508762
139.15,0.508652
139.20,0.508543
139.25,0.508434
139.30,0.508325
139.35,0.508216
139.40,0.508107
139.45,0.507998
139.50,0.507890
139.55,0.507782
139.60,0.507673
139.65,0.507565
139.70,0.507458
139.75,0.507350
139.80,0.507242
139.85,0.507135
139.90,0.507027
139.95,0.506920
140.00,0.506813
140.05,0.506706
140.10,0.506600
140.15,0.506493
140.20,0.506387
140.25,0.506281
140.30,0.506174
140.35,0.506068
140.40,0.505963
140.45,0.505857
140.50,0.505751
140.55,0.505646
140.60,0.505541
140.65,0.505435
140.70,0.505330
140.75,0.505226
140.80,0.505121
140.85,0.505016
140.90,0.504912
140.95,0.504808
141.00,0.504703
141.05,0.504599
141.10,0.504496
141.15,0.504392
141.20,0.504288
141.25,0.504185
141.30,0.504081
141.35,0.503978
141.40,0.503875
141.45,0.503772
141.50,0.503670
141.55,0.503567
141.60,0.503465
141.65,0.503362
141.70,0.503260
141.75,0.503158
141.80,0.503056
141.85,0.502954
141.90,0.502853
141.95,0.502751
142.00,0.502650
142.05,0.502549
142.10,0.502447
142.15,0.502347
142.20,0.502246
142.25,0.502145
142.30,0.502044
142.35,0.501944
142.40,0.501844
142.45,0.501744
142.50,0.501644
142.55,0.501544
142.60,0.501444
142.65,0.501345
142.70,0.501245
142.75,0.501146
142.80,0.501047
142.85,0.500947
142.90,0.500849
142.95,0.500750
143.00,0.500651
143.05,0.500553
143.10,0.500454
143.15,0.500356
143.20,0.500258
143.25,0.500160
143.30,0.500062
143.35,0.499964
143.40,0.499867
143.45,0.499769
143.50,0.499672
143.55,0.499575
143.60,0.499478
143.65,0.499381
143.70,0.499284
143.75,0.499187
143.80,0.499091
143.85,0.498994
143.90,0.498898
143.95,0.498802
144.00,0.498706
144.05,0.498610
144.10,0.498514
144.15,0.498419
144.20,0.498323
144.25,0.498228
144.30,0.498133
144.35,0.498038
144.40,0.497943
144.45,0.497848
144.50,0.497753
144.55,0.497659
144.60,0.497564
144.65,0.497470
144.70,0.497376
144.75,0.497282
144.80,0.497188
144.85,0.497094
144.90,0.497000
144.95,0.496907
145.00,0.496813
145.05,0.496720
145.10,0.496627
145.15,0.496534
145.20,0.496441
145.25,0.496348
145.30,0.496255
145.35,0.496163
145.40,0.496070
145.45,0.495978
145.50,0.495886
145.55,0.495794
145.60,0.495702
145.65,0.495610
145.70,0.495519
145.75,0.495427
145.80,0.495336
145.85,0.495244
145.90,0.495153
145.95,0.495062
146.00,0.494971
146.05,0.494881
146.10,0.494790
146.15,0.494699
146.20,0.494609
146.25,0.494519
146.30,0.494429
146.35,0.494339
146.40,0.494249
146.45,0.494159
146.50,0.494069
146.55,0.493980
146.60,0.493890
146.65,0.493801
146.70,0.493712
146.75,0.493623
146.80,0.493534
146.85,0.493445
146.90,0.493356
146.95,0.493268
147.00,0.493179
147.05,0.493091
147.10,0.493003
147.15,0.492915
147.20,0.492827
147.25,0.492739
147.30,0.492651
147.35,0.492563
147.40,0.492476
147.45,0.492389
147.50,0.492301
147.55,0.492214
147.60,0.492127
147.65,0.492040
147.70,0.491953
147.75,0.491867
147.80,0.491780
147.85,0.491694
147.90,0.491608
147.95,0.491521
148.00,0.491435
148.05,0.491349
148.10,0.491264
148.15,0.491178
148.20,0.491092
148.25,0.491007
148.30,0.490921
148.35,0.490836
148.40,0.490751
148.45,0.490666
148.50,0.490581
148.55,0.490496
148.60,0.490412
148.65,0.490327
148.70,0.490243
148.75,0.490158
148.80,0.490074
148.85,0.489990
148.90,0.489906
148.95,0.489822
149.00,0.489739
149.05,0.489655
149.10,0.489572
149.15,0.489488
149.20,0.489405
149.25,0.489322
149.30,0.489239
149.35,0.489156
149.40,0.489073
149.45,0.488990
149.50,0.488908
149.55,0.488825
149.60,0.488743
149.65,0.488661
149.70,0.488578
149.75,0.488496
149.80,0.488414
149.85,0.488333
149.90,0.488251
149.95,0.488169
150.00,0.488088
150.05,0.488007
150.10,0.487925
150.15,0.487844
150.20,0.487763
150.25,0.487682
150.30,0.487601
150.35,0.487521
150.40,0.487440
150.45,0.487360
150.50,0.487279
150.55,0.487199
150.60,0.487119
150.65,0.487039
150.70,0.486959
150.75,0.486879
150.80,0.486799
150.85,0.486720
150.90,0.486640
150.95,0.486561
151.00,0.486482
151.05,0.486403
151.10,0.486324
151.15,0.486245
151.20,0.486166
151.25,0.486087
151.30,0.486008
151.35,0.485930
151.40,0.485851
151.45,0.485773
151.50,0.485695
151.55,0.485617
151.60,0.485539
151.65,0.485461
151.70,0.485383
151.75,0.485306
151.80,0.485228
151.85,0.485151
151.90,0.485073
151.95,0.484996
152.00,0.484919
152.05,0.484842
152.10,0.484765
152.15,0.484688
152.20,0.484612
152.25,0.484535
152.30,0.484458
152.35,0.484382
152.40,0.484306
152.45,0.484230
152.50,0.484153
152.55,0.484078
152.60,0.484002
152.65,0.483926
152.70,0.483850
152.75,0.483775
152.80,0.483699
152.85,0.483624
152.90,0.483549
152.95,0.483473
153.00,0.483398
153.05,0.483323
153.10,0.483249
153.15,0.483174
153.20,0.483099
153.25,0.483025
153.30,0.482950
153.35,0.482876
153.40,0.482802
153.45,0.482728
153.50,0.482654
153.55,0.482580
153.60,0.482506
153.65,0.482432
153.70,0.482358
153.75,0.482285
153.80,0.482211
153.85,0.482138
153.90,0.482065
153.95,0.481992
154.00,0.481919
154.05,0.481846
154.10,0.481773
154.15,0.481700
154.20,0.481628
154.25,0.481555
154.30,0.481483
154.35,0.481410
154.40,0.481338
154.45,0.481266
154.50,0.481194
154.55,0.481122
154.60,0.481050
154.65,0.480978
154.70,0.480907
154.75,0.480835
154.80,0.480764
154.85,0.480692
154.90,0.480621
154.95,0.480550
155.00,0.480479
155.05,0.480408
155.10,0.480337
155.15,0.480266
155.20,0.480195
155.25,0.480125
155.30,0.480054
155.35,0.479984
155.40,0.479914
155.45,0.479843
155.50,0.479773
155.55,0.479703
155.60,0.479633
155.65,0.479564
155.70,0.479494
155.75,0.479424
155.80,0.479355
155.85,0.479285
155.90,0.479216
155.95,0.479146
156.00,0.479077
156.05,0.479008
156.10,0.478939
156.15,0.478870
156.20,0.478801
156.25,0.478733
156.30,0.478664
156.35,0.478596
156.40,0.478527
156.45,0.478459
156.50,0.478391
156.55,0.478322
156.60,0.478254
156.65,0.478186
156.70,0.478118
156.75,0.478051
156.80,0.477983
156.85,0.477915
156.90,0.477848
156.95,0.477780
157.00,0.477713
157.05,0.477646
157.10,0.477578
157.15,0.477511
157.20,0.477444
157.25,0.477377
157.30,0.477311
157.35,0.477244
157.40,0.477177
157.45,0.477111
157.50,0.477044
157.55,0.476978
157.60,0.476912
157.65,0.476845
157.70,0.476779
157.75,0.476713
157.80,0.476647
157.85,0.476581
157.90,0.476516
157.95,0.476450
158.00,0.476384
158.05,0.476319
158.10,0.476254
158.15,0.476188
158.20,0.476123
158.25,0.476058
158.30,0.475993
158.35,0.475928
158.40,0.475863
158.45,0.475798
158.50,0.475733
158.55,0.475669
158.60,0.475604
158.65,0.475540
158.70,0.475475
158.75,0.475411
158.80,0.475347
158.85,0.475283
158.90,0.475218
158.95,0.475155
159.00,0.475091
159.05,0.475027
159.10,0.474963
159.15,0.474899
159.20,0.474836
159.25,0.474772
159.30,0.474709
159.35,0.474646
159.40,0.474583
159.45,0.474519
159.50,0.474456
159.55,0.474393
159.60,0.474330
159.65,0.474268
159.70,0.474205
159.75,0.474142
159.80,0.474080
159.85,0.474017
159.90,0.473955
159.95,0.473892
160.00,0.473830
160.05,0.473768
160.10,0.473706
160.15,0.473644
160.20,0.473582
160.25,0.473520
160.30,0.473458
160.35,0.473397
160.40,0.473335
160.45,0.473273
160.50,0.473212
160.55,0.473151
160.60,0.473089
160.65,0.473028
160.70,0.472967
160.75,0.472906
160.80,0.472845
160.85,0.472784
160.90,0.472723
160.95,0.472662
161.00,0.472602
161.05,0.472541
161.10,0.472481
161.15,0.472420
161.20,0.472360
161.25,0.472299
161.30,0.472239
161.35,0.472179
161.40,0.472119
161.45,0.472059
161.50,0.471999
161.55,0.471939
161.60,0.471879
161.65,0.471820
161.70,0.471760
161.75,0.471701
161.80,0.471641
161.85,0.471582
161.90,0.471522
161.95,0.471463
162.00,0.471404
162.05,0.471345
162.10,0.471286
162.15,0.471227
162.20,0.471168
162.25,0.471109
162.30,0.471050
162.35,0.470992
162.40,0.470933
162.45,0.470875
162.50,0.470816
162.55,0.470758
162.60,0.470699
162.65,0.470641
162.70,0.470583
162.75,0.470525
162.80,0.470467
162.85,0.470409
162.90,0.470351
162.95,0.470293
163.00,0.470235
163.05,0.470178
163.10,0.470120
163.15,0.470063
163.20,0.470005
163.25,0.469948
163.30,0.469891
163.35,0.469833
163.40,0.469776
163.45,0.469719
163.50,0.469662
163.55,0.469605
163.60,0.469548
163.65,0.469491
163.70,0.469434
163.75,0.469378
163.80,0.469321
163.85,0.469264
163.90,0.469208
163.95,0.469152
164.00,0.469095
164.05,0.469039
164.10,0.468983
164.15,0.468926
164.20,0.468870
164.25,0.468814
164.30,0.468758
164.35,0.468702
164.40,0.468647
164.45,0.468591
164.50,0.468535
164.55,0.468479
164.60,0.468424
164.65,0.468368
164.70,0.468313
164.75,0.468258
164.80,0.468202
164.85,0.468147
164.90,0.468092
164.95,0.468037
165.00,0.467982
165.05,0.467927
165.10,0.467872
165.15,0.467817
165.20,0.467762
165.25,0.467707
165.30,0.467652
165.35,0.467598
165.40,0.467543
165.45,0.467489
165.50,0.467434
165.55,0.467380
165.60,0.467326
165.65,0.467271
165.70,0.467217
165.75,0.467163
165.80,0.467109
165.85,0.467055
165.90,0.467001
165.95,0.466947
166.00,0.466893
166.05,0.466840
166.10,0.466786
166.15,0.466732
166.20,0.466679
166.25,0.466625
166.30,0.466572
166.35,0.466518
166.40,0.466465
166.45,0.466412
166.50,0.466358
166.55,0.466305
166.60,0.466252
166.65,0.466199
166.70,0.466146
166.75,0.466093
166.80,0.466040
166.85,0.465987
166.90,0.465934
166.95,0.465882
167.00,0.465829
167.05,0.465776
167.10,0.465724
167.15,0.465671
167.20,0.465619
167.25,0.465567
167.30,0.465514
167.35,0.465462
167.40,0.465410
167.45,0.465358
167.50,0.465306
167.55,0.465254
167.60,0.465202
167.65,0.465150
167.70,0.465098
167.75,0.465046
167.80,0.464994
167.85,0.464942
167.90,0.464891
167.95,0.464839
168.00,0.464788
168.05,0.464736
168.10,0.464685
168.15,0.464633
168.20,0.464582
168.25,0.464531
168.30,0.464479
168.35,0.464428
168.40,0.464377
168.45,0.464326
168.50,0.464275
168.55,0.464224
168.60,0.464173
168.65,0.464122
168.70,0.464071
168.75,0.464020
168.80,0.463970
168.85,0.463919
168.90,0.463868
168.95,0.463818
169.00,0.463767
169.05,0.463717
169.10,0.463666
169.15,0.463616
169.20,0.463566
169.25,0.463515
169.30,0.463465
169.35,0.463415
169.40,0.463365
169.45,0.463315
169.50,0.463265
169.55,0.463215
169.60,0.463165
169.65,0.463115
169.70,0.463065
169.75,0.463015
169.80,0.462966
169.85,0.462916
169.90,0.462866
169.95,0.462817
170.00,0.462767
170.05,0.462718
170.10,0.462668
170.15,0.462619
170.20,0.462569
170.25,0.462520
170.30,0.462471
170.35,0.462421
170.40,0.462372
170.45,0.462323
170.50,0.462274
170.55,0.462225
170.60,0.462176
170.65,0.462127
170.70,0.462078
170.75,0.462029
170.80,0.461980
170.85,0.461932
170.90,0.461883
170.95,0.461834
171.00,0.461785
171.05,0.461737
171.10,0.461688
171.15,0.461640
171.20,0.461591
171.25,0.461543
171.30,0.461494
171.35,0.461446
171.40,0.461398
171.45,0.461349
171.50,0.461301
171.55,0.461253
171.60,0.461205
171.65,0.461157
171.70,0.461109
171.75,0.461061
171.80,0.461013
171.85,0.460965
171.90,0.460917
171.95,0.460869
172.00,0.460821
172.05,0.460773
172.10,0.460726
172.15,0.460678
172.20,0.460630
172.25,0.460583
172.30,0.460535
172.35,0.460487
172.40,0.460440
172.45,0.460392
172.50,0.460345
172.55,0.460298
172.60,0.460250
172.65,0.460203
172.70,0.460156
172.75,0.460108
172.80,0.460061
172.85,0.460014
172.90,0.459967
172.95,0.459920
173.00,0.459873
173.05,0.459826
173.10,0.459779
173.15,0.459732
173.20,0.459685
173.25,0.459638
173.30,0.459591
173.35,0.459544
173.40,0.459498
173.45,0.459451
173.50,0.459404
173.55,0.459357
173.60,0.459311
173.65,0.459264
173.70,0.459218
173.75,0.459171
173.80,0.459125
173.85,0.459078
173.90,0.459032
173.95,0.458985
174.00,0.458939
174.05,0.458893
174.10,0.458846
174.15,0.458800
174.20,0.458754
174.25,0.458708
174.30,0.458662
174.35,0.458615
174.40,0.458569
174.45,0.458523
174.50,0.458477
174.55,0.458431
174.60,0.458385
174.65,0.458339
174.70,0.458293
174.75,0.458247
174.80,0.458202
174.85,0.458156
174.90,0.458110
174.95,0.458064
175.00,0.458019
175.05,0.457973
175.10,0.457927
175.15,0.457882
175.20,0.457836
175.25,0.457790
175.30,0.457745
175.35,0.457699
175.40,0.457654
175.45,0.457608
175.50,0.457563
175.55,0.457517
175.60,0.457472
175.65,0.457427
175.70,0.457381
175.75,0.457336
175.80,0.457291
175.85,0.457246
175.90,0.457200
175.95,0.457155
176.00,0.457110
176.05,0.457065
176.10,0.457020
176.15,0.456975
176.20,0.456930
176.25,0.456885
176.30,0.456840
176.35,0.456795
176.40,0.456750
176.45,0.456705
176.50,0.456660
176.55,0.456615
176.60,0.456570
176.65,0.456525
176.70,0.456481
176.75,0.456436
176.80,0.456391
176.85,0.456346
176.90,0.456302
176.95,0.456257
177.00,0.456212
177.05,0.456168
177.10,0.456123
177.15,0.456078
177.20,0.456034
177.25,0.455989
177.30,0.455945
177.35,0.455900
177.40,0.455856
177.45,0.455811
177.50,0.455767
177.55,0.455723
177.60,0.455678
177.65,0.455634
177.70,0.455589
177.75,0.455545
177.80,0.455501
177.85,0.455457
177.90,0.455412
177.95,0.455368
178.00,0.455324
178.05,0.455280
178.10,0.455236
178.15,0.455191
178.20,0.455147
178.25,0.455103
178.30,0.455059
178.35,0.455015
178.40,0.454971
178.45,0.454927
178.50,0.454883
178.55,0.454839
178.60,0.454795
178.65,0.454751
178.70,0.454707
178.75,0.454663
178.80,0.454619
178.85,0.454575
178.90,0.454531
178.95,0.454487
179.00,0.454444
179.05,0.454400
179.10,0.454356
179.15,0.454312
179.20,0.454268
179.25,0.454225
179.30,0.454181
179.35,0.454137
179.40,0.454093
179.45,0.454050
179.50,0.454006
179.55,0.453962
179.60,0.453919
179.65,0.453875
179.70,0.453832
179.75,0.453788
179.80,0.453744
179.85,0.453701
179.90,0.453657
179.95,0.453614
180.00,0.453570
180.05,0.453527
180.10,0.453483
180.15,0.453440
180.20,0.453396
180.25,0.453353
180.30,0.453309
180.35,0.453266
180.40,0.453222
180.45,0.453179
180.50,0.453136
180.55,0.453092
180.60,0.453049
180.65,0.453006
180.70,0.452962
180.75,0.452919
180.80,0.452876
180.85,0.452832
180.90,0.452789
180.95,0.452746
181.00,0.452702
181.05,0.452659
181.10,0.452616
181.15,0.452573
181.20,0.452529
181.25,0.452486
181.30,0.452443
181.35,0.452400
181.40,0.452357
181.45,0.452313
181.50,0.452270
181.55,0.452227
181.60,0.452184
181.65,0.452141
181.70,0.452098
181.75,0.452055
181.80,0.452011
181.85,0.451968
181.90,0.451925
181.95,0.451882
182.00,0.451839
182.05,0.451796
182.10,0.451753
182.15,0.451710
182.20,0.451667
182.25,0.451624
182.30,0.451581
182.35,0.451538
182.40,0.451495
182.45,0.451452
182.50,0.451409
182.55,0.451366
182.60,0.451323
182.65,0.451280
182.70,0.451237
182.75,0.451194
182.80,0.451151
182.85,0.451108
182.90,0.451065
182.95,0.451022
183.00,0.450979
183.05,0.450936
183.10,0.450893
183.15,0.450850
183.20,0.450807
183.25,0.450764
183.30,0.450721
183.35,0.450678
183.40,0.450635
183.45,0.450593
183.50,0.450550
183.55,0.450507
183.60,0.450464
183.65,0.450421
183.70,0.450378
183.75,0.450335
183.80,0.450292
183.85,0.450249
183.90,0.450207
183.95,0.450164
184.00,0.450121
184.05,0.450078
184.10,0.450035
184.15,0.449992
184.20,0.449949
184.25,0.449906
184.30,0.449864
184.35,0.449821
184.40,0.449778
184.45,0.449735
184.50,0.449692
184.55,0.449649
184.60,0.449606
184.65,0.449564
184.70,0.449521
184.75,0.449478
184.80,0.449435
184.85,0.449392
184.90,0.449349
184.95,0.449306
185.00,0.449263
185.05,0.449221
185.10,0.449178
185.15,0.449135
185.20,0.449092
185.25,0.449049
185.30,0.449006
185.35,0.448963
185.40,0.448921
185.45,0.448878
185.50,0.448835
185.55,0.448792
185.60,0.448749
185.65,0.448706
185.70,0.448663
185.75,0.448620
185.80,0.448578
185.85,0.448535
185.90,0.448492
185.95,0.448449
186.00,0.448406
186.05,0.448363
186.10,0.448320
186.15,0.448277
186.20,0.448234
186.25,0.448191
186.30,0.448148
186.35,0.448106
186.40,0.448063
186.45,0.448020
186.50,0.447977
186.55,0.447934
186.60,0.447891
186.65,0.447848
186.70,0.447805
186.75,0.447762
186.80,0.447719
186.85,0.447676
186.90,0.447633
186.95,0.447590
187.00,0.447547
187.05,0.447504
187.10,0.447461
187.15,0.447418
187.20,0.447375
187.25,0.447332
187.30,0.447289
187.35,0.447246
187.40,0.447203
187.45,0.447160
187.50,0.447117
187.55,0.447074
187.60,0.447031
187.65,0.446988
187.70,0.446944
187.75,0.446901
187.80,0.446858
187.85,0.446815
187.90,0.446772
187.95,0.446729
188.00,0.446686
188.05,0.446643
188.10,0.446599
188.15,0.446556
188.20,0.446513
188.25,0.446470
188.30,0.446427
188.35,0.446383
188.40,0.446340
188.45,0.446297
188.50,0.446254
188.55,0.446211
188.60,0.446167
188.65,0.446124
188.70,0.446081
188.75,0.446037
188.80,0.445994
188.85,0.445951
188.90,0.445908
188.95,0.445864
189.00,0.445821
189.05,0.445778
189.10,0.445734
189.15,0.445691
189.20,0.445647
189.25,0.445604
189.30,0.445561
189.35,0.445517
189.40,0.445474
189.45,0.445430
189.50,0.445387
189.55,0.445343
189.60,0.445300
189.65,0.445256
189.70,0.445213
189.75,0.445169
189.80,0.445126
189.85,0.445082
189.90,0.445039
189.95,0.444995
190.00,0.444952
190.05,0.444908
190.10,0.444864
190.15,0.444821
190.20,0.444777
190.25,0.444734
190.30,0.444690
190.35,0.444646
190.40,0.444602
190.45,0.444559
190.50,0.444515
190.55,0.444471
190.60,0.444428
190.65,0.444384
190.70,0.444340
190.75,0.444296
190.80,0.444252
190.85,0.444209
190.90,0.444165
190.95,0.444121
191.00,0.444077
191.05,0.444033
191.10,0.443989
191.15,0.443945
191.20,0.443901
191.25,0.443857
191.30,0.443813
191.35,0.443769
191.40,0.443725
191.45,0.443681
191.50,0.443637
191.55,0.443593
191.60,0.443549
191.65,0.443505
191.70,0.443461
191.75,0.443417
191.80,0.443373
191.85,0.443328
191.90,0.443284
191.95,0.443240
192.00,0.443196
192.05,0.443152
192.10,0.443107
192.15,0.443063
192.20,0.443019
192.25,0.442974
192.30,0.442930
192.35,0.442886
192.40,0.442841
192.45,0.442797
192.50,0.442753
192.55,0.442708
192.60,0.442664
192.65,0.442619
192.70,0.442575
192.75,0.442530
192.80,0.442486
192.85,0.442441
192.90,0.442397
192.95,0.442352
193.00,0.442308
193.05,0.442263
193.10,0.442218
193.15,0.442174
193.20,0.442129
193.25,0.442084
193.30,0.442040
193.35,0.441995
193.40,0.441950
193.45,0.441905
193.50,0.441860
193.55,0.441816
193.60,0.441771
193.65,0.441726
193.70,0.441681
193.75,0.441636
193.80,0.441591
193.85,0.441546
193.90,0.441501
193.95,0.441456
194.00,0.441411
194.05,0.441366
194.10,0.441321
194.15,0.441276
194.20,0.441231
194.25,0.441186
194.30,0.441141
194.35,0.441095
194.40,0.441050
194.45,0.441005
194.50,0.440960
194.55,0.440914
194.60,0.440869
194.65,0.440824
194.70,0.440778
194.75,0.440733
194.80,0.440688
194.85,0.440642
194.90,0.440597
194.95,0.440551
195.00,0.440506
195.05,0.440460
195.10,0.440415
195.15,0.440369
195.20,0.440324
195.25,0.440278
195.30,0.440233
195.35,0.440187
195.40,0.440141
195.45,0.440096
195.50,0.440050
195.55,0.440004
195.60,0.439958
195.65,0.439912
195.70,0.439867
195.75,0.439821
195.80,0.439775
195.85,0.439729
195.90,0.439683
195.95,0.439637
196.00,0.439591
196.05,0.439545
196.10,0.439499
196.15,0.439453
196.20,0.439407
196.25,0.439361
196.30,0.439315
196.35,0.439269
196.40,0.439222
196.45,0.439176
196.50,0.439130
196.55,0.439084
196.60,0.439037
196.65,0.438991
196.70,0.438945
196.75,0.438898
196.80,0.438852
196.85,0.438806
196.90,0.438759
196.95,0.438713
197.00,0.438666
197.05,0.438620
197.10,0.438573
197.15,0.438526
197.20,0.438480
197.25,0.438433
197.30,0.438386
197.35,0.438340
197.40,0.438293
197.45,0.438246
197.50,0.438200
197.55,0.438153
197.60,0.438106
197.65,0.438059
197.70,0.438012
197.75,0.437965
197.80,0.437918
197.85,0.437871
197.90,0.437824
197.95,0.437777
198.00,0.437730
198.05,0.437683
198.10,0.437636
198.15,0.437589
198.20,0.437542
198.25,0.437494
198.30,0.437447
198.35,0.437400
198.40,0.437353
198.45,0.437305
198.50,0.437258
198.55,0.437211
198.60,0.437163
198.65,0.437116
198.70,0.437068
198.75,0.437021
198.80,0.436973
198.85,0.436926
198.90,0.436878
198.95,0.436830
199.00,0.436783
199.05,0.436735
199.10,0.436687
199.15,0.436640
199.20,0.436592
199.25,0.436544
199.30,0.436496
199.35,0.436448
199.40,0.436401
199.45,0.436353
199.50,0.436305
199.55,0.436257
199.60,0.436209
199.65,0.436161
199.70,0.436113
199.75,0.436064
199.80,0.436016
199.85,0.435968
199.90,0.435920
199.95,0.435872
200.00,0.435824
200.05,0.435775
200.10,0.435727
200.15,0.435679
200.20,0.435630
200.25,0.435582
200.30,0.435533
200.35,0.435485
200.40,0.435436
201.31,0.435314
202.31,0.435180
203.31,0.435043
204.31,0.434903
205.31,0.434759
206.31,0.434612
207.31,0.434460
208.31,0.434305
209.31,0.434146
210.31,0.433982
211.31,0.433815
212.31,0.433643
213.31,0.433466
214.31,0.433284
215.31,0.433096
216.31,0.432903
217.31,0.432703
218.31,0.432496
219.31,0.432282
220.31,0.432060
221.31,0.431829
222.31,0.431589
223.31,0.431338
224.31,0.431077
225.31,0.430805
226.31,0.430519
227.31,0.430221
228.31,0.429908
229.31,0.429579
230.31,0.429235
231.31,0.428874
232.31,0.428495
233.31,0.428098
234.31,0.427638
235.31,0.427063
236.31,0.426405
237.31,0.425657
238.31,0.424919
239.31,0.424085
240.31,0.423206
241.31,0.422347
242.31,0.421385
243.31,0.420451
244.31,0.419482
245.31,0.418479
246.31,0.417445
247.31,0.416382
248.31,0.415370
249.31,0.414255
250.31,0.413199
251.31,0.412123
252.31,0.411117
253.31,0.410009
254.31,0.408976
255.31,0.407932
256.31,0.406878
257.31,0.405816
258.31,0.404838
259.31,0.403763
260.31,0.402775
261.31,0.401782
262.31,0.400787
263.31,0.399790
264.31,0.398790
265.31,0.397789
266.31,0.396880
267.31,0.395877
268.31,0.394967
269.31,0.394056
270.31,0.393145
271.31,0.392234
272.31,0.391324
273.31,0.390413
274.31,0.389504
275.31,0.388594
276.31,0.387686
277.31,0.386778
278.31,0.385870
279.31,0.384964
280.31,0.384058
281.31,0.383152
282.31,0.382248
283.31,0.381344
284.31,0.380441
285.31,0.379539
286.31,0.378638
287.31,0.377737
288.31,0.376837
289.31,0.375938
290.31,0.375040
291.31,0.374143
292.31,0.373246
293.31,0.372351
294.31,0.371457
295.31,0.370563
296.31,0.369671
297.31,0.368780
298.31,0.367891
299.31,0.367002
300.31,0.366116
301.31,0.365230
302.31,0.364347
303.31,0.363465
304.31,0.362585
305.31,0.361707
306.31,0.360832
307.31,0.359958
308.31,0.359087
309.31,0.358218
310.31,0.357351
311.31,0.356487
312.31,0.355626
313.31,0.354768
314.31,0.353912
315.31,0.353059
316.31,0.352209
317.31,0.351363
318.31,0.350519
319.31,0.349678
320.31,0.348841
321.31,0.348007
322.31,0.347176
323.31,0.346349
324.31,0.345524
325.31,0.344703
326.31,0.343886
327.31,0.343071
328.31,0.342260
329.31,0.341453
330.31,0.340648
331.31,0.339847
332.31,0.339049
333.31,0.338254
334.31,0.337462
335.31,0.336674
336.31,0.335888
337.31,0.335105
338.31,0.334325
339.31,0.333548
340.31,0.332774
341.31,0.332002
342.31,0.331155
343.31,0.330310
344.31,0.329469
345.31,0.328631
346.31,0.327796
347.31,0.326964
348.31,0.326058
349.31,0.325231
350.31,0.324331
351.31,0.323510
352.31,0.322615
353.31,0.321798
354.31,0.320908
355.31,0.320095
356.31,0.319209
357.31,0.318401
358.31,0.317519
359.31,0.316714
360.31,0.315836
361.31,0.315034
362.31,0.314160
363.31,0.313362
364.31,0.312491
365.31,0.311697
366.31,0.310903
367.31,0.310038
368.31,0.309249
369.31,0.308461
370.31,0.307602
371.31,0.306818
372.31,0.306036
373.31,0.305255
374.31,0.304405
375.31,0.303629
376.31,0.302855
377.31,0.302083
378.31,0.301313
379.31,0.300545
380.31,0.299779
381.31,0.299015
382.31,0.298253
383.31,0.297494
384.31,0.296736
385.31,0.295980
386.31,0.295227
387.31,0.294475
388.31,0.293726
389.31,0.293047
390.31,0.292301
391.31,0.291557
392.31,0.290815
393.31,0.290075
394.31,0.289405
395.31,0.288668
396.31,0.287933
397.31,0.287199
398.31,0.286536
399.31,0.285806
400.31,0.285078
401.31,0.284351
402.31,0.283693
403.31,0.282970
404.31,0.282248
405.31,0.281595
406.31,0.280876
407.31,0.280159
408.31,0.279510
409.31,0.278796
410.31,0.278149
411.31,0.277438
412.31,0.276729
413.31,0.276086
414.31,0.275380
415.31,0.274675
416.31,0.274037
417.31,0.273335
418.31,0.272700
419.31,0.272001
420.31,0.271303
421.31,0.270672
422.31,0.269978
423.31,0.269285
424.31,0.268658
425.31,0.267969
426.31,0.267281
427.31,0.266658
428.31,0.265973
429.31,0.265290
430.31,0.264671
431.31,0.263991
432.31,0.263313
433.31,0.262636
434.31,0.262024
435.31,0.261350
436.31,0.260679
437.31,0.260009
438.31,0.259402
439.31,0.258736
440.31,0.258071
441.31,0.257408
442.31,0.256747
443.31,0.256148
444.31,0.255490
445.31,0.254834
446.31,0.254180
447.31,0.253527
448.31,0.252876
449.31,0.252227
450.31,0.251640
451.31,0.250994
452.31,0.250351
453.31,0.249709
454.31,0.249069
455.31,0.248431
456.31,0.247794
457.31,0.247159
458.31,0.246527
459.31,0.245895
460.31,0.245266
461.31,0.244639
462.31,0.244013
463.31,0.243389
464.31,0.242767
465.31,0.242146
466.31,0.241528
467.31,0.240911
468.31,0.240296
469.31,0.239682
470.31,0.239070
471.31,0.238460
472.31,0.237852
473.31,0.237245
474.31,0.236640
475.31,0.236037
476.31,0.235435
477.31,0.234835
478.31,0.234237
479.31,0.233640
480.31,0.233045
481.31,0.232451
482.31,0.231914
483.31,0.231324
484.31,0.230735
485.31,0.230147
486.31,0.229562
487.31,0.228977
488.31,0.228395
489.31,0.227813
490.31,0.227234
491.31,0.226656
492.31,0.226079
493.31,0.225504
494.31,0.224930
495.31,0.224358
496.31,0.223840
497.31,0.223271
498.31,0.222703
499.31,0.222137
500.31,0.221572
501.31,0.221008
502.31,0.220446
503.31,0.219937
504.31,0.219378
505.31,0.218820
506.31,0.218263
507.31,0.217708
508.31,0.217205
509.31,0.216653
510.31,0.216101
511.31,0.215552
512.31,0.215003
513.31,0.214507
514.31,0.213961
515.31,0.213416
516.31,0.212873
517.31,0.212381
518.31,0.211840
519.31,0.211301
520.31,0.210763
521.31,0.210276
522.31,0.209741
523.31,0.209206
524.31,0.208723
525.31,0.208191
526.31,0.207661
527.31,0.207180
528.31,0.206652
529.31,0.206126
530.31,0.205649
531.31,0.205124
532.31,0.204601
533.31,0.204128
534.31,0.203607
535.31,0.203088
536.31,0.202618
537.31,0.202101
538.31,0.201585
539.31,0.201118
540.31,0.200605
541.31,0.200092
542.31,0.199629
543.31,0.199119
544.31,0.198657
545.31,0.198150
546.31,0.197644
547.31,0.197185
548.31,0.196681
549.31,0.196179
550.31,0.195724
551.31,0.195223
552.31,0.194770
553.31,0.194272
554.31,0.193821
555.31,0.193325
556.31,0.192830
557.31,0.192383
558.31,0.191890
559.31,0.191444
560.31,0.190954
561.31,0.190465
562.31,0.190023
563.31,0.189536
564.31,0.189095
565.31,0.188611
566.31,0.188172
567.31,0.187690
568.31,0.187254
569.31,0.186774
570.31,0.186295
571.31,0.185861
572.31,0.185385
573.31,0.184953
574.31,0.184479
575.31,0.184049
576.31,0.183577
577.31,0.183150
578.31,0.182680
579.31,0.182254
580.31,0.181786
581.31,0.181363
582.31,0.180897
583.31,0.180475
584.31,0.180012
585.31,0.179592
586.31,0.179131
587.31,0.178713
588.31,0.178254
589.31,0.177838
590.31,0.177381
591.31,0.176967
592.31,0.176512
593.31,0.176101
594.31,0.175648
595.31,0.175238
596.31,0.174787
597.31,0.174379
598.31,0.173930
599.31,0.173524
600.31,0.173078
601.31,0.172674
602.31,0.172270
603.31,0.171827
604.31,0.171425
605.31,0.170984
606.31,0.170584
607.31,0.170145
608.31,0.169747
609.31,0.169310
610.31,0.168914
611.31,0.168519
612.31,0.168085
613.31,0.167691
614.31,0.167259
615.31,0.166868
616.31,0.166477
617.31,0.166048
618.31,0.165659
619.31,0.165232
620.31,0.164845
621.31,0.164459
622.31,0.164035
623.31,0.163651
624.31,0.163228
625.31,0.162846
626.31,0.162464
627.31,0.162045
628.31,0.161665
629.31,0.161286
630.31,0.160870
631.31,0.160493
632.31,0.160078
633.31,0.159702
634.31,0.159328
635.31,0.158916
636.31,0.158543
637.31,0.158171
638.31,0.157762
639.31,0.157392
640.31,0.157023
641.31,0.156616
642.31,0.156249
643.31,0.155882
644.31,0.155478
645.31,0.155113
646.31,0.154749
647.31,0.154348
648.31,0.153986
649.31,0.153624
650.31,0.153226
651.31,0.152866
652.31,0.152506
653.31,0.152111
654.31,0.151754
655.31,0.151397
656.31,0.151041
657.31,0.150649
658.31,0.150295
659.31,0.149941
660.31,0.149552
661.31,0.149200
662.31,0.148849
663.31,0.148499
664.31,0.148114
665.31,0.147765
666.31,0.147417
667.31,0.147034
668.31,0.146688
669.31,0.146343
670.31,0.145998
671.31,0.145619
672.31,0.145276
673.31,0.144933
674.31,0.144557
675.31,0.144216
676.31,0.143876
677.31,0.143537
678.31,0.143164
679.31,0.142826
680.31,0.142489
681.31,0.142119
682.31,0.141784
683.31,0.141449
684.31,0.141115
685.31,0.140748
686.31,0.140416
687.31,0.140085
688.31,0.139754
689.31,0.139391
690.31,0.139062
691.31,0.138733
692.31,0.138406
693.31,0.138046
694.31,0.137720
695.31,0.137394
696.31,0.137070
697.31,0.136713
698.31,0.136390
699.31,0.136068
700.31,0.135713
701.31,0.135393
702.31,0.135073
703.31,0.134754
704.31,0.134403
705.31,0.134085
706.31,0.133768
707.31,0.133452
708.31,0.133104
709.31,0.132789
710.31,0.132475
711.31,0.132162
712.31,0.131818
713.31,0.131506
714.31,0.131195
715.31,0.130885
716.31,0.130544
717.31,0.130235
718.31,0.129927
719.31,0.129619
720.31,0.129281
721.31,0.128976
722.31,0.128671
723.31,0.128366
724.31,0.128031
725.31,0.127728
726.31,0.127426
727.31,0.127094
728.31,0.126793
729.31,0.126493
730.31,0.126194
731.31,0.125864
732.31,0.125566
733.31,0.125269
734.31,0.124973
735.31,0.124647
736.31,0.124352
737.31,0.124057
738.31,0.123763
739.31,0.123440
740.31,0.123148
741.31,0.122857
742.31,0.122566
743.31,0.122246
744.31,0.121956
745.31,0.121668
746.31,0.121350
747.31,0.121063
748.31,0.120776
749.31,0.120490
750.31,0.120175
751.31,0.119891
752.31,0.119607
753.31,0.119324
754.31,0.119012
755.31,0.118730
756.31,0.118449
757.31,0.118168
758.31,0.117860
759.31,0.117581
760.31,0.117302
761.31,0.116996
762.31,0.116719
763.31,0.116442
764.31,0.116166
765.31,0.115863
766.31,0.115589
767.31,0.115315
768.31,0.115014
769.31,0.114741
770.31,0.114469
771.31,0.114198
772.31,0.113900
773.31,0.113630
774.31,0.113361
775.31,0.113092
776.31,0.112797
777.31,0.112530
778.31,0.112263
779.31,0.111970
780.31,0.111705
781.31,0.111440
782.31,0.111149
783.31,0.110886
784.31,0.110623
785.31,0.110361
786.31,0.110073
787.31,0.109812
788.31,0.109552
789.31,0.109266
790.31,0.109007
791.31,0.108748
792.31,0.108491
793.31,0.108208
794.31,0.107951
795.31,0.107695
796.31,0.107414
797.31,0.107160
798.31,0.106906
799.31,0.106627
800.31,0.106374
801.31,0.106122
802.31,0.105845
803.31,0.105594
804.31,0.105344
805.31,0.105095
806.31,0.104820
807.31,0.104572
808.31,0.104324
809.31,0.104052
810.31,0.103806
811.31,0.103560
812.31,0.103289
813.31,0.103045
814.31,0.102801
815.31,0.102532
816.31,0.102290
817.31,0.102047
818.31,0.101781
819.31,0.101540
820.31,0.101299
821.31,0.101035
822.31,0.100796
823.31,0.100557
824.31,0.100295
825.31,0.100057
826.31,0.099821
827.31,0.099560
828.31,0.099324
829.31,0.099089
830.31,0.098831
831.31,0.098597
832.31,0.098363
833.31,0.098107
834.31,0.097875
835.31,0.097643
836.31,0.097388
837.31,0.097158
838.31,0.096904
839.31,0.096675
840.31,0.096446
841.31,0.096195
842.31,0.095967
843.31,0.095740
844.31,0.095490
845.31,0.095264
846.31,0.095039
847.31,0.094791
848.31,0.094567
849.31,0.094343
850.31,0.094097
851.31,0.093875
852.31,0.093630
853.31,0.093408
854.31,0.093188
855.31,0.092945
856.31,0.092725
857.31,0.092506
858.31,0.092264
859.31,0.092046
860.31,0.091806
861.31,0.091589
862.31,0.091373
863.31,0.091134
864.31,0.090919
865.31,0.090704
866.31,0.090468
867.31,0.090254
868.31,0.090019
869.31,0.089806
870.31,0.089594
871.31,0.089360
872.31,0.089149
873.31,0.088917
874.31,0.088707
875.31,0.088497
876.31,0.088267
877.31,0.088058
878.31,0.087850
879.31,0.087621
880.31,0.087414
881.31,0.087187
882.31,0.086981
883.31,0.086775
884.31,0.086549
885.31,0.086345
886.31,0.086120
887.31,0.085917
888.31,0.085714
889.31,0.085490
890.31,0.085289
891.31,0.085067
892.31,0.084866
893.31,0.084645
894.31,0.084445
895.31,0.084246
896.31,0.084026
897.31,0.083828
898.31,0.083610
899.31,0.083412
900.31,0.083215
901.31,0.082999
902.31,0.082803
903.31,0.082588
904.31,0.082393
905.31,0.082198
906.31,0.081984
907.31,0.081791
908.31,0.081578
909.31,0.081386
910.31,0.081174
911.31,0.080982
912.31,0.080791
913.31,0.080581
914.31,0.080391
915.31,0.080182
916.31,0.079993
917.31,0.079804
918.31,0.079597
919.31,0.079409
920.31,0.079202
921.31,0.079016
922.31,0.078810
923.31,0.078624
924.31,0.078439
925.31,0.078235
926.31,0.078051
927.31,0.077848
928.31,0.077664
929.31,0.077462
930.31,0.077280
931.31,0.077079
932.31,0.076897
933.31,0.076716
934.31,0.076516
935.31,0.076336
936.31,0.076138
937.31,0.075958
938.31,0.075761
939.31,0.075582
940.31,0.075404
941.31,0.075208
942.31,0.075031
943.31,0.074836
944.31,0.074660
945.31,0.074466
946.31,0.074290
947.31,0.074115
948.31,0.073923
949.31,0.073749
950.31,0.073557
951.31,0.073384
952.31,0.073193
953.31,0.073021
954.31,0.072831
955.31,0.072660
956.31,0.072488
957.31,0.072300
958.31,0.072130
959.31,0.071943
960.31,0.071773
961.31,0.071587
962.31,0.071418
963.31,0.071233
964.31,0.071065
965.31,0.070898
966.31,0.070714
967.31,0.070547
968.31,0.070364
969.31,0.070198
970.31,0.070016
971.31,0.069851
972.31,0.069670
973.31,0.069506
974.31,0.069325
975.31,0.069162
976.31,0.068999
977.31,0.068820
978.31,0.068658
979.31,0.068480
980.31,0.068319
981.31,0.068142
982.31,0.067981
983.31,0.067805
984.31,0.067645
985.31,0.067486
986.31,0.067311
987.31,0.067152
988.31,0.066978
989.31,0.066821
990.31,0.066647
991.31,0.066490
992.31,0.066318
993.31,0.066162
994.31,0.065990
995.31,0.065835
996.31,0.065680
997.31,0.065509
998.31,0.065355
999.31,0.065186
1000.31,0.065032
1001.31,0.064864
1002.31,0.064711
1003.31,0.064543
1004.31,0.064391
1005.31,0.064240
1006.31,0.064073
1007.31,0.063922
1008.31,0.063757
1009.31,0.063607
1010.31,0.063442
1011.31,0.063292
1012.31,0.063128
1013.31,0.062980
1014.31,0.062816
1015.31,0.062669
1016.31,0.062521
1017.31,0.062359
1018.31,0.062212
1019.31,0.062051
1020.31,0.061905
1021.31,0.061745
1022.31,0.061599
1023.31,0.061440
1024.31,0.061295
1025.31,0.061151
1026.31,0.060992
1027.31,0.060849
1028.31,0.060691
1029.31,0.060548
1030.31,0.060391
1031.31,0.060249
1032.31,0.060093
1033.31,0.059952
1034.31,0.059796
1035.31,0.059656
1036.31,0.059515
1037.31,0.059361
1038.31,0.059221
1039.31,0.059068
1040.31,0.058929
1041.31,0.058776
1042.31,0.058638
1043.31,0.058486
1044.31,0.058348
1045.31,0.058211
1046.31,0.058060
1047.31,0.057923
1048.31,0.057773
1049.31,0.057637
1050.31,0.057488
1051.31,0.057353
1052.31,0.057204
1053.31,0.057070
1054.31,0.056935
1055.31,0.056788
1056.31,0.056654
1057.31,0.056507
1058.31,0.056374
1059.31,0.056228
1060.31,0.056096
1061.31,0.055951
1062.31,0.055819
1063.31,0.055688
1064.31,0.055543
1065.31,0.055413
1066.31,0.055269
1067.31,0.055139
1068.31,0.054996
1069.31,0.054867
1070.31,0.054738
1071.31,0.054596
1072.31,0.054467
1073.31,0.054326
1074.31,0.054198
1075.31,0.054058
1076.31,0.053930
1077.31,0.053791
1078.31,0.053664
1079.31,0.053538
1080.31,0.053399
1081.31,0.053274
1082.31,0.053135
1083.31,0.053010
1084.31,0.052873
1085.31,0.052749
1086.31,0.052624
1087.31,0.052488
1088.31,0.052365
1089.31,0.052229
1090.31,0.052106
1091.31,0.051971
1092.31,0.051849
1093.31,0.051714
1094.31,0.051593
1095.31,0.051471
1096.31,0.051338
1097.31,0.051217
1098.31,0.051084
1099.31,0.050964
1100.31,0.050832
1101.31,0.050712
1102.31,0.050593
1103.31,0.050462
1104.31,0.050343
1105.31,0.050213
1106.31,0.050094
1107.31,0.049965
1108.31,0.049847
1109.31,0.049730
1110.31,0.049601
1111.31,0.049484
1112.31,0.049356
1113.31,0.049240
1114.31,0.049112
1115.31,0.048996
1116.31,0.048881
1117.31,0.048754
1118.31,0.048640
1119.31,0.048513
1120.31,0.048399
1121.31,0.048285
1122.31,0.048160
1123.31,0.048047
1124.31,0.047922
1125.31,0.047809
1126.31,0.047685
1127.31,0.047573
1128.31,0.047461
1129.31,0.047338
1130.31,0.047227
1131.31,0.047104
1132.31,0.046994
1133.31,0.046872
1134.31,0.046761
1135.31,0.046651
1136.31,0.046530
1137.31,0.046421
1138.31,0.046300
1139.31,0.046191
1140.31,0.046083
1141.31,0.045963
1142.31,0.045855
1143.31,0.045736
1144.31,0.045628
1145.31,0.045510
1146.31,0.045403
1147.31,0.045296
1148.31,0.045179
1149.31,0.045072
1150.31,0.044955
1151.31,0.044850
1152.31,0.044744
1153.31,0.044628
1154.31,0.044523
1155.31,0.044407
1156.31,0.044303
1157.31,0.044198
1158.31,0.044084
1159.31,0.043980
1160.31,0.043866
1161.31,0.043763
1162.31,0.043649
1163.31,0.043546
1164.31,0.043444
1165.31,0.043331
1166.31,0.043229
1167.31,0.043117
1168.31,0.043015
1169.31,0.042914
1170.31,0.042803
1171.31,0.042702
1172.31,0.042591
1173.31,0.042491
1174.31,0.042391
1175.31,0.042281
1176.31,0.042181
1177.31,0.042072
1178.31,0.041973
1179.31,0.041874
1180.31,0.041765
1181.31,0.041667
1182.31,0.041559
1183.31,0.041461
1184.31,0.041363
1185.31,0.041256
1186.31,0.041159
1187.31,0.041052
1188.31,0.040955
1189.31,0.040849
1190.31,0.040753
1191.31,0.040657
1192.31,0.040551
1193.31,0.040456
1194.31,0.040351
1195.31,0.040256
1196.31,0.040161
1197.31,0.040057
1198.31,0.039962
1199.31,0.039859


==> figures/Class_A_v3_Tables.csv <==
0.05,1.000000
0.10,1.000000
0.15,1.000000
0.20,1.000000
0.25,1.000000
0.30,1.000000
0.35,1.000000
0.40,1.000000
0.45,1.000000
0.50,1.000000
0.55,1.000000
0.60,1.000000
0.65,1.000000
0.70,1.000000
0.75,1.000000
0.80,1.000000
0.85,1.000000
0.90,1.000000
0.95,1.000000
1.00,1.000000
1.05,1.000000
1.10,1.000000
1.15,1.000000
1.20,0.999999
1.25,0.999999
1.30,0.999998
1.35,0.999996
1.40,0.999994
1.45,0.999990
1.50,0.999985
1.55,0.999978
1.60,0.999969
1.65,0.999956
1.70,0.999939
1.75,0.999916
1.80,0.999887
1.85,0.999850
1.90,0.999803
1.95,0.999745
2.00,0.999674
2.05,0.999588
2.10,0.999484
2.15,0.999361
2.20,0.999216
2.25,0.999047
2.30,0.998851
2.35,0.998625
2.40,0.998367
2.45,0.998074
2.50,0.997744
2.55,0.997375
2.60,0.996963
2.65,0.996507
2.70,0.996003
2.75,0.995451
2.80,0.994848
2.85,0.994192
2.90,0.993482
2.95,0.992715
3.00,0.991891
3.05,0.991009
3.10,0.990067
3.15,0.989064
3.20,0.988000
3.25,0.986875
3.30,0.985688
3.35,0.984439
3.40,0.983128
3.45,0.981756
3.50,0.980321
3.55,0.978827
3.60,0.977271
3.65,0.975657
3.70,0.973984
3.75,0.972253
3.80,0.970466
3.85,0.968623
3.90,0.966727
3.95,0.964777
4.00,0.962777
4.05,0.960727
4.10,0.958629
4.15,0.956485
4.20,0.954295
4.25,0.952063
4.30,0.949789
4.35,0.947475
4.40,0.945123
4.45,0.942735
4.50,0.940313
4.55,0.937858
4.60,0.935372
4.65,0.932857
4.70,0.930314
4.75,0.927746
4.80,0.925154
4.85,0.922540
4.90,0.919905
4.95,0.917251
5.00,0.914580
5.05,0.911893
5.10,0.909192
5.15,0.906479
5.20,0.903754
5.25,0.901020
5.30,0.898277
5.35,0.895528
5.40,0.892773
5.45,0.890014
5.50,0.887251
5.55,0.884488
5.60,0.881723
5.65,0.878959
5.70,0.876197
5.75,0.873438
5.80,0.870682
5.85,0.867932
5.90,0.865187
5.95,0.862448
6.00,0.859718
6.05,0.856995
6.10,0.854282
6.15,0.851579
6.20,0.848887
6.25,0.846206
6.30,0.843537
6.35,0.840881
6.40,0.838238
6.45,0.835609
6.50,0.832994
6.55,0.830395
6.60,0.827811
6.65,0.825243
6.70,0.822691
6.75,0.820156
6.80,0.817638
6.85,0.815138
6.90,0.812655
6.95,0.810191
7.00,0.807745
7.05,0.805317
7.10,0.802909
7.15,0.800520
7.20,0.798150
7.25,0.795799
7.30,0.793469
7.35,0.791158
7.40,0.788867
7.45,0.786596
7.50,0.784345
7.55,0.782115
7.60,0.779905
7.65,0.777715
7.70,0.775546
7.75,0.773398
7.80,0.771269
7.85,0.769162
7.90,0.767075
7.95,0.765008
8.00,0.762962
8.05,0.760936
8.10,0.758931
8.15,0.756946
8.20,0.754981
8.25,0.753037
8.30,0.751112
8.35,0.749208
8.40,0.747324
8.45,0.745460
8.50,0.743615
8.55,0.741790
8.60,0.739985
8.65,0.738199
8.70,0.736433
8.75,0.734686
8.80,0.732957
8.85,0.731248
8.90,0.729558
8.95,0.727886
9.00,0.726233
9.05,0.724599
9.10,0.722982
9.15,0.721384
9.20,0.719804
9.25,0.718241
9.30,0.716696
9.35,0.715169
9.40,0.713659
9.45,0.712166
9.50,0.710691
9.55,0.709232
9.60,0.707790
9.65,0.706364
9.70,0.704955
9.75,0.703562
9.80,0.702185
9.85,0.700824
9.90,0.699479
9.95,0.698149
10.00,0.696835
10.05,0.695536
10.10,0.694252
10.15,0.692983
10.20,0.691728
10.25,0.690489
10.30,0.689263
10.35,0.688053
10.40,0.686856
10.45,0.685673
10.50,0.684504
10.55,0.683348
10.60,0.682206
10.65,0.681078
10.70,0.679962
10.75,0.678860
10.80,0.677771
10.85,0.676694
10.90,0.675630
10.95,0.674578
11.00,0.673538
11.05,0.672511
11.10,0.671496
11.15,0.670492
11.20,0.669500
11.25,0.668520
11.30,0.667551
11.35,0.666594
11.40,0.665648
11.45,0.664712
11.50,0.663788
11.55,0.662874
11.60,0.661971
11.65,0.661078
11.70,0.660196
11.75,0.659324
11.80,0.658462
11.85,0.657610
11.90,0.656768
11.95,0.655936
12.00,0.655113
12.05,0.654300
12.10,0.653496
12.15,0.652702
12.20,0.651916
12.25,0.651140
12.30,0.650372
12.35,0.649614
12.40,0.648864
12.45,0.648123
12.50,0.647390
12.55,0.646665
12.60,0.645949
12.65,0.645241
12.70,0.644541
12.75,0.643849
12.80,0.643165
12.85,0.642489
12.90,0.641820
12.95,0.641159
13.00,0.640506
13.05,0.639860
13.10,0.639221
13.15,0.638589
13.20,0.637965
13.25,0.637348
13.30,0.636737
13.35,0.636134
13.40,0.635537
13.45,0.634947
13.50,0.634363
13.55,0.633786
13.60,0.633216
13.65,0.632652
13.70,0.632094
13.75,0.631542
13.80,0.630997
13.85,0.630458
13.90,0.629924
13.95,0.629397
14.00,0.628875
14.05,0.628359
14.10,0.627849
14.15,0.627345
14.20,0.626846
14.25,0.626353
14.30,0.625865
14.35,0.625382
14.40,0.624905
14.45,0.624433
14.50,0.623966
14.55,0.623505
14.60,0.623048
14.65,0.622596
14.70,0.622150
14.75,0.621708
14.80,0.621271
14.85,0.620839
14.90,0.620411
14.95,0.619988
15.00,0.619570
15.05,0.619156
15.10,0.618747
15.15,0.618342
15.20,0.617942
15.25,0.617546
15.30,0.617154
15.35,0.616766
15.40,0.616383
15.45,0.616004
15.50,0.615628
15.55,0.615257
15.60,0.614890
15.65,0.614527
15.70,0.614167
15.75,0.613812
15.80,0.613460
15.85,0.613112
15.90,0.612768
15.95,0.612428
16.00,0.612091
16.05,0.611758
16.10,0.611428
16.15,0.611102
16.20,0.610779
16.25,0.610459
16.30,0.610143
16.35,0.609831
16.40,0.609522
16.45,0.609216
16.50,0.608913
16.55,0.608613
16.60,0.608317
16.65,0.608024
16.70,0.607733
16.75,0.607446
16.80,0.607162
16.85,0.606881
16.90,0.606603
16.95,0.606328
17.00,0.606056
17.05,0.605786
17.10,0.605519
17.15,0.605256
17.20,0.604995
17.25,0.604736
17.30,0.604481
17.35,0.604228
17.40,0.603977
17.45,0.603730
17.50,0.603485
17.55,0.603242
17.60,0.603002
17.65,0.602765
17.70,0.602530
17.75,0.602297
17.80,0.602067
17.85,0.601839
17.90,0.601614
17.95,0.601391
18.00,0.601170
18.05,0.600951
18.10,0.600735
18.15,0.600521
18.20,0.600310
18.25,0.600100
18.30,0.599893
18.35,0.599687
18.40,0.599484
18.45,0.599283
18.50,0.599085
18.55,0.598888
18.60,0.598693
18.65,0.598500
18.70,0.598309
18.75,0.598120
18.80,0.597934
18.85,0.597749
18.90,0.597566
18.95,0.597384
19.00,0.597205
19.05,0.597028
19.10,0.596852
19.15,0.596678
19.20,0.596506
19.25,0.596336
19.30,0.596168
19.35,0.596001
19.40,0.595836
19.45,0.595672
19.50,0.595511
19.55,0.595351
19.60,0.595192
19.65,0.595036
19.70,0.594881
19.75,0.594727
19.80,0.594575
19.85,0.594425
19.90,0.594276
19.95,0.594129
20.00,0.593983
20.05,0.593838
20.10,0.593696
20.15,0.593554
20.20,0.593414
20.25,0.593276
20.30,0.593139
20.35,0.593003
20.40,0.592869
20.45,0.592736
20.50,0.592604
20.55,0.592474
20.60,0.592345
20.65,0.592218
20.70,0.592092
20.75,0.591967
20.80,0.591843
20.85,0.591721
20.90,0.591600
20.95,0.591480
21.00,0.591361
21.05,0.591244
21.10,0.591128
21.15,0.591012
21.20,0.590899
21.25,0.590786
21.30,0.590674
21.35,0.590564
21.40,0.590455
21.45,0.590347
21.50,0.590240
21.55,0.590134
21.60,0.590029
21.65,0.589925
21.70,0.589822
21.75,0.589721
21.80,0.589620
21.85,0.589521
21.90,0.589422
21.95,0.589324
22.00,0.589228
22.05,0.589132
22.10,0.589038
22.15,0.588944
22.20,0.588852
22.25,0.588760
22.30,0.588669
22.35,0.588579
22.40,0.588490
22.45,0.588403
22.50,0.588315
22.55,0.588229
22.60,0.588144
22.65,0.588060
22.70,0.587976
22.75,0.587893
22.80,0.587812
22.85,0.587731
22.90,0.587650
22.95,0.587571
23.00,0.587493
23.05,0.587415
23.10,0.587338
23.15,0.587262
23.20,0.587187
23.25,0.587112
23.30,0.587038
23.35,0.586965
23.40,0.586893
23.45,0.586821
23.50,0.586751
23.55,0.586681
23.60,0.586611
23.65,0.586543
23.70,0.586475
23.75,0.586408
23.80,0.586341
23.85,0.586275
23.90,0.586210
23.95,0.586146
24.00,0.586082
24.05,0.586019
24.10,0.585956
24.15,0.585894
24.20,0.585833
24.25,0.585773
24.30,0.585713
24.35,0.585653
24.40,0.585595
24.45,0.585537
24.50,0.585479
24.55,0.585422
24.60,0.585366
24.65,0.585310
24.70,0.585255
24.75,0.585201
24.80,0.585147
24.85,0.585093
24.90,0.585040
24.95,0.584988
25.00,0.584936
25.05,0.584885
25.10,0.584834
25.15,0.584784
25.20,0.584734
25.25,0.584685
25.30,0.584637
25.35,0.584588
25.40,0.584541
25.45,0.584494
25.50,0.584447
25.55,0.584401
25.60,0.584355
25.65,0.584310
25.70,0.584265
25.75,0.584221
25.80,0.584177
25.85,0.584134
25.90,0.584091
25.95,0.584049
26.00,0.584007
26.05,0.583965
26.10,0.583924
26.15,0.583884
26.20,0.583843
26.25,0.583804
26.30,0.583764
26.35,0.583725
26.40,0.583687
26.45,0.583648
26.50,0.583611
26.55,0.583573
26.60,0.583536
26.65,0.583500
26.70,0.583464
26.75,0.583428
26.80,0.583392
26.85,0.583357
26.90,0.583323
26.95,0.583288
27.00,0.583254
27.05,0.583221
27.10,0.583187
27.15,0.583155
27.20,0.583122
27.25,0.583090
27.30,0.583058
27.35,0.583026
27.40,0.582995
27.45,0.582964
27.50,0.582934
27.55,0.582904
27.60,0.582874
27.65,0.582844
27.70,0.582815
27.75,0.582786
27.80,0.582757
27.85,0.582729
27.90,0.582701
27.95,0.582673
28.00,0.582646
28.05,0.582618
28.10,0.582592
28.15,0.582565
28.20,0.582539
28.25,0.582513
28.30,0.582487
28.35,0.582461
28.40,0.582436
28.45,0.582411
28.50,0.582387
28.55,0.582362
28.60,0.582338
28.65,0.582314
28.70,0.582291
28.75,0.582267
28.80,0.582244
28.85,0.582221
28.90,0.582199
28.95,0.582176
29.00,0.582154
29.05,0.582132
29.10,0.582111
29.15,0.582089
29.20,0.582068
29.25,0.582047
29.30,0.582026
29.35,0.582006
29.40,0.581985
29.45,0.581965
29.50,0.581945
29.55,0.581926
29.60,0.581906
29.65,0.581887
29.70,0.581868
29.75,0.581849
29.80,0.581830
29.85,0.581812
29.90,0.581794
29.95,0.581776
30.00,0.581758
30.05,0.581740
30.10,0.581723
30.15,0.581705
30.20,0.581688
30.25,0.581671
30.30,0.581655
30.35,0.581638
30.40,0.581622
30.45,0.581606
30.50,0.581590
30.55,0.581574
30.60,0.581558
30.65,0.581543
30.70,0.581527
30.75,0.581512
30.80,0.581497
30.85,0.581482
30.90,0.581467
30.95,0.581453
31.00,0.581439
31.05,0.581424
31.10,0.581410
31.15,0.581396
31.20,0.581383
31.25,0.581369
31.30,0.581356
31.35,0.581342
31.40,0.581329
31.45,0.581316
31.50,0.581303
31.55,0.581291
31.60,0.581278
31.65,0.581265
31.70,0.581253
31.75,0.581241
31.80,0.581229
31.85,0.581217
31.90,0.581205
31.95,0.581193
32.00,0.581182
32.05,0.581170
32.10,0.581159
32.15,0.581148
32.20,0.581137
32.25,0.581126
32.30,0.581115
32.35,0.581105
32.40,0.581094
32.45,0.581084
32.50,0.581073
32.55,0.581063
32.60,0.581053
32.65,0.581043
32.70,0.581033
32.75,0.581023
32.80,0.581013
32.85,0.581004
32.90,0.580994
32.95,0.580985
33.00,0.580976
33.05,0.580967
33.10,0.580957
33.15,0.580948
33.20,0.580940
33.25,0.580931
33.30,0.580922
33.35,0.580914
33.40,0.580905
33.45,0.580897
33.50,0.580888
33.55,0.580880
33.60,0.580872
33.65,0.580864
33.70,0.580856
33.75,0.580848
33.80,0.580840
33.85,0.580833
33.90,0.580825
33.95,0.580818
34.00,0.580810
34.05,0.580803
34.10,0.580796
34.15,0.580788
34.20,0.580781
34.25,0.580774
34.30,0.580767
34.35,0.580760
34.40,0.580754
34.45,0.580747
34.50,0.580740
34.55,0.580734
34.60,0.580727
34.65,0.580721
34.70,0.580714
34.75,0.580708
34.80,0.580702
34.85,0.580696
34.90,0.580689
34.95,0.580683
35.00,0.580677
35.05,0.580672
35.10,0.580666
35.15,0.580660
35.20,0.580654
35.25,0.580649
35.30,0.580643
35.35,0.580638
35.40,0.580632
35.45,0.580627
35.50,0.580621
35.55,0.580616
35.60,0.580611
35.65,0.580606
35.70,0.580601
35.75,0.580596
35.80,0.580591
35.85,0.580586
35.90,0.580581
35.95,0.580576
36.00,0.580571
36.05,0.580566
36.10,0.580562
36.15,0.580557
36.20,0.580552
36.25,0.580548
36.30,0.580543
36.35,0.580539
36.40,0.580535
36.45,0.580530
36.50,0.580526
36.55,0.580522
36.60,0.580518
36.65,0.580514
36.70,0.580509
36.75,0.580505
36.80,0.580501
36.85,0.580497
36.90,0.580494
36.95,0.580490
37.00,0.580486
37.05,0.580482
37.10,0.580478
37.15,0.580475
37.20,0.580471
37.25,0.580467
37.30,0.580464
37.35,0.580460
37.40,0.580457
37.45,0.580453
37.50,0.580450
37.55,0.580446
37.60,0.580443
37.65,0.580440
37.70,0.580436
37.75,0.580433
37.80,0.580430
37.85,0.580427
37.90,0.580424
37.95,0.580421
38.00,0.580418
38.05,0.580415
38.10,0.580412
38.15,0.580409
38.20,0.580406
38.25,0.580403
38.30,0.580400
38.35,0.580397
38.40,0.580394
38.45,0.580391
38.50,0.580389
38.55,0.580386
38.60,0.580383
38.65,0.580381
38.70,0.580378
38.75,0.580375
38.80,0.580373
38.85,0.580370
38.90,0.580368
38.95,0.580365
39.00,0.580363
39.05,0.580360
39.10,0.580358
39.15,0.580356
39.20,0.580353
39.25,0.580351
39.30,0.580349
39.35,0.580346
39.40,0.580344
39.45,0.580342
39.50,0.580340
39.55,0.580338
39.60,0.580335
39.65,0.580333
39.70,0.580331
39.75,0.580329
39.80,0.580327
39.85,0.580325
39.90,0.580323
39.95,0.580321
40.00,0.580319
40.05,0.580317
40.10,0.580315
40.15,0.580313
40.20,0.580311
40.25,0.580310
40.30,0.580308
40.35,0.580306
40.40,0.580304
40.45,0.580302
40.50,0.580301
40.55,0.580299
40.60,0.580297
40.65,0.580295
40.70,0.580294
40.75,0.580292
40.80,0.580290
40.85,0.580289
40.90,0.580287
40.95,0.580286
41.00,0.580284
41.05,0.580282
41.10,0.580281
41.15,0.580279
41.20,0.580278
41.25,0.580276
41.30,0.580275
41.35,0.580273
41.40,0.580272
41.45,0.580270
41.50,0.580269
41.55,0.580268
41.60,0.580266
41.65,0.580265
41.70,0.580264
41.75,0.580262
41.80,0.580261
41.85,0.580260
41.90,0.580258
41.95,0.580257
42.00,0.580256
42.05,0.580255
42.10,0.580253
42.15,0.580252
42.20,0.580251
42.25,0.580250
42.30,0.580248
42.35,0.580247
42.40,0.580246
42.45,0.580245
42.50,0.580244
42.55,0.580243
42.60,0.580242
42.65,0.580241
42.70,0.580239
42.75,0.580238
42.80,0.580237
42.85,0.580236
42.90,0.580235
42.95,0.580234
43.00,0.580233
43.05,0.580232
43.10,0.580231
43.15,0.580230
43.20,0.580229
43.25,0.580228
43.30,0.580227
43.35,0.580226
43.40,0.580225
43.45,0.580224
43.50,0.580224
43.55,0.580223
43.60,0.580222
43.65,0.580221
43.70,0.580220
43.75,0.580219
43.80,0.580218
43.85,0.580217
43.90,0.580217
43.95,0.580216
44.00,0.580215
44.05,0.580214
44.10,0.580213
44.15,0.580213
44.20,0.580212
44.25,0.580211
44.30,0.580210
44.35,0.580210
44.40,0.580209
44.45,0.580208
44.50,0.580207
44.55,0.580207
44.60,0.580206
44.65,0.580205
44.70,0.580204
44.75,0.580204
44.80,0.580203
44.85,0.580202
44.90,0.580202
44.95,0.580201
45.00,0.580200
45.05,0.580200
45.10,0.580199
45.15,0.580198
45.20,0.580198
45.25,0.580197
45.30,0.580197
45.35,0.580196
45.40,0.580195
45.45,0.580195
45.50,0.580194
45.55,0.580194
45.60,0.580193
45.65,0.580192
45.70,0.580192
45.75,0.580191
45.80,0.580191
45.85,0.580190
45.90,0.580190
45.95,0.580189
46.00,0.580189
46.05,0.580188
46.10,0.580188
46.15,0.580187
46.20,0.580187
46.25,0.580186
46.30,0.580186
46.35,0.580185
46.40,0.580185
46.45,0.580184
46.50,0.580184
46.55,0.580183
46.60,0.580183
46.65,0.580182
46.70,0.580182
46.75,0.580181
46.80,0.580181
46.85,0.580180
46.90,0.580180
46.95,0.580180
47.00,0.580179
47.05,0.580179
47.10,0.580178
47.15,0.580178
47.20,0.580177
47.25,0.580177
47.30,0.580177
47.35,0.580176
47.40,0.580176
47.45,0.580175
47.50,0.580175
47.55,0.580175
47.60,0.580174
47.65,0.580174
47.70,0.580174
47.75,0.580173
47.80,0.580173
47.85,0.580172
47.90,0.580172
47.95,0.580172
48.00,0.580171
48.05,0.580171
48.10,0.580171
48.15,0.580170
48.20,0.580170
48.25,0.580170
48.30,0.580169
48.35,0.580169
48.40,0.580169
48.45,0.580168
48.50,0.580168
48.55,0.580168
48.60,0.580168
48.65,0.580167
48.70,0.580167
48.75,0.580167
48.80,0.580166
48.85,0.580166
48.90,0.580166
48.95,0.580165
49.00,0.580165
49.05,0.580165
49.10,0.580165
49.15,0.580164
49.20,0.580164
49.25,0.580164
49.30,0.580164
49.35,0.580163
49.40,0.580163
49.45,0.580163
49.50,0.580163
49.55,0.580162
49.60,0.580162
49.65,0.580162
49.70,0.580162
49.75,0.580161
49.80,0.580161
49.85,0.580161
49.90,0.580161
49.95,0.580160
50.00,0.580160
50.05,0.580160
50.10,0.580160
50.15,0.580159
50.20,0.580159
50.25,0.580159
50.30,0.580159
50.35,0.580159
50.40,0.580158
50.45,0.580158
50.50,0.580158
50.55,0.580158
50.60,0.580158
50.65,0.580157
50.70,0.580157
50.75,0.580157
50.80,0.580157
50.85,0.580157
50.90,0.580156
50.95,0.580156
51.00,0.580156
51.05,0.580156
51.10,0.580156
51.15,0.580155
51.20,0.580155
51.25,0.580155
51.30,0.580155
51.35,0.580155
51.40,0.580155
51.45,0.580154
51.50,0.580154
51.55,0.580154
51.60,0.580154
51.65,0.580154
51.70,0.580154
51.75,0.580153
51.80,0.580153
51.85,0.580153
51.90,0.580153
51.95,0.580153
52.00,0.580153
52.05,0.580152
52.10,0.580152
52.15,0.580152
52.20,0.580152
52.25,0.580152
52.30,0.580152
52.35,0.580152
52.40,0.580151
52.45,0.580151
52.50,0.580151
52.55,0.580151
52.60,0.580151
52.65,0.580151
52.70,0.580151
52.75,0.580151
52.80,0.580150
52.85,0.580150
52.90,0.580150
52.95,0.580150
53.00,0.580150
53.05,0.580150
53.10,0.580150
53.15,0.580150
53.20,0.580149
53.25,0.580149
53.30,0.580149
53.35,0.580149
53.40,0.580149
53.45,0.580149
53.50,0.580149
53.55,0.580149
53.60,0.580148
53.65,0.580148
53.70,0.580148
53.75,0.580148
53.80,0.580148
53.85,0.580148
53.90,0.580148
53.95,0.580148
54.00,0.580148
54.05,0.580148
54.10,0.580147
54.15,0.580147
54.20,0.580147
54.25,0.580147
54.30,0.580147
54.35,0.580147
54.40,0.580147
54.45,0.580147
54.50,0.580147
54.55,0.580147
54.60,0.580146
54.65,0.580146
54.70,0.580146
54.75,0.580146
54.80,0.580146
54.85,0.580146
54.90,0.580146
54.95,0.580146
55.00,0.580146
55.05,0.580146
55.10,0.580146
55.15,0.580145
55.20,0.580145
55.25,0.580145
55.30,0.580145
55.35,0.580145
55.40,0.580145
55.45,0.580145
55.50,0.580145
55.55,0.580145
55.60,0.580145
55.65,0.580145
55.70,0.580145
55.75,0.580145
55.80,0.580144
55.85,0.580144
55.90,0.580144
55.95,0.580144
56.00,0.580144
56.05,0.580144
56.10,0.580144
56.15,0.580144
56.20,0.580144
56.25,0.580144
56.30,0.580144
56.35,0.580144
56.40,0.580144
56.45,0.580144
56.50,0.580143
56.55,0.580143
56.60,0.580143
56.65,0.580143
56.70,0.580143
56.75,0.580143
56.80,0.580143
56.85,0.580143
56.90,0.580143
56.95,0.580143
57.00,0.580143
57.05,0.580143
57.10,0.580143
57.15,0.580143
57.20,0.580143
57.25,0.580142
57.30,0.580142
57.35,0.580142
57.40,0.580142
57.45,0.580142
57.50,0.580142
57.55,0.580142
57.60,0.580142
57.65,0.580142
57.70,0.580142
57.75,0.580142
57.80,0.580142
57.85,0.580142
57.90,0.580142
57.95,0.580142
58.00,0.580142
58.05,0.580142
58.10,0.580141
58.15,0.580141
58.20,0.580141
58.25,0.580141
58.30,0.580141
58.35,0.580141
58.40,0.580141
58.45,0.580141
58.50,0.580141
58.55,0.580141
58.60,0.580141
58.65,0.580141
58.70,0.580141
58.75,0.580141
58.80,0.580141
58.85,0.580141
58.90,0.580141
58.95,0.580141
59.00,0.580140
59.05,0.580140
59.10,0.580140
59.15,0.580140
59.20,0.580140
59.25,0.580140
59.30,0.580140
59.35,0.580140
59.40,0.580140
59.45,0.580140
59.50,0.580140
59.55,0.580140
59.60,0.580140
59.65,0.580140
59.70,0.580140
59.75,0.580140
59.80,0.580140
59.85,0.580140
59.90,0.580139
59.95,0.580139
60.00,0.580139
60.05,0.580139
60.10,0.580139
60.15,0.580139
60.20,0.580139
60.25,0.580139
60.30,0.580139
60.35,0.580139
60.40,0.580139
60.45,0.580139
60.50,0.580139
60.55,0.580139
60.60,0.580139
60.65,0.580139
60.70,0.580139
60.75,0.580138
60.80,0.580138
60.85,0.580138
60.90,0.580138
60.95,0.580138
61.00,0.580138
61.05,0.580138
61.10,0.580138
61.15,0.580138
61.20,0.580138
61.25,0.580138
61.30,0.580138
61.35,0.580138
61.40,0.580138
61.45,0.580138
61.50,0.580137
61.55,0.580137
61.60,0.580137
61.65,0.580137
61.70,0.580137
61.75,0.580137
61.80,0.580137
61.85,0.580137
61.90,0.580137
61.95,0.580137
62.00,0.580137
62.05,0.580137
62.10,0.580137
62.15,0.580136
62.20,0.580136
62.25,0.580136
62.30,0.580136
62.35,0.580136
62.40,0.580136
62.45,0.580136
62.50,0.580136
62.55,0.580136
62.60,0.580136
62.65,0.580136
62.70,0.580135
62.75,0.580135
62.80,0.580135
62.85,0.580135
62.90,0.580135
62.95,0.580135
63.00,0.580135
63.05,0.580135
63.10,0.580135
63.15,0.580135
63.20,0.580134
63.25,0.580134
63.30,0.580134
63.35,0.580134
63.40,0.580134
63.45,0.580134
63.50,0.580134
63.55,0.580134
63.60,0.580134
63.65,0.580133
63.70,0.580133
63.75,0.580133
63.80,0.580133
63.85,0.580133
63.90,0.580133
63.95,0.580133
64.00,0.580132
64.05,0.580132
64.10,0.580132
64.15,0.580132
64.20,0.580132
64.25,0.580132
64.30,0.580132
64.35,0.580131
64.40,0.580131
64.45,0.580131
64.50,0.580131
64.55,0.580131
64.60,0.580131
64.65,0.580130
64.70,0.580130
64.75,0.580130
64.80,0.580130
64.85,0.580130
64.90,0.580130
64.95,0.580129
65.00,0.580129
65.05,0.580129
65.10,0.580129
65.15,0.580129
65.20,0.580128
65.25,0.580128
65.30,0.580128
65.35,0.580128
65.40,0.580128
65.45,0.580127
65.50,0.580127
65.55,0.580127
65.60,0.580127
65.65,0.580127
65.70,0.580126
65.75,0.580126
65.80,0.580126
65.85,0.580126
65.90,0.580125
65.95,0.580125
66.00,0.580125
66.05,0.580125
66.10,0.580124
66.15,0.580124
66.20,0.580124
66.25,0.580124
66.30,0.580123
66.35,0.580123
66.40,0.580123
66.45,0.580122
66.50,0.580122
66.55,0.580122
66.60,0.580122
66.65,0.580121
66.70,0.580121
66.75,0.580121
66.80,0.580120
66.85,0.580120
66.90,0.580120
66.95,0.580119
67.00,0.580119
67.05,0.580119
67.10,0.580118
67.15,0.580118
67.20,0.580118
67.25,0.580117
67.30,0.580117
67.35,0.580116
67.40,0.580116
67.45,0.580116
67.50,0.580115
67.55,0.580115
67.60,0.580114
67.65,0.580114
67.70,0.580114
67.75,0.580113
67.80,0.580113
67.85,0.580112
67.90,0.580112
67.95,0.580111
68.00,0.580111
68.05,0.580111
68.10,0.580110
68.15,0.580110
68.20,0.580109
68.25,0.580109
68.30,0.580108
68.35,0.580108
68.40,0.580107
68.45,0.580107
68.50,0.580106
68.55,0.580106
68.60,0.580105
68.65,0.580104
68.70,0.580104
68.75,0.580103
68.80,0.580103
68.85,0.580102
68.90,0.580102
68.95,0.580101
69.00,0.580100
69.05,0.580100
69.10,0.580099
69.15,0.580098
69.20,0.580098
69.25,0.580097
69.30,0.580097
69.35,0.580096
69.40,0.580095
69.45,0.580094
69.50,0.580094
69.55,0.580093
69.60,0.580092
69.65,0.580092
69.70,0.580091
69.75,0.580090
69.80,0.580089
69.85,0.580089
69.90,0.580088
69.95,0.580087
70.00,0.580086
70.05,0.580085
70.10,0.580085
70.15,0.580084
70.20,0.580083
70.25,0.580082
70.30,0.580081
70.35,0.580080
70.40,0.580080
70.45,0.580079
70.50,0.580078
70.55,0.580077
70.60,0.580076
70.65,0.580075
70.70,0.580074
70.75,0.580073
70.80,0.580072
70.85,0.580071
70.90,0.580070
70.95,0.580069
71.00,0.580068
71.05,0.580067
71.10,0.580066
71.15,0.580065
71.20,0.580064
71.25,0.580063
71.30,0.580062
71.35,0.580060
71.40,0.580059
71.45,0.580058
71.50,0.580057
71.55,0.580056
71.60,0.580055
71.65,0.580053
71.70,0.580052
71.75,0.580051
71.80,0.580050
71.85,0.580048
71.90,0.580047
71.95,0.580046
72.00,0.580044
72.05,0.580043
72.10,0.580042
72.15,0.580040
72.20,0.580039
72.25,0.580038
72.30,0.580036
72.35,0.580035
72.40,0.580033
72.45,0.580032
72.50,0.580030
72.55,0.580029
72.60,0.580027
72.65,0.580026
72.70,0.580024
72.75,0.580023
72.80,0.580021
72.85,0.580019
72.90,0.580018
72.95,0.580016
73.00,0.580014
73.05,0.580013
73.10,0.580011
73.15,0.580009
73.20,0.580008
73.25,0.580006
73.30,0.580004
73.35,0.580002
73.40,0.580000
73.45,0.579999
73.50,0.579997
73.55,0.579995
73.60,0.579993
73.65,0.579991
73.70,0.579989
73.75,0.579987
73.80,0.579985
73.85,0.579983
73.90,0.579981
73.95,0.579979
74.00,0.579977
74.05,0.579975
74.10,0.579973
74.15,0.579970
74.20,0.579968
74.25,0.579966
74.30,0.579964
74.35,0.579962
74.40,0.579959
74.45,0.579957
74.50,0.579955
74.55,0.579952
74.60,0.579950
74.65,0.579948
74.70,0.579945
74.75,0.579943
74.80,0.579940
74.85,0.579938
74.90,0.579935
74.95,0.579933
75.00,0.579930
75.05,0.579927
75.10,0.579925
75.15,0.579922
75.20,0.579919
75.25,0.579917
75.30,0.579914
75.35,0.579911
75.40,0.579908
75.45,0.579906
75.50,0.579903
75.55,0.579900
75.60,0.579897
75.65,0.579894
75.70,0.579891
75.75,0.579888
75.80,0.579885
75.85,0.579882
75.90,0.579879
75.95,0.579876
76.00,0.579873
76.05,0.579869
76.10,0.579866
76.15,0.579863
76.20,0.579860
76.25,0.579856
76.30,0.579853
76.35,0.579850
76.40,0.579846
76.45,0.579843
76.50,0.579839
76.55,0.579836
76.60,0.579832
76.65,0.579829
76.70,0.579825
76.75,0.579822
76.80,0.579818
76.85,0.579814
76.90,0.579810
76.95,0.579807
77.00,0.579803
77.05,0.579799
77.10,0.579795
77.15,0.579791
77.20,0.579787
77.25,0.579783
77.30,0.579779
77.35,0.579775
77.40,0.579771
77.45,0.579767
77.50,0.579763
77.55,0.579759
77.60,0.579754
77.65,0.579750
77.70,0.579746
77.75,0.579741
77.80,0.579737
77.85,0.579733
77.90,0.579728
77.95,0.579724
78.00,0.579719
78.05,0.579714
78.10,0.579710
78.15,0.579705
78.20,0.579700
78.25,0.579696
78.30,0.579691
78.35,0.579686
78.40,0.579681
78.45,0.579676
78.50,0.579671
78.55,0.579666
78.60,0.579661
78.65,0.579656
78.70,0.579651
78.75,0.579646
78.80,0.579641
78.85,0.579635
78.90,0.579630
78.95,0.579625
79.00,0.579619
79.05,0.579614
79.10,0.579608
79.15,0.579603
79.20,0.579597
79.25,0.579592
79.30,0.579586
79.35,0.579580
79.40,0.579575
79.45,0.579569
79.50,0.579563
79.55,0.579557
79.60,0.579551
79.65,0.579545
79.70,0.579539
79.75,0.579533
79.80,0.579527
79.85,0.579521
79.90,0.579514
79.95,0.579508
80.00,0.579502
80.05,0.579495
80.10,0.579489
80.15,0.579483
80.20,0.579476
80.25,0.579469
80.30,0.579463
80.35,0.579456
80.40,0.579449
80.45,0.579443
80.50,0.579436
80.55,0.579429
80.60,0.579422
80.65,0.579415
80.70,0.579408
80.75,0.579401
80.80,0.579394
80.85,0.579387
80.90,0.579379
80.95,0.579372
81.00,0.579365
81.05,0.579357
81.10,0.579350
81.15,0.579342
81.20,0.579335
81.25,0.579327
81.30,0.579319
81.35,0.579312
81.40,0.579304
81.45,0.579296
81.50,0.579288
81.55,0.579280
81.60,0.579272
81.65,0.579264
81.70,0.579256
81.75,0.579248
81.80,0.579239
81.85,0.579231
81.90,0.579223
81.95,0.579214
82.00,0.579206
82.05,0.579197
82.10,0.579189
82.15,0.579180
82.20,0.579171
82.25,0.579163
82.30,0.579154
82.35,0.579145
82.40,0.579136
82.45,0.579127
82.50,0.579118
82.55,0.579109
82.60,0.579099
82.65,0.579090
82.70,0.579081
82.75,0.579072
82.80,0.579062
82.85,0.579053
82.90,0.579043
82.95,0.579033
83.00,0.579024
83.05,0.579014
83.10,0.579004
83.15,0.578994
83.20,0.578984
83.25,0.578974
83.30,0.578964
83.35,0.578954
83.40,0.578944
83.45,0.578934
83.50,0.578923
83.55,0.578913
83.60,0.578902
83.65,0.578892
83.70,0.578881
83.75,0.578871
83.80,0.578860
83.85,0.578849
83.90,0.578838
83.95,0.578827
84.00,0.578816
84.05,0.578805
84.10,0.578794
84.15,0.578783
84.20,0.578771
84.25,0.578760
84.30,0.578749
84.35,0.578737
84.40,0.578726
84.45,0.578714
84.50,0.578702
84.55,0.578691
84.60,0.578679
84.65,0.578667
84.70,0.578655
84.75,0.578643
84.80,0.578631
84.85,0.578619
84.90,0.578606
84.95,0.578594
85.00,0.578582
85.05,0.578569
85.10,0.578557
85.15,0.578544
85.20,0.578531
85.25,0.578519
85.30,0.578506
85.35,0.578493
85.40,0.578480
85.45,0.578467
85.50,0.578454
85.55,0.578441
85.60,0.578427
85.65,0.578414
85.70,0.578401
85.75,0.578387
85.80,0.578374
85.85,0.578360
85.90,0.578346
85.95,0.578332
86.00,0.578319
86.05,0.578305
86.10,0.578291
86.15,0.578277
86.20,0.578262
86.25,0.578248
86.30,0.578234
86.35,0.578219
86.40,0.578205
86.45,0.578190
86.50,0.578176
86.55,0.578161
86.60,0.578146
86.65,0.578131
86.70,0.578117
86.75,0.578102
86.80,0.578086
86.85,0.578071
86.90,0.578056
86.95,0.578041
87.00,0.578025
87.05,0.578010
87.10,0.577994
87.15,0.577979
87.20,0.577963
87.25,0.577947
87.30,0.577931
87.35,0.577915
87.40,0.577899
87.45,0.577883
87.50,0.577867
87.55,0.577851
87.60,0.577834
87.65,0.577818
87.70,0.577801
87.75,0.577785
87.80,0.577768
87.85,0.577751
87.90,0.577734
87.95,0.577717
88.00,0.577700
88.05,0.577683
88.10,0.577666
88.15,0.577649
88.20,0.577632
88.25,0.577614
88.30,0.577597
88.35,0.577579
88.40,0.577561
88.45,0.577544
88.50,0.577526
88.55,0.577508
88.60,0.577490
88.65,0.577472
88.70,0.577454
88.75,0.577435
88.80,0.577417
88.85,0.577399
88.90,0.577380
88.95,0.577361
89.00,0.577343
89.05,0.577324
89.10,0.577305
89.15,0.577286
89.20,0.577267
89.25,0.577248
89.30,0.577229
89.35,0.577210
89.40,0.577190
89.45,0.577171
89.50,0.577151
89.55,0.577132
89.60,0.577112
89.65,0.577092
89.70,0.577072
89.75,0.577052
89.80,0.577032
89.85,0.577012
89.90,0.576992
89.95,0.576971
90.00,0.576951
90.05,0.576930
90.10,0.576910
90.15,0.576889
90.20,0.576868
90.25,0.576848
90.30,0.576827
90.35,0.576806
90.40,0.576785
90.45,0.576763
90.50,0.576742
90.55,0.576721
90.60,0.576699
90.65,0.576678
90.70,0.576656
90.75,0.576634
90.80,0.576612
90.85,0.576590
90.90,0.576568
90.95,0.576546
91.00,0.576524
91.05,0.576502
91.10,0.576479
91.15,0.576457
91.20,0.576434
91.25,0.576412
91.30,0.576389
91.35,0.576366
91.40,0.576343
91.45,0.576320
91.50,0.576297
91.55,0.576274
91.60,0.576251
91.65,0.576227
91.70,0.576204
91.75,0.576180
91.80,0.576157
91.85,0.576133
91.90,0.576109
91.95,0.576085
92.00,0.576061
92.05,0.576037
92.10,0.576013
92.15,0.575988
92.20,0.575964
92.25,0.575940
92.30,0.575915
92.35,0.575890
92.40,0.575866
92.45,0.575841
92.50,0.575816
92.55,0.575791
92.60,0.575766
92.65,0.575740
92.70,0.575715
92.75,0.575690
92.80,0.575664
92.85,0.575638
92.90,0.575613
92.95,0.575587
93.00,0.575561
93.05,0.575535
93.10,0.575509
93.15,0.575483
93.20,0.575456
93.25,0.575430
93.30,0.575404
93.35,0.575377
93.40,0.575350
93.45,0.575324
93.50,0.575297
93.55,0.575270
93.60,0.575243
93.65,0.575216
93.70,0.575188
93.75,0.575161
93.80,0.575134
93.85,0.575106
93.90,0.575078
93.95,0.575051
94.00,0.575023
94.05,0.574995
94.10,0.574967
94.15,0.574939
94.20,0.574911
94.25,0.574882
94.30,0.574854
94.35,0.574825
94.40,0.574797
94.45,0.574768
94.50,0.574739
94.55,0.574710
94.60,0.574681
94.65,0.574652
94.70,0.574623
94.75,0.574594
94.80,0.574564
94.85,0.574535
94.90,0.574505
94.95,0.574476
95.00,0.574446
95.05,0.574416
95.10,0.574386
95.15,0.574356
95.20,0.574326
95.25,0.574295
95.30,0.574265
95.35,0.574234
95.40,0.574204
95.45,0.574173
95.50,0.574142
95.55,0.574111
95.60,0.574080
95.65,0.574049
95.70,0.574018
95.75,0.573987
95.80,0.573955
95.85,0.573924
95.90,0.573892
95.95,0.573861
96.00,0.573829
96.05,0.573797
96.10,0.573765
96.15,0.573733
96.20,0.573701
96.25,0.573668
96.30,0.573636
96.35,0.573603
96.40,0.573571
96.45,0.573538
96.50,0.573505
96.55,0.573472
96.60,0.573439
96.65,0.573406
96.70,0.573373
96.75,0.573339
96.80,0.573306
96.85,0.573272
96.90,0.573239
96.95,0.573205
97.00,0.573171
97.05,0.573137
97.10,0.573103
97.15,0.573069
97.20,0.573034
97.25,0.573000
97.30,0.572965
97.35,0.572931
97.40,0.572896
97.45,0.572861
97.50,0.572826
97.55,0.572791
97.60,0.572756
97.65,0.572721
97.70,0.572685
97.75,0.572650
97.80,0.572614
97.85,0.572578
97.90,0.572543
97.95,0.572507
98.00,0.572471
98.05,0.572435
98.10,0.572398
98.15,0.572362
98.20,0.572325
98.25,0.572289
98.30,0.572252
98.35,0.572215
98.40,0.572179
98.45,0.572142
98.50,0.572104
98.55,0.572067
98.60,0.572030
98.65,0.571992
98.70,0.571955
98.75,0.571917
98.80,0.571879
98.85,0.571841
98.90,0.571803
98.95,0.571765
99.00,0.571727
99.05,0.571689
99.10,0.571650
99.15,0.571612
99.20,0.571573
99.25,0.571534
99.30,0.571495
99.35,0.571456
99.40,0.571417
99.45,0.571378
99.50,0.571338
99.55,0.571299
99.60,0.571259
99.65,0.571220
99.70,0.571180
99.75,0.571140
99.80,0.571100
99.85,0.571060
99.90,0.571019
99.95,0.570979
100.00,0.570938
100.05,0.570898
100.10,0.570857
100.15,0.570816
100.20,0.570775
100.25,0.570734
100.30,0.570693
100.35,0.570651
100.40,0.570610
100.45,0.570568
100.50,0.570527
100.55,0.570485
100.60,0.570443
100.65,0.570401
100.70,0.570359
100.75,0.570316
100.80,0.570274
100.85,0.570231
100.90,0.570189
100.95,0.570146
101.00,0.570103
101.05,0.570060
101.10,0.570017
101.15,0.569974
101.20,0.569930
101.25,0.569887
101.30,0.569843
101.35,0.569799
101.40,0.569756
101.45,0.569711
101.50,0.569667
101.55,0.569623
101.60,0.569579
101.65,0.569534
101.70,0.569490
101.75,0.569445
101.80,0.569400
101.85,0.569355
101.90,0.569310
101.95,0.569265
102.00,0.569219
102.05,0.569174
102.10,0.569128
102.15,0.569082
102.20,0.569036
102.25,0.568990
102.30,0.568944
102.35,0.568898
102.40,0.568852
102.45,0.568805
102.50,0.568758
102.55,0.568712
102.60,0.568665
102.65,0.568618
102.70,0.568570
102.75,0.568523
102.80,0.568476
102.85,0.568428
102.90,0.568380
102.95,0.568333
103.00,0.568285
103.05,0.568236
103.10,0.568188
103.15,0.568140
103.20,0.568091
103.25,0.568043
103.30,0.567994
103.35,0.567945
103.40,0.567896
103.45,0.567847
103.50,0.567798
103.55,0.567748
103.60,0.567699
103.65,0.567649
103.70,0.567599
103.75,0.567549
103.80,0.567499
103.85,0.567449
103.90,0.567398
103.95,0.567348
104.00,0.567297
104.05,0.567246
104.10,0.567195
104.15,0.567144
104.20,0.567093
104.25,0.567041
104.30,0.566990
104.35,0.566938
104.40,0.566886
104.45,0.566834
104.50,0.566782
104.55,0.566730
104.60,0.566678
104.65,0.566625
104.70,0.566573
104.75,0.566520
104.80,0.566467
104.85,0.566414
104.90,0.566361
104.95,0.566307
105.00,0.566254
105.05,0.566200
105.10,0.566146
105.15,0.566092
105.20,0.566038
105.25,0.565984
105.30,0.565929
105.35,0.565875
105.40,0.565820
105.45,0.565765
105.50,0.565710
105.55,0.565655
105.60,0.565600
105.65,0.565544
105.70,0.565489
105.75,0.565433
105.80,0.565377
105.85,0.565321
105.90,0.565265
105.95,0.565208
106.00,0.565152
106.05,0.565095
106.10,0.565038
106.15,0.564981
106.20,0.564924
106.25,0.564867
106.30,0.564810
106.35,0.564752
106.40,0.564694
106.45,0.564636
106.50,0.564578
106.55,0.564520
106.60,0.564462
106.65,0.564403
106.70,0.564345
106.75,0.564286
106.80,0.564227
106.85,0.564168
106.90,0.564108
106.95,0.564049
107.00,0.563989
107.05,0.563929
107.10,0.563869
107.15,0.563809
107.20,0.563749
107.25,0.563688
107.30,0.563628
107.35,0.563567
107.40,0.563506
107.45,0.563445
107.50,0.563384
107.55,0.563322
107.60,0.563261
107.65,0.563199
107.70,0.563137
107.75,0.563075
107.80,0.563013
107.85,0.562950
107.90,0.562888
107.95,0.562825
108.00,0.562762
108.05,0.562699
108.10,0.562636
108.15,0.562572
108.20,0.562509
108.25,0.562445
108.30,0.562381
108.35,0.562317
108.40,0.562253
108.45,0.562188
108.50,0.562124
108.55,0.562059
108.60,0.561994
108.65,0.561929
108.70,0.561863
108.75,0.561798
108.80,0.561732
108.85,0.561666
108.90,0.561600
108.95,0.561534
109.00,0.561468
109.05,0.561401
109.10,0.561335
109.15,0.561268
109.20,0.561201
109.25,0.561133
109.30,0.561066
109.35,0.560998
109.40,0.560931
109.45,0.560863
109.50,0.560795
109.55,0.560726
109.60,0.560658
109.65,0.560589
109.70,0.560520
109.75,0.560451
109.80,0.560382
109.85,0.560313
109.90,0.560243
109.95,0.560173
110.00,0.560104
110.05,0.560033
110.10,0.559963
110.15,0.559893
110.20,0.559822
110.25,0.559751
110.30,0.559680
110.35,0.559609
110.40,0.559537
110.45,0.559466
110.50,0.559394
110.55,0.559322
110.60,0.559250
110.65,0.559178
110.70,0.559105
110.75,0.559032
110.80,0.558960
110.85,0.558887
110.90,0.558813
110.95,0.558740
111.00,0.558666
111.05,0.558592
111.10,0.558518
111.15,0.558444
111.20,0.558370
111.25,0.558295
111.30,0.558220
111.35,0.558145
111.40,0.558070
111.45,0.557995
111.50,0.557919
111.55,0.557843
111.60,0.557767
111.65,0.557691
111.70,0.557615
111.75,0.557539
111.80,0.557462
111.85,0.557385
111.90,0.557308
111.95,0.557230
112.00,0.557153
112.05,0.557075
112.10,0.556997
112.15,0.556919
112.20,0.556841
112.25,0.556763
112.30,0.556684
112.35,0.556605
112.40,0.556526
112.45,0.556447
112.50,0.556367
112.55,0.556288
112.60,0.556208
112.65,0.556128
112.70,0.556047
112.75,0.555967
112.80,0.555886
112.85,0.555805
112.90,0.555724
112.95,0.555643
113.00,0.555562
113.05,0.555480
113.10,0.555398
113.15,0.555316
113.20,0.555234
113.25,0.555151
113.30,0.555069
113.35,0.554986
113.40,0.554903
113.45,0.554819
113.50,0.554736
113.55,0.554652
113.60,0.554568
113.65,0.554484
113.70,0.554400
113.75,0.554315
113.80,0.554231
113.85,0.554146
113.90,0.554061
113.95,0.553975
114.00,0.553890
114.05,0.553804
114.10,0.553718
114.15,0.553632
114.20,0.553546
114.25,0.553459
114.30,0.553372
114.35,0.553285
114.40,0.553198
114.45,0.553111
114.50,0.553023
114.55,0.552935
114.60,0.552847
114.65,0.552759
114.70,0.552671
114.75,0.552582
114.80,0.552493
114.85,0.552404
114.90,0.552315
114.95,0.552225
115.00,0.552136
115.05,0.552046
115.10,0.551956
115.15,0.551865
115.20,0.551775
115.25,0.551684
115.30,0.551593
115.35,0.551502
115.40,0.551411
115.45,0.551319
115.50,0.551227
115.55,0.551136
115.60,0.551043
115.65,0.550951
115.70,0.550858
115.75,0.550765
115.80,0.550672
115.85,0.550579
115.90,0.550486
115.95,0.550392
116.00,0.550298
116.05,0.550204
116.10,0.550110
116.15,0.550015
116.20,0.549921
116.25,0.549826
116.30,0.549731
116.35,0.549635
116.40,0.549540
116.45,0.549444
116.50,0.549348
116.55,0.549252
116.60,0.549155
116.65,0.549059
116.70,0.548962
116.75,0.548865
116.80,0.548767
116.85,0.548670
116.90,0.548572
116.95,0.548474
117.00,0.548376
117.05,0.548278
117.10,0.548179
117.15,0.548081
117.20,0.547982
117.25,0.547883
117.30,0.547783
117.35,0.547684
117.40,0.547584
117.45,0.547484
117.50,0.547384
117.55,0.547283
117.60,0.547182
117.65,0.547082
117.70,0.546981
117.75,0.546879
117.80,0.546778
117.85,0.546676
117.90,0.546574
117.95,0.546472
118.00,0.546370
118.05,0.546267
118.10,0.546164
118.15,0.546061
118.20,0.545958
118.25,0.545855
118.30,0.545751
118.35,0.545647
118.40,0.545543
118.45,0.545439
118.50,0.545335
118.55,0.545230
118.60,0.545125
118.65,0.545020
118.70,0.544915
118.75,0.544809
118.80,0.544704
118.85,0.544598
118.90,0.544492
118.95,0.544385
119.00,0.544279
119.05,0.544172
119.10,0.544065
119.15,0.543958
119.20,0.543851
119.25,0.543743
119.30,0.543635
119.35,0.543527
119.40,0.543419
119.45,0.543311
119.50,0.543202
119.55,0.543093
119.60,0.542984
119.65,0.542875
119.70,0.542766
119.75,0.542656
119.80,0.542546
119.85,0.542436
119.90,0.542326
119.95,0.542215
120.00,0.542105
120.05,0.541994
120.10,0.541883
120.15,0.541771
120.20,0.541660
120.25,0.541548
120.30,0.541436
120.35,0.541324
120.40,0.541212
120.45,0.541099
120.50,0.540987
120.55,0.540874
120.60,0.540761
120.65,0.540647
120.70,0.540534
120.75,0.540420
120.80,0.540306
120.85,0.540192
120.90,0.540078
120.95,0.539963
121.00,0.539849
121.05,0.539734
121.10,0.539619
121.15,0.539503
121.20,0.539388
121.25,0.539272
121.30,0.539156
121.35,0.539040
121.40,0.538924
121.45,0.538807
121.50,0.538691
121.55,0.538574
121.60,0.538457
121.65,0.538340
121.70,0.538222
121.75,0.538104
121.80,0.537987
121.85,0.537869
121.90,0.537750
121.95,0.537632
122.00,0.537513
122.05,0.537394
122.10,0.537275
122.15,0.537156
122.20,0.537037
122.25,0.536917
122.30,0.536798
122.35,0.536678
122.40,0.536557
122.45,0.536437
122.50,0.536317
122.55,0.536196
122.60,0.536075
122.65,0.535954
122.70,0.535833
122.75,0.535711
122.80,0.535590
122.85,0.535468
122.90,0.535346
122.95,0.535224
123.00,0.535101
123.05,0.534979
123.10,0.534856
123.15,0.534733
123.20,0.534610
123.25,0.534487
123.30,0.534363
123.35,0.534239
123.40,0.534116
123.45,0.533992
123.50,0.533867
123.55,0.533743
123.60,0.533619
123.65,0.533494
123.70,0.533369
123.75,0.533244
123.80,0.533119
123.85,0.532993
123.90,0.532868
123.95,0.532742
124.00,0.532616
124.05,0.532490
124.10,0.532364
124.15,0.532237
124.20,0.532110
124.25,0.531984
124.30,0.531857
124.35,0.531730
124.40,0.531602
124.45,0.531475
124.50,0.531347
124.55,0.531219
124.60,0.531091
124.65,0.530963
124.70,0.530835
124.75,0.530706
124.80,0.530578
124.85,0.530449
124.90,0.530320
124.95,0.530191
125.00,0.530062
125.05,0.529932
125.10,0.529802
125.15,0.529673
125.20,0.529543
125.25,0.529413
125.30,0.529282
125.35,0.529152
125.40,0.529021
125.45,0.528891
125.50,0.528760
125.55,0.528629
125.60,0.528498
125.65,0.528366
125.70,0.528235
125.75,0.528103
125.80,0.527971
125.85,0.527839
125.90,0.527707
125.95,0.527575
126.00,0.527443
126.05,0.527310
126.10,0.527177
126.15,0.527045
126.20,0.526912
126.25,0.526778
126.30,0.526645
126.35,0.526512
126.40,0.526378
126.45,0.526244
126.50,0.526111
126.55,0.525977
126.60,0.525842
126.65,0.525708
126.70,0.525574
126.75,0.525439
126.80,0.525304
126.85,0.525170
126.90,0.525035
126.95,0.524899
127.00,0.524764
127.05,0.524629
127.10,0.524493
127.15,0.524358
127.20,0.524222
127.25,0.524086
127.30,0.523950
127.35,0.523814
127.40,0.523677
127.45,0.523541
127.50,0.523404
127.55,0.523268
127.60,0.523131
127.65,0.522994
127.70,0.522857
127.75,0.522720
127.80,0.522582
127.85,0.522445
127.90,0.522307
127.95,0.522170
128.00,0.522032
128.05,0.521894
128.10,0.521756
128.15,0.521618
128.20,0.521479
128.25,0.521341
128.30,0.521202
128.35,0.521064
128.40,0.520925
128.45,0.520786
128.50,0.520647
128.55,0.520508
128.60,0.520369
128.65,0.520229
128.70,0.520090
128.75,0.519950
128.80,0.519811
128.85,0.519671
128.90,0.519531
128.95,0.519391
129.00,0.519251
129.05,0.519111
129.10,0.518971
129.15,0.518830
129.20,0.518690
129.25,0.518549
129.30,0.518408
129.35,0.518268
129.40,0.518127
129.45,0.517986
129.50,0.517845
129.55,0.517703
129.60,0.517562
129.65,0.517421
129.70,0.517279
129.75,0.517138
129.80,0.516996
129.85,0.516854
129.90,0.516712
129.95,0.516570
130.00,0.516428
130.05,0.516286
130.10,0.516144
130.15,0.516002
130.20,0.515859
130.25,0.515717
130.30,0.515574
130.35,0.515432
130.40,0.515289
130.45,0.515146
130.50,0.515003
130.55,0.514860
130.60,0.514717
130.65,0.514574
130.70,0.514431
130.75,0.514288
130.80,0.514144
130.85,0.514001
130.90,0.513857
130.95,0.513714
131.00,0.513570
131.05,0.513426
131.10,0.513282
131.15,0.513138
131.20,0.512994
131.25,0.512850
131.30,0.512706
131.35,0.512562
131.40,0.512418
131.45,0.512274
131.50,0.512129
131.55,0.511985
131.60,0.511840
131.65,0.511696
131.70,0.511551
131.75,0.511406
131.80,0.511262
131.85,0.511117
131.90,0.510972
131.95,0.510827
132.00,0.510682
132.05,0.510537
132.10,0.510392
132.15,0.510247
132.20,0.510102
132.25,0.509956
132.30,0.509811
132.35,0.509666
132.40,0.509520
132.45,0.509375
132.50,0.509229
132.55,0.509084
132.60,0.508938
132.65,0.508792
132.70,0.508647
132.75,0.508501
132.80,0.508355
132.85,0.508209
132.90,0.508063
132.95,0.507917
133.00,0.507771
133.05,0.507625
133.10,0.507479
133.15,0.507333
133.20,0.507187
133.25,0.507041
133.30,0.506895
133.35,0.506748
133.40,0.506602
133.45,0.506456
133.50,0.506309
133.55,0.506163
133.60,0.506017
133.65,0.505870
133.70,0.505724
133.75,0.505577
133.80,0.505431
133.85,0.505284
133.90,0.505138
133.95,0.504991
134.00,0.504844
134.05,0.504698
134.10,0.504551
134.15,0.504404
134.20,0.504258
134.25,0.504111
134.30,0.503964
134.35,0.503817
134.40,0.503670
134.45,0.503524
134.50,0.503377
134.55,0.503230
134.60,0.503083
134.65,0.502936
134.70,0.502789
134.75,0.502642
134.80,0.502495
134.85,0.502348
134.90,0.502201
134.95,0.502054
135.00,0.501907
135.05,0.501760
135.10,0.501613
135.15,0.501466
135.20,0.501319
135.25,0.501172
135.30,0.501025
135.35,0.500878
135.40,0.500731
135.45,0.500584
135.50,0.500437
135.55,0.500290
135.60,0.500143
135.65,0.499996
135.70,0.499849
135.75,0.499702
135.80,0.499555
135.85,0.499408
135.90,0.499261
135.95,0.499114
136.00,0.498967
136.05,0.498820
136.10,0.498673
136.15,0.498526
136.20,0.498379
136.25,0.498232
136.30,0.498085
136.35,0.497938
136.40,0.497791
136.45,0.497644
136.50,0.497497
136.55,0.497350
136.60,0.497204
136.65,0.497057
136.70,0.496910
136.75,0.496763
136.80,0.496616
136.85,0.496469
136.90,0.496323
136.95,0.496176
137.00,0.496029
137.05,0.495882
137.10,0.495736
137.15,0.495589
137.20,0.495442
137.25,0.495296
137.30,0.495149
137.35,0.495003
137.40,0.494856
137.45,0.494710
137.50,0.494563
137.55,0.494417
137.60,0.494270
137.65,0.494124
137.70,0.493977
137.75,0.493831
137.80,0.493685
137.85,0.493538
137.90,0.493392
137.95,0.493246
138.00,0.493100
138.05,0.492954
138.10,0.492808
138.15,0.492661
138.20,0.492515
138.25,0.492369
138.30,0.492223
138.35,0.492078
138.40,0.491932
138.45,0.491786
138.50,0.491640
138.55,0.491494
138.60,0.491349
138.65,0.491203
138.70,0.491057
138.75,0.490912
138.80,0.490766
138.85,0.490621
138.90,0.490475
138.95,0.490330
139.00,0.490185
139.05,0.490039
139.10,0.489894
139.15,0.489749
139.20,0.489604
139.25,0.489459
139.30,0.489314
139.35,0.489169
139.40,0.489024
139.45,0.488879
139.50,0.488734
139.55,0.488589
139.60,0.488444
139.65,0.488300
139.70,0.488155
139.75,0.488011
139.80,0.487866
139.85,0.487722
139.90,0.487577
139.95,0.487433
140.00,0.487289
140.05,0.487145
140.10,0.487001
140.15,0.486856
140.20,0.486712
140.25,0.486569
140.30,0.486425
140.35,0.486281
140.40,0.486137
140.45,0.485993
140.50,0.485850
140.55,0.485706
140.60,0.485563
140.65,0.485419
140.70,0.485276
140.75,0.485133
140.80,0.484990
140.85,0.484847
140.90,0.484703
140.95,0.484560
141.00,0.484418
141.05,0.484275
141.10,0.484132
141.15,0.483989
141.20,0.483847
141.25,0.483704
141.30,0.483562
141.35,0.483419
141.40,0.483277
141.45,0.483135
141.50,0.482993
141.55,0.482851
141.60,0.482709
141.65,0.482567
141.80,0.482174
142.80,0.479575
143.80,0.477010
144.80,0.474470
145.80,0.471955
146.80,0.469465
147.80,0.467005
148.80,0.464577
149.80,0.462182
150.80,0.459824
151.80,0.457504
152.80,0.455223
153.80,0.452985
154.80,0.450791
155.80,0.448642
156.80,0.446539
157.80,0.444483
158.80,0.442475
159.80,0.440515
160.80,0.438603
161.80,0.436739
162.80,0.434921
163.80,0.433151
164.80,0.431426
165.80,0.429746
166.80,0.428110
167.80,0.426517
168.80,0.424965
169.80,0.423455
170.80,0.421983
171.80,0.420549
172.80,0.419152
173.80,0.417790
174.80,0.416462
175.80,0.415166
176.80,0.413902
177.80,0.412668
178.80,0.411462
179.80,0.410284
180.80,0.409132
181.80,0.408006
182.80,0.406903
183.80,0.405823
184.80,0.404765
185.80,0.403728
186.80,0.402711
187.80,0.401712
188.80,0.400732
189.80,0.399768
190.80,0.398821
191.80,0.397889
192.80,0.396971
193.80,0.396068
194.80,0.395177
195.80,0.394298
196.80,0.393431
197.80,0.392575
198.80,0.391729
199.80,0.390892
200.80,0.390064
201.80,0.389245
202.80,0.388433
203.80,0.387628
204.80,0.386829
205.80,0.386036
206.80,0.385248
207.80,0.384465
208.80,0.383686
209.80,0.382910
210.80,0.382137
211.80,0.381366
212.80,0.380598
213.80,0.379830
214.80,0.379063
215.80,0.378297
216.80,0.377530
217.80,0.376763
218.80,0.375994
219.80,0.375224
220.80,0.374452
221.80,0.373677
222.80,0.372900
223.80,0.372119
224.80,0.371335
225.80,0.370547
226.80,0.369754
227.80,0.368957
228.80,0.368155
229.80,0.367348
230.80,0.366536
231.80,0.365718
232.80,0.364895
233.80,0.364065
234.80,0.363230
235.80,0.362388
236.80,0.361540
237.80,0.360685
238.80,0.359824
239.80,0.358957
240.80,0.358083
241.80,0.357202
242.80,0.356314
243.80,0.355420
244.80,0.354519
245.80,0.353612
246.80,0.352698
247.80,0.351777
248.80,0.350850
249.80,0.349917
250.80,0.348977
251.80,0.348031
252.80,0.347080
253.80,0.346122
254.80,0.345158
255.80,0.344189
256.80,0.343214
257.80,0.342233
258.80,0.341248
259.80,0.340257
260.80,0.339261
261.80,0.338261
262.80,0.337256
263.80,0.336247
264.80,0.335234
265.80,0.334217
266.80,0.333196
267.80,0.332172
268.80,0.331144
269.80,0.330114
270.80,0.329081
271.80,0.328045
272.80,0.327008
273.80,0.325968
274.80,0.324927
275.80,0.323885
276.80,0.322842
277.80,0.321798
278.80,0.320754
279.80,0.319710
280.80,0.318666
281.80,0.317623
282.80,0.316581
283.80,0.315540
284.80,0.314501
285.80,0.313463
286.80,0.312428
287.80,0.311396
288.80,0.310366
289.80,0.309340
290.80,0.308317
291.80,0.307298
292.80,0.306283
293.80,0.305272
294.80,0.304266
295.80,0.303265
296.80,0.302269
297.80,0.301279
298.80,0.300294
299.80,0.299315
300.80,0.298342
301.80,0.297375
302.80,0.296414
303.80,0.295460
304.80,0.294513
305.80,0.293573
306.80,0.292640
307.80,0.291713
308.80,0.290794
309.80,0.289883
310.80,0.288978
311.80,0.288081
312.80,0.287192
313.80,0.286309
314.80,0.285435
315.80,0.284568
316.80,0.283708
317.80,0.282856
318.80,0.282011
319.80,0.281174
320.80,0.280344
321.80,0.279521
322.80,0.278706
323.80,0.277898
324.80,0.277097
325.80,0.276303
326.80,0.275515
327.80,0.274735
328.80,0.273962
329.80,0.273195
330.80,0.272434
331.80,0.271680
332.80,0.270932
333.80,0.270190
334.80,0.269454
335.80,0.268724
336.80,0.268000
337.80,0.267281
338.80,0.266568
339.80,0.265860
340.80,0.265157
341.80,0.264459
342.80,0.263766
343.80,0.263078
344.80,0.262394
345.80,0.261714
346.80,0.261039
347.80,0.260368
348.80,0.259700
349.80,0.259037
350.80,0.258377
351.80,0.257721
352.80,0.257068
353.80,0.256418
354.80,0.255771
355.80,0.255127
356.80,0.254487
357.80,0.253848
358.80,0.253213
359.80,0.252579
360.80,0.251948
361.80,0.251320
362.80,0.250693
363.80,0.250068
364.80,0.249445
365.80,0.248824
366.80,0.248204
367.80,0.247586
368.80,0.246970
369.80,0.246354
370.80,0.245740
371.80,0.245127
372.80,0.244515
373.80,0.243904
374.80,0.243294
375.80,0.242685
376.80,0.242077
377.80,0.241469
378.80,0.240862
379.80,0.240255
380.80,0.239649
381.80,0.239043
382.80,0.238438
383.80,0.237833
384.80,0.237228
385.80,0.236624
386.80,0.236020
387.80,0.235416
388.80,0.234812
389.80,0.234209
390.80,0.233606
391.80,0.233002
392.80,0.232399
393.80,0.231796
394.80,0.231193
395.80,0.230590
396.80,0.229988
397.80,0.229385
398.80,0.228782
399.80,0.228180
400.80,0.227578
401.80,0.226976
402.80,0.226374
403.80,0.225772
404.80,0.225170
405.80,0.224569
406.80,0.223967
407.80,0.223367
408.80,0.222766
409.80,0.222166
410.80,0.221566
411.80,0.220967
412.80,0.220368
413.80,0.219769
414.80,0.219171
415.80,0.218574
416.80,0.217977
417.80,0.217381
418.80,0.216786
419.80,0.216191
420.80,0.215597
421.80,0.215004
422.80,0.214412
423.80,0.213821
424.80,0.213231
425.80,0.212642
426.80,0.212054
427.80,0.211467
428.80,0.210881
429.80,0.210296
430.80,0.209713
431.80,0.209131
432.80,0.208551
433.80,0.207972
434.80,0.207394
435.80,0.206818
436.80,0.206243
437.80,0.205670
438.80,0.205099
439.80,0.204529
440.80,0.203961
441.80,0.203395
442.80,0.202831
443.80,0.202268
444.80,0.201707
445.80,0.201148
446.80,0.200591
447.80,0.200036
448.80,0.199483
449.80,0.198932
450.80,0.198382
451.80,0.197835
452.80,0.197290
453.80,0.196747
454.80,0.196206
455.80,0.195667
456.80,0.195131
457.80,0.194596
458.80,0.194064
459.80,0.193533
460.80,0.193005
461.80,0.192479
462.80,0.191955
463.80,0.191434
464.80,0.190914
465.80,0.190397
466.80,0.189882
467.80,0.189369
468.80,0.188858
469.80,0.188349
470.80,0.187843
471.80,0.187338
472.80,0.186836
473.80,0.186336
474.80,0.185838
475.80,0.185342
476.80,0.184848
477.80,0.184356
478.80,0.183866
479.80,0.183378
480.80,0.182892
481.80,0.182408
482.80,0.181926
483.80,0.181446
484.80,0.180968
485.80,0.180491
486.80,0.180017
487.80,0.179544
488.80,0.179074
489.80,0.178605
490.80,0.178137
491.80,0.177672
492.80,0.177208
493.80,0.176746
494.80,0.176285
495.80,0.175827
496.80,0.175369
497.80,0.174914
498.80,0.174460
499.80,0.174007
500.80,0.173556
501.80,0.173106
502.80,0.172658
503.80,0.172211
504.80,0.171766
505.80,0.171322
506.80,0.170879
507.80,0.170438
508.80,0.169998
509.80,0.169559
510.80,0.169122
511.80,0.168685
512.80,0.168250
513.80,0.167816
514.80,0.167383
515.80,0.166952
516.80,0.166521
517.80,0.166092
518.80,0.165663
519.80,0.165236
520.80,0.164809
521.80,0.164384
522.80,0.163960
523.80,0.163537
524.80,0.163114
525.80,0.162693
526.80,0.162272
527.80,0.161853
528.80,0.161434
529.80,0.161017
530.80,0.160600
531.80,0.160184
532.80,0.159769
533.80,0.159355
534.80,0.158941
535.80,0.158529
536.80,0.158117
537.80,0.157706
538.80,0.157296
539.80,0.156887
540.80,0.156479
541.80,0.156071
542.80,0.155664
543.80,0.155258
544.80,0.154853
545.80,0.154449
546.80,0.154045
547.80,0.153643
548.80,0.153241
549.80,0.152839
550.80,0.152439
551.80,0.152040
552.80,0.151641
553.80,0.151243
554.80,0.150846
555.80,0.150449
556.80,0.150054
557.80,0.149659
558.80,0.149265
559.80,0.148872
560.80,0.148480
561.80,0.148088
562.80,0.147698
563.80,0.147308
564.80,0.146919
565.80,0.146531
566.80,0.146143
567.80,0.145757
568.80,0.145372
569.80,0.144987
570.80,0.144603
571.80,0.144220
572.80,0.143838
573.80,0.143457
574.80,0.143077
575.80,0.142698
576.80,0.142319
577.80,0.141942
578.80,0.141565
579.80,0.141190
580.80,0.140815
581.80,0.140441
582.80,0.140068
583.80,0.139697
584.80,0.139326
585.80,0.138956
586.80,0.138587
587.80,0.138219
588.80,0.137852
589.80,0.137486
590.80,0.137121
591.80,0.136757
592.80,0.136394
593.80,0.136031
594.80,0.135670
595.80,0.135310
596.80,0.134951
597.80,0.134593
598.80,0.134236
599.80,0.133880
600.80,0.133525
601.80,0.133171
602.80,0.132818
603.80,0.132466
604.80,0.132115
605.80,0.131766
606.80,0.131417
607.80,0.131069
608.80,0.130722
609.80,0.130376
610.80,0.130031
611.80,0.129688
612.80,0.129345
613.80,0.129003
614.80,0.128662
615.80,0.128323
616.80,0.127984
617.80,0.127646
618.80,0.127310
619.80,0.126974
620.80,0.126640
621.80,0.126306
622.80,0.125973
623.80,0.125642
624.80,0.125311
625.80,0.124981
626.80,0.124653
627.80,0.124325
628.80,0.123998
629.80,0.123672
630.80,0.123347
631.80,0.123024
632.80,0.122701
633.80,0.122379
634.80,0.122058
635.80,0.121738
636.80,0.121419
637.80,0.121100
638.80,0.120783
639.80,0.120467
640.80,0.120151
641.80,0.119837
642.80,0.119523
643.80,0.119210
644.80,0.118898
645.80,0.118587
646.80,0.118277
647.80,0.117968
648.80,0.117660
649.80,0.117352
650.80,0.117046
651.80,0.116740
652.80,0.116435
653.80,0.116131
654.80,0.115827
655.80,0.115525
656.80,0.115223
657.80,0.114922
658.80,0.114622
659.80,0.114323
660.80,0.114025
661.80,0.113727
662.80,0.113430
663.80,0.113134
664.80,0.112839
665.80,0.112544
666.80,0.112250
667.80,0.111957
668.80,0.111665
669.80,0.111373
670.80,0.111083
671.80,0.110793
672.80,0.110503
673.80,0.110215
674.80,0.109927
675.80,0.109640
676.80,0.109353
677.80,0.109068
678.80,0.108783
679.80,0.108499
680.80,0.108215
681.80,0.107932
682.80,0.107650
683.80,0.107369
684.80,0.107088
685.80,0.106808
686.80,0.106528
687.80,0.106250
688.80,0.105972
689.80,0.105694
690.80,0.105418
691.80,0.105142
692.80,0.104867
693.80,0.104592
694.80,0.104318
695.80,0.104045
696.80,0.103772
697.80,0.103500
698.80,0.103229
699.80,0.102958
700.80,0.102688
701.80,0.102419
702.80,0.102150
703.80,0.101882
704.80,0.101615
705.80,0.101348
706.80,0.101082
707.80,0.100817
708.80,0.100552
709.80,0.100288
710.80,0.100025
711.80,0.099762
712.80,0.099500
713.80,0.099239
714.80,0.098978
715.80,0.098718
716.80,0.098458
717.80,0.098199
718.80,0.097941
719.80,0.097684
720.80,0.097427
721.80,0.097170
722.80,0.096915
723.80,0.096660
724.80,0.096406
725.80,0.096152
726.80,0.095899
727.80,0.095646
728.80,0.095395
729.80,0.095144
730.80,0.094893
731.80,0.094643
732.80,0.094394
733.80,0.094146
734.80,0.093898
735.80,0.093650
736.80,0.093404
737.80,0.093158
738.80,0.092913
739.80,0.092668
740.80,0.092424
741.80,0.092181
742.80,0.091938
743.80,0.091696
744.80,0.091454
745.80,0.091213
746.80,0.090973
747.80,0.090734
748.80,0.090495
749.80,0.090256
750.80,0.090019
751.80,0.089782
752.80,0.089545
753.80,0.089310
754.80,0.089075
755.80,0.088840
756.80,0.088606
757.80,0.088373
758.80,0.088140
759.80,0.087908
760.80,0.087677
761.80,0.087446
762.80,0.087216
763.80,0.086986
764.80,0.086758
765.80,0.086529
766.80,0.086302
767.80,0.086075
768.80,0.085848
769.80,0.085623
770.80,0.085397
771.80,0.085173
772.80,0.084949
773.80,0.084725
774.80,0.084502
775.80,0.084280
776.80,0.084059
777.80,0.083838
778.80,0.083617
779.80,0.083398
780.80,0.083178
781.80,0.082960
782.80,0.082742
783.80,0.082524
784.80,0.082308
785.80,0.082091
786.80,0.081876
787.80,0.081660
788.80,0.081446
789.80,0.081232
790.80,0.081018
791.80,0.080806
792.80,0.080593
793.80,0.080382
794.80,0.080171
795.80,0.079960
796.80,0.079750
797.80,0.079541
798.80,0.079332
799.80,0.079123
800.80,0.078916
801.80,0.078709
802.80,0.078502
803.80,0.078296
804.80,0.078090
805.80,0.077885
806.80,0.077681
807.80,0.077477
808.80,0.077273
809.80,0.077071
810.80,0.076868
811.80,0.076666
812.80,0.076465
813.80,0.076264
814.80,0.076064
815.80,0.075864
816.80,0.075665
817.80,0.075467
818.80,0.075268
819.80,0.075071
820.80,0.074874
821.80,0.074677
822.80,0.074481
823.80,0.074285
824.80,0.074090
825.80,0.073896
826.80,0.073702
827.80,0.073508
828.80,0.073315
829.80,0.073123
830.80,0.072930
831.80,0.072739
832.80,0.072548
833.80,0.072357
834.80,0.072167
835.80,0.071978
836.80,0.071789
837.80,0.071600
838.80,0.071412
839.80,0.071224
840.80,0.071037
841.80,0.070850
842.80,0.070664
843.80,0.070479
844.80,0.070293
845.80,0.070109
846.80,0.069924
847.80,0.069741
848.80,0.069557
849.80,0.069374
850.80,0.069192
851.80,0.069010
852.80,0.068829
853.80,0.068648
854.80,0.068467
855.80,0.068287
856.80,0.068108
857.80,0.067929
858.80,0.067750
859.80,0.067572
860.80,0.067394
861.80,0.067217
862.80,0.067040
863.80,0.066864
864.80,0.066688
865.80,0.066513
866.80,0.066338
867.80,0.066163
868.80,0.065989
869.80,0.065815
870.80,0.065642
871.80,0.065470
872.80,0.065297
873.80,0.065126
874.80,0.064954
875.80,0.064783
876.80,0.064613
877.80,0.064443
878.80,0.064273
879.80,0.064104
880.80,0.063936
881.80,0.063767
882.80,0.063600
883.80,0.063432
884.80,0.063265
885.80,0.063099
886.80,0.062933
887.80,0.062767
888.80,0.062602
889.80,0.062437
890.80,0.062273
891.80,0.062109
892.80,0.061946
893.80,0.061783
894.80,0.061620
895.80,0.061458
896.80,0.061296
897.80,0.061135
898.80,0.060974
899.80,0.060814
900.80,0.060654
901.80,0.060494
902.80,0.060335
903.80,0.060176
904.80,0.060018
905.80,0.059860
906.80,0.059702
907.80,0.059545
908.80,0.059389
909.80,0.059232
910.80,0.059076
911.80,0.058921
912.80,0.058766
913.80,0.058611
914.80,0.058457
915.80,0.058304
916.80,0.058150
917.80,0.057997
918.80,0.057845
919.80,0.057693
920.80,0.057541
921.80,0.057389
922.80,0.057238
923.80,0.057088
924.80,0.056938
925.80,0.056788
926.80,0.056639
927.80,0.056490
928.80,0.056341
929.80,0.056193
930.80,0.056045
931.80,0.055898
932.80,0.055751
933.80,0.055604
934.80,0.055458
935.80,0.055312
936.80,0.055167
937.80,0.055022
938.80,0.054877
939.80,0.054733
940.80,0.054589
941.80,0.054445
942.80,0.054302
943.80,0.054159
944.80,0.054017
945.80,0.053875
946.80,0.053733
947.80,0.053592
948.80,0.053451
949.80,0.053311
950.80,0.053171
951.80,0.053031
952.80,0.052891
953.80,0.052752
954.80,0.052614
955.80,0.052475
956.80,0.052337
957.80,0.052200
958.80,0.052063
959.80,0.051926
960.80,0.051789
961.80,0.051653
962.80,0.051517
963.80,0.051382
964.80,0.051247
965.80,0.051112
966.80,0.050978
967.80,0.050844
968.80,0.050710
969.80,0.050577
970.80,0.050444
971.80,0.050311
972.80,0.050179
973.80,0.050047
974.80,0.049916
975.80,0.049785
976.80,0.049654
977.80,0.049523
978.80,0.049393
979.80,0.049263
980.80,0.049134
981.80,0.049004
982.80,0.048876
983.80,0.048747
984.80,0.048619
985.80,0.048491
986.80,0.048364
987.80,0.048237
988.80,0.048110
989.80,0.047983
990.80,0.047857
991.80,0.047732
992.80,0.047606
993.80,0.047481
994.80,0.047356
995.80,0.047232
996.80,0.047107
997.80,0.046984
998.80,0.046860
999.80,0.046737
1000.80,0.046614
1001.80,0.046492
1002.80,0.046369
1003.80,0.046247
1004.80,0.046126
1005.80,0.046005
1006.80,0.045884
1007.80,0.045763
1008.80,0.045643
1009.80,0.045523
1010.80,0.045403
1011.80,0.045284
1012.80,0.045165
1013.80,0.045046
1014.80,0.044928
1015.80,0.044810
1016.80,0.044692
1017.80,0.044574
1018.80,0.044457
1019.80,0.044340
1020.80,0.044224
1021.80,0.044107
1022.80,0.043991
1023.80,0.043876
1024.80,0.043760
1025.80,0.043645
1026.80,0.043531
1027.80,0.043416
1028.80,0.043302
1029.80,0.043188
1030.80,0.043075
1031.80,0.042961
1032.80,0.042848
1033.80,0.042736
1034.80,0.042624
1035.80,0.042511
1036.80,0.042400
1037.80,0.042288
1038.80,0.042177
1039.80,0.042066
1040.80,0.041956
1041.80,0.041845
1042.80,0.041735
1043.80,0.041626
1044.80,0.041516
1045.80,0.041407
1046.80,0.041298
1047.80,0.041190
1048.80,0.041081
1049.80,0.040973
1050.80,0.040866
1051.80,0.040758
1052.80,0.040651
1053.80,0.040544
1054.80,0.040438
1055.80,0.040331
1056.80,0.040225
1057.80,0.040120
1058.80,0.040014
1059.80,0.039909
1060.80,0.039804
1061.80,0.039699
1062.80,0.039595
1063.80,0.039491
1064.80,0.039387
1065.80,0.039284
1066.80,0.039180
1067.80,0.039077
1068.80,0.038975
1069.80,0.038872
1070.80,0.038770
1071.80,0.038668
1072.80,0.038566
1073.80,0.038465
1074.80,0.038364
1075.80,0.038263
1076.80,0.038163
1077.80,0.038062
1078.80,0.037962
1079.80,0.037863
1080.80,0.037763
1081.80,0.037664
1082.80,0.037565
1083.80,0.037466
1084.80,0.037368
1085.80,0.037269
1086.80,0.037172
1087.80,0.037074
1088.80,0.036976
1089.80,0.036879
1090.80,0.036782
1091.80,0.036686
1092.80,0.036589
1093.80,0.036493
1094.80,0.036397
1095.80,0.036302
1096.80,0.036206
1097.80,0.036111
1098.80,0.036016
1099.80,0.035922
1100.80,0.035827
1101.80,0.035733
1102.80,0.035639
1103.80,0.035545
1104.80,0.035452
1105.80,0.035359
1106.80,0.035266
1107.80,0.035173
1108.80,0.035081
1109.80,0.034989
1110.80,0.034897
1111.80,0.034805
1112.80,0.034714
1113.80,0.034622
1114.80,0.034531
1115.80,0.034441
1116.80,0.034350
1117.80,0.034260
1118.80,0.034170
1119.80,0.034080
1120.80,0.033990
1121.80,0.033901
1122.80,0.033812
1123.80,0.033723
1124.80,0.033635
1125.80,0.033546
1126.80,0.033458
1127.80,0.033370
1128.80,0.033282
1129.80,0.033195
1130.80,0.033108
1131.80,0.033021
1132.80,0.032934
1133.80,0.032848
1134.80,0.032761
1135.80,0.032675
1136.80,0.032589
1137.80,0.032504
1138.80,0.032418
1139.80,0.032333
1140.80,0.032248
1141.80,0.032163
1142.80,0.032079
1143.80,0.031995
1144.80,0.031911
1145.80,0.031827
1146.80,0.031743
1147.80,0.031660
1148.80,0.031576
1149.80,0.031493
1150.80,0.031411
1151.80,0.031328
1152.80,0.031246
1153.80,0.031164
1154.80,0.031082
1155.80,0.031000
1156.80,0.030919
1157.80,0.030837
1158.80,0.030756
1159.80,0.030676
1160.80,0.030595
1161.80,0.030515
1162.80,0.030434
1163.80,0.030354
1164.80,0.030275
1165.80,0.030195
1166.80,0.030116
1167.80,0.030037
1168.80,0.029958
1169.80,0.029879
1170.80,0.029801
1171.80,0.029722
1172.80,0.029644
1173.80,0.029566
1174.80,0.029489
1175.80,0.029411
1176.80,0.029334
1177.80,0.029257
1178.80,0.029180
1179.80,0.029103
1180.80,0.029027
1181.80,0.028950
1182.80,0.028874
1183.80,0.028798
1184.80,0.028723
1185.80,0.028647
1186.80,0.028572
1187.80,0.028497
1188.80,0.028422
1189.80,0.028347
1190.80,0.028273
1191.80,0.028199
1192.80,0.028124
1193.80,0.028050
1194.80,0.027977
1195.80,0.027903
1196.80,0.027830
1197.80,0.027757
1198.80,0.027684
1199.80,0.027611


==> figures/Class_A_v4_Heavy.csv <==
0.05,1.000000
0.10,1.000000
0.15,1.000000
0.20,1.000000
0.25,1.000000
0.30,1.000000
0.35,1.000000
0.40,1.000000
0.45,1.000000
0.50,1.000000
0.55,1.000000
0.60,1.000000
0.65,1.000000
0.70,1.000000
0.75,1.000000
0.80,1.000000
0.85,1.000000
0.90,1.000000
0.95,1.000000
1.00,1.000000
1.05,1.000000
1.10,1.000000
1.15,1.000000
1.20,0.999999
1.25,0.999999
1.30,0.999998
1.35,0.999996
1.40,0.999994
1.45,0.999991
1.50,0.999987
1.55,0.999980
1.60,0.999971
1.65,0.999960
1.70,0.999944
1.75,0.999923
1.80,0.999896
1.85,0.999862
1.90,0.999819
1.95,0.999766
2.00,0.999701
2.05,0.999622
2.10,0.999527
2.15,0.999414
2.20,0.999281
2.25,0.999125
2.30,0.998945
2.35,0.998737
2.40,0.998500
2.45,0.998230
2.50,0.997926
2.55,0.997586
2.60,0.997206
2.65,0.996784
2.70,0.996320
2.75,0.995809
2.80,0.995251
2.85,0.994644
2.90,0.993986
2.95,0.993276
3.00,0.992511
3.05,0.991692
3.10,0.990817
3.15,0.989884
3.20,0.988895
3.25,0.987847
3.30,0.986741
3.35,0.985576
3.40,0.984352
3.45,0.983069
3.50,0.981728
3.55,0.980329
3.60,0.978873
3.65,0.977359
3.70,0.975789
3.75,0.974164
3.80,0.972484
3.85,0.970751
3.90,0.968966
3.95,0.967129
4.00,0.965242
4.05,0.963307
4.10,0.961325
4.15,0.959297
4.20,0.957225
4.25,0.955110
4.30,0.952954
4.35,0.950758
4.40,0.948524
4.45,0.946254
4.50,0.943949
4.55,0.941611
4.60,0.939241
4.65,0.936842
4.70,0.934414
4.75,0.931960
4.80,0.929480
4.85,0.926977
4.90,0.924453
4.95,0.921907
5.00,0.919343
5.05,0.916762
5.10,0.914165
5.15,0.911554
5.20,0.908929
5.25,0.906293
5.30,0.903647
5.35,0.900992
5.40,0.898329
5.45,0.895659
5.50,0.892985
5.55,0.890307
5.60,0.887626
5.65,0.884943
5.70,0.882260
5.75,0.879577
5.80,0.876895
5.85,0.874216
5.90,0.871540
5.95,0.868869
6.00,0.866203
6.05,0.863542
6.10,0.860889
6.15,0.858243
6.20,0.855606
6.25,0.852977
6.30,0.850358
6.35,0.847750
6.40,0.845153
6.45,0.842567
6.50,0.839993
6.55,0.837432
6.60,0.834884
6.65,0.832350
6.70,0.829830
6.75,0.827325
6.80,0.824835
6.85,0.822360
6.90,0.819900
6.95,0.817457
7.00,0.815030
7.05,0.812620
7.10,0.810227
7.15,0.807851
7.20,0.805493
7.25,0.803152
7.30,0.800829
7.35,0.798524
7.40,0.796237
7.45,0.793969
7.50,0.791720
7.55,0.789489
7.60,0.787276
7.65,0.785083
7.70,0.782908
7.75,0.780753
7.80,0.778617
7.85,0.776499
7.90,0.774401
7.95,0.772322
8.00,0.770263
8.05,0.768222
8.10,0.766201
8.15,0.764199
8.20,0.762216
8.25,0.760252
8.30,0.758307
8.35,0.756381
8.40,0.754474
8.45,0.752586
8.50,0.750717
8.55,0.748867
8.60,0.747035
8.65,0.745222
8.70,0.743428
8.75,0.741652
8.80,0.739894
8.85,0.738154
8.90,0.736433
8.95,0.734730
9.00,0.733044
9.05,0.731377
9.10,0.729727
9.15,0.728094
9.20,0.726479
9.25,0.724881
9.30,0.723301
9.35,0.721737
9.40,0.720190
9.45,0.718660
9.50,0.717147
9.55,0.715650
9.60,0.714169
9.65,0.712705
9.70,0.711257
9.75,0.709824
9.80,0.708408
9.85,0.707007
9.90,0.705621
9.95,0.704251
10.00,0.702896
10.05,0.701555
10.10,0.700230
10.15,0.698920
10.20,0.697624
10.25,0.696343
10.30,0.695075
10.35,0.693822
10.40,0.692583
10.45,0.691358
10.50,0.690147
10.55,0.688949
10.60,0.687764
10.65,0.686593
10.70,0.685435
10.75,0.684290
10.80,0.683158
10.85,0.682039
10.90,0.680932
10.95,0.679837
11.00,0.678755
11.05,0.677685
11.10,0.676627
11.15,0.675581
11.20,0.674547
11.25,0.673524
11.30,0.672513
11.35,0.671513
11.40,0.670524
11.45,0.669547
11.50,0.668580
11.55,0.667625
11.60,0.666680
11.65,0.665745
11.70,0.664821
11.75,0.663908
11.80,0.663005
11.85,0.662111
11.90,0.661228
11.95,0.660355
12.00,0.659491
12.05,0.658638
12.10,0.657793
12.15,0.656958
12.20,0.656133
12.25,0.655316
12.30,0.654509
12.35,0.653711
12.40,0.652921
12.45,0.652141
12.50,0.651369
12.55,0.650605
12.60,0.649850
12.65,0.649104
12.70,0.648365
12.75,0.647635
12.80,0.646913
12.85,0.646199
12.90,0.645493
12.95,0.644795
13.00,0.644104
13.05,0.643421
13.10,0.642745
13.15,0.642077
13.20,0.641416
13.25,0.640763
13.30,0.640117
13.35,0.639477
13.40,0.638845
13.45,0.638220
13.50,0.637601
13.55,0.636989
13.60,0.636384
13.65,0.635786
13.70,0.635194
13.75,0.634608
13.80,0.634029
13.85,0.633456
13.90,0.632889
13.95,0.632329
14.00,0.631774
14.05,0.631226
14.10,0.630683
14.15,0.630146
14.20,0.629615
14.25,0.629090
14.30,0.628571
14.35,0.628057
14.40,0.627548
14.45,0.627045
14.50,0.626548
14.55,0.626055
14.60,0.625568
14.65,0.625087
14.70,0.624610
14.75,0.624138
14.80,0.623672
14.85,0.623210
14.90,0.622754
14.95,0.622302
15.00,0.621855
15.05,0.621412
15.10,0.620975
15.15,0.620542
15.20,0.620113
15.25,0.619690
15.30,0.619270
15.35,0.618855
15.40,0.618445
15.45,0.618038
15.50,0.617636
15.55,0.617239
15.60,0.616845
15.65,0.616456
15.70,0.616070
15.75,0.615689
15.80,0.615311
15.85,0.614938
15.90,0.614568
15.95,0.614203
16.00,0.613841
16.05,0.613483
16.10,0.613128
16.15,0.612778
16.20,0.612431
16.25,0.612087
16.30,0.611747
16.35,0.611411
16.40,0.611078
16.45,0.610749
16.50,0.610423
16.55,0.610100
16.60,0.609781
16.65,0.609465
16.70,0.609152
16.75,0.608842
16.80,0.608536
16.85,0.608233
16.90,0.607932
16.95,0.607635
17.00,0.607341
17.05,0.607050
17.10,0.606762
17.15,0.606477
17.20,0.606195
17.25,0.605916
17.30,0.605639
17.35,0.605366
17.40,0.605095
17.45,0.604827
17.50,0.604561
17.55,0.604299
17.60,0.604039
17.65,0.603781
17.70,0.603526
17.75,0.603274
17.80,0.603025
17.85,0.602778
17.90,0.602533
17.95,0.602291
18.00,0.602051
18.05,0.601814
18.10,0.601579
18.15,0.601347
18.20,0.601116
18.25,0.600889
18.30,0.600663
18.35,0.600440
18.40,0.600219
18.45,0.600000
18.50,0.599783
18.55,0.599569
18.60,0.599356
18.65,0.599146
18.70,0.598938
18.75,0.598732
18.80,0.598528
18.85,0.598326
18.90,0.598127
18.95,0.597929
19.00,0.597733
19.05,0.597539
19.10,0.597347
19.15,0.597157
19.20,0.596969
19.25,0.596782
19.30,0.596598
19.35,0.596415
19.40,0.596234
19.45,0.596055
19.50,0.595878
19.55,0.595703
19.60,0.595529
19.65,0.595357
19.70,0.595186
19.75,0.595018
19.80,0.594851
19.85,0.594686
19.90,0.594522
19.95,0.594360
20.00,0.594199
20.05,0.594041
20.10,0.593883
20.15,0.593728
20.20,0.593573
20.25,0.593421
20.30,0.593270
20.35,0.593120
20.40,0.592972
20.45,0.592825
20.50,0.592680
20.55,0.592536
20.60,0.592393
20.65,0.592252
20.70,0.592113
20.75,0.591975
20.80,0.591838
20.85,0.591702
20.90,0.591568
20.95,0.591435
21.00,0.591303
21.05,0.591173
21.10,0.591044
21.15,0.590916
21.20,0.590790
21.25,0.590665
21.30,0.590541
21.35,0.590418
21.40,0.590296
21.45,0.590176
21.50,0.590057
21.55,0.589939
21.60,0.589822
21.65,0.589706
21.70,0.589591
21.75,0.589478
21.80,0.589365
21.85,0.589254
21.90,0.589144
21.95,0.589035
22.00,0.588927
22.05,0.588820
22.10,0.588714
22.15,0.588609
22.20,0.588505
22.25,0.588402
22.30,0.588301
22.35,0.588200
22.40,0.588100
22.45,0.588001
22.50,0.587903
22.55,0.587806
22.60,0.587710
22.65,0.587615
22.70,0.587521
22.75,0.587428
22.80,0.587336
22.85,0.587244
22.90,0.587154
22.95,0.587064
23.00,0.586975
23.05,0.586887
23.10,0.586800
23.15,0.586714
23.20,0.586629
23.25,0.586545
23.30,0.586461
23.35,0.586378
23.40,0.586296
23.45,0.586215
23.50,0.586134
23.55,0.586055
23.60,0.585976
23.65,0.585898
23.70,0.585821
23.75,0.585744
23.80,0.585668
23.85,0.585593
23.90,0.585519
23.95,0.585445
24.00,0.585372
24.05,0.585300
24.10,0.585229
24.15,0.585158
24.20,0.585088
24.25,0.585019
24.30,0.584950
24.35,0.584882
24.40,0.584815
24.45,0.584748
24.50,0.584682
24.55,0.584616
24.60,0.584552
24.65,0.584488
24.70,0.584424
24.75,0.584361
24.80,0.584299
24.85,0.584237
24.90,0.584176
24.95,0.584116
25.00,0.584056
25.05,0.583997
25.10,0.583938
25.15,0.583880
25.20,0.583822
25.25,0.583765
25.30,0.583709
25.35,0.583653
25.40,0.583598
25.45,0.583543
25.50,0.583489
25.55,0.583435
25.60,0.583382
25.65,0.583330
25.70,0.583277
25.75,0.583226
25.80,0.583175
25.85,0.583124
25.90,0.583074
25.95,0.583024
26.00,0.582975
26.05,0.582927
26.10,0.582879
26.15,0.582831
26.20,0.582784
26.25,0.582737
26.30,0.582691
26.35,0.582645
26.40,0.582599
26.45,0.582555
26.50,0.582510
26.55,0.582466
26.60,0.582422
26.65,0.582379
26.70,0.582336
26.75,0.582294
26.80,0.582252
26.85,0.582211
26.90,0.582170
26.95,0.582129
27.00,0.582089
27.05,0.582049
27.10,0.582009
27.15,0.581970
27.20,0.581932
27.25,0.581893
27.30,0.581855
27.35,0.581818
27.40,0.581781
27.45,0.581744
27.50,0.581707
27.55,0.581671
27.60,0.581635
27.65,0.581600
27.70,0.581565
27.75,0.581530
27.80,0.581496
27.85,0.581462
27.90,0.581428
27.95,0.581395
28.00,0.581362
28.05,0.581329
28.10,0.581297
28.15,0.581265
28.20,0.581233
28.25,0.581202
28.30,0.581171
28.35,0.581140
28.40,0.581109
28.45,0.581079
28.50,0.581049
28.55,0.581020
28.60,0.580991
28.65,0.580962
28.70,0.580933
28.75,0.580905
28.80,0.580876
28.85,0.580849
28.90,0.580821
28.95,0.580794
29.00,0.580767
29.05,0.580740
29.10,0.580713
29.15,0.580687
29.20,0.580661
29.25,0.580636
29.30,0.580610
29.35,0.580585
29.40,0.580560
29.45,0.580535
29.50,0.580511
29.55,0.580487
29.60,0.580463
29.65,0.580439
29.70,0.580416
29.75,0.580392
29.80,0.580369
29.85,0.580347
29.90,0.580324
29.95,0.580302
30.00,0.580280
30.05,0.580258
30.10,0.580236
30.15,0.580215
30.20,0.580193
30.25,0.580172
30.30,0.580152
30.35,0.580131
30.40,0.580111
30.45,0.580091
30.50,0.580071
30.55,0.580051
30.60,0.580031
30.65,0.580012
30.70,0.579993
30.75,0.579974
30.80,0.579955
30.85,0.579936
30.90,0.579918
30.95,0.579900
31.00,0.579882
31.05,0.579864
31.10,0.579846
31.15,0.579828
31.20,0.579811
31.25,0.579794
31.30,0.579777
31.35,0.579760
31.40,0.579744
31.45,0.579727
31.50,0.579711
31.55,0.579695
31.60,0.579679
31.65,0.579663
31.70,0.579647
31.75,0.579632
31.80,0.579616
31.85,0.579601
31.90,0.579586
31.95,0.579571
32.00,0.579556
32.05,0.579542
32.10,0.579527
32.15,0.579513
32.20,0.579499
32.25,0.579485
32.30,0.579471
32.35,0.579457
32.40,0.579444
32.45,0.579430
32.50,0.579417
32.55,0.579404
32.60,0.579391
32.65,0.579378
32.70,0.579365
32.75,0.579353
32.80,0.579340
32.85,0.579328
32.90,0.579315
32.95,0.579303
33.00,0.579291
33.05,0.579279
33.10,0.579268
33.15,0.579256
33.20,0.579244
33.25,0.579233
33.30,0.579222
33.35,0.579210
33.40,0.579199
33.45,0.579188
33.50,0.579178
33.55,0.579167
33.60,0.579156
33.65,0.579146
33.70,0.579135
33.75,0.579125
33.80,0.579115
33.85,0.579105
33.90,0.579095
33.95,0.579085
34.00,0.579075
34.05,0.579065
34.10,0.579056
34.15,0.579046
34.20,0.579037
34.25,0.579027
34.30,0.579018
34.35,0.579009
34.40,0.579000
34.45,0.578991
34.50,0.578982
34.55,0.578974
34.60,0.578965
34.65,0.578956
34.70,0.578948
34.75,0.578940
34.80,0.578931
34.85,0.578923
34.90,0.578915
34.95,0.578907
35.00,0.578899
35.05,0.578891
35.10,0.578883
35.15,0.578875
35.20,0.578868
35.25,0.578860
35.30,0.578853
35.35,0.578845
35.40,0.578838
35.45,0.578831
35.50,0.578823
35.55,0.578816
35.60,0.578809
35.65,0.578802
35.70,0.578795
35.75,0.578789
35.80,0.578782
35.85,0.578775
35.90,0.578768
35.95,0.578762
36.00,0.578755
36.05,0.578749
36.10,0.578743
36.15,0.578736
36.20,0.578730
36.25,0.578724
36.30,0.578718
36.35,0.578712
36.40,0.578706
36.45,0.578700
36.50,0.578694
36.55,0.578688
36.60,0.578683
36.65,0.578677
36.70,0.578671
36.75,0.578666
36.80,0.578660
36.85,0.578655
36.90,0.578649
36.95,0.578644
37.00,0.578639
37.05,0.578634
37.10,0.578628
37.15,0.578623
37.20,0.578618
37.25,0.578613
37.30,0.578608
37.35,0.578603
37.40,0.578599
37.45,0.578594
37.50,0.578589
37.55,0.578584
37.60,0.578580
37.65,0.578575
37.70,0.578570
37.75,0.578566
37.80,0.578561
37.85,0.578557
37.90,0.578553
37.95,0.578548
38.00,0.578544
38.05,0.578540
38.10,0.578536
38.15,0.578531
38.20,0.578527
38.25,0.578523
38.30,0.578519
38.35,0.578515
38.40,0.578511
38.45,0.578507
38.50,0.578503
38.55,0.578500
38.60,0.578496
38.65,0.578492
38.70,0.578488
38.75,0.578485
38.80,0.578481
38.85,0.578477
38.90,0.578474
38.95,0.578470
39.00,0.578467
39.05,0.578463
39.10,0.578460
39.15,0.578457
39.20,0.578453
39.25,0.578450
39.30,0.578447
39.35,0.578443
39.40,0.578440
39.45,0.578437
39.50,0.578434
39.55,0.578431
39.60,0.578428
39.65,0.578425
39.70,0.578422
39.75,0.578419
39.80,0.578416
39.85,0.578413
39.90,0.578410
39.95,0.578407
40.00,0.578404
40.05,0.578401
40.10,0.578399
40.15,0.578396
40.20,0.578393
40.25,0.578391
40.30,0.578388
40.35,0.578385
40.40,0.578383
40.45,0.578380
40.50,0.578378
40.55,0.578375
40.60,0.578372
40.65,0.578370
40.70,0.578368
40.75,0.578365
40.80,0.578363
40.85,0.578360
40.90,0.578358
40.95,0.578356
41.00,0.578353
41.05,0.578351
41.10,0.578349
41.15,0.578347
41.20,0.578344
41.25,0.578342
41.30,0.578340
41.35,0.578338
41.40,0.578336
41.45,0.578334
41.50,0.578332
41.55,0.578330
41.60,0.578328
41.65,0.578326
41.70,0.578324
41.75,0.578322
41.80,0.578320
41.85,0.578318
41.90,0.578316
41.95,0.578314
42.00,0.578312
42.05,0.578310
42.10,0.578308
42.15,0.578307
42.20,0.578305
42.25,0.578303
42.30,0.578301
42.35,0.578299
42.40,0.578298
42.45,0.578296
42.50,0.578294
42.55,0.578293
42.60,0.578291
42.65,0.578289
42.70,0.578288
42.75,0.578286
42.80,0.578285
42.85,0.578283
42.90,0.578282
42.95,0.578280
43.00,0.578278
43.05,0.578277
43.10,0.578275
43.15,0.578274
43.20,0.578273
43.25,0.578271
43.30,0.578270
43.35,0.578268
43.40,0.578267
43.45,0.578265
43.50,0.578264
43.55,0.578263
43.60,0.578261
43.65,0.578260
43.70,0.578259
43.75,0.578257
43.80,0.578256
43.85,0.578255
43.90,0.578254
43.95,0.578252
44.00,0.578251
44.05,0.578250
44.10,0.578249
44.15,0.578248
44.20,0.578246
44.25,0.578245
44.30,0.578244
44.35,0.578243
44.40,0.578242
44.45,0.578241
44.50,0.578240
44.55,0.578238
44.60,0.578237
44.65,0.578236
44.70,0.578235
44.75,0.578234
44.80,0.578233
44.85,0.578232
44.90,0.578231
44.95,0.578230
45.00,0.578229
45.05,0.578228
45.10,0.578227
45.15,0.578226
45.20,0.578225
45.25,0.578224
45.30,0.578223
45.35,0.578222
45.40,0.578221
45.45,0.578220
45.50,0.578220
45.55,0.578219
45.60,0.578218
45.65,0.578217
45.70,0.578216
45.75,0.578215
45.80,0.578214
45.85,0.578213
45.90,0.578213
45.95,0.578212
46.00,0.578211
46.05,0.578210
46.10,0.578209
46.15,0.578209
46.20,0.578208
46.25,0.578207
46.30,0.578206
46.35,0.578205
46.40,0.578205
46.45,0.578204
46.50,0.578203
46.55,0.578203
46.60,0.578202
46.65,0.578201
46.70,0.578200
46.75,0.578200
46.80,0.578199
46.85,0.578198
46.90,0.578198
46.95,0.578197
47.00,0.578196
47.05,0.578196
47.10,0.578195
47.15,0.578194
47.20,0.578194
47.25,0.578193
47.30,0.578192
47.35,0.578192
47.40,0.578191
47.45,0.578191
47.50,0.578190
47.55,0.578189
47.60,0.578189
47.65,0.578188
47.70,0.578188
47.75,0.578187
47.80,0.578187
47.85,0.578186
47.90,0.578185
47.95,0.578185
48.00,0.578184
48.05,0.578184
48.10,0.578183
48.15,0.578183
48.20,0.578182
48.25,0.578182
48.30,0.578181
48.35,0.578181
48.40,0.578180
48.45,0.578180
48.50,0.578179
48.55,0.578179
48.60,0.578178
48.65,0.578178
48.70,0.578177
48.75,0.578177
48.80,0.578176
48.85,0.578176
48.90,0.578176
48.95,0.578175
49.00,0.578175
49.05,0.578174
49.10,0.578174
49.15,0.578173
49.20,0.578173
49.25,0.578173
49.30,0.578172
49.35,0.578172
49.40,0.578171
49.45,0.578171
49.50,0.578171
49.55,0.578170
49.60,0.578170
49.65,0.578169
49.70,0.578169
49.75,0.578169
49.80,0.578168
49.85,0.578168
49.90,0.578167
49.95,0.578167
50.00,0.578167
50.05,0.578166
50.10,0.578166
50.15,0.578166
50.20,0.578165
50.25,0.578165
50.30,0.578165
50.35,0.578164
50.40,0.578164
50.45,0.578164
50.50,0.578163
50.55,0.578163
50.60,0.578163
50.65,0.578162
50.70,0.578162
50.75,0.578162
50.80,0.578161
50.85,0.578161
50.90,0.578161
50.95,0.578161
51.00,0.578160
51.05,0.578160
51.10,0.578160
51.15,0.578159
51.20,0.578159
51.25,0.578159
51.30,0.578159
51.35,0.578158
51.40,0.578158
51.45,0.578158
51.50,0.578158
51.55,0.578157
51.60,0.578157
51.65,0.578157
51.70,0.578156
51.75,0.578156
51.80,0.578156
51.85,0.578156
51.90,0.578155
51.95,0.578155
52.00,0.578155
52.05,0.578155
52.10,0.578155
52.15,0.578154
52.20,0.578154
52.25,0.578154
52.30,0.578154
52.35,0.578153
52.40,0.578153
52.45,0.578153
52.50,0.578153
52.55,0.578153
52.60,0.578152
52.65,0.578152
52.70,0.578152
52.75,0.578152
52.80,0.578152
52.85,0.578151
52.90,0.578151
52.95,0.578151
53.00,0.578151
53.05,0.578151
53.10,0.578150
53.15,0.578150
53.20,0.578150
53.25,0.578150
53.30,0.578150
53.35,0.578149
53.40,0.578149
53.45,0.578149
53.50,0.578149
53.55,0.578149
53.60,0.578149
53.65,0.578148
53.70,0.578148
53.75,0.578148
53.80,0.578148
53.85,0.578148
53.90,0.578147
53.95,0.578147
54.00,0.578147
54.05,0.578147
54.10,0.578147
54.15,0.578147
54.20,0.578147
54.25,0.578146
54.30,0.578146
54.35,0.578146
54.40,0.578146
54.45,0.578146
54.50,0.578146
54.55,0.578146
54.60,0.578145
54.65,0.578145
54.70,0.578145
54.75,0.578145
54.80,0.578145
54.85,0.578145
54.90,0.578145
54.95,0.578144
55.00,0.578144
55.05,0.578144
55.10,0.578144
55.15,0.578144
55.20,0.578144
55.25,0.578144
55.30,0.578143
55.35,0.578143
55.40,0.578143
55.45,0.578143
55.50,0.578143
55.55,0.578143
55.60,0.578143
55.65,0.578143
55.70,0.578143
55.75,0.578142
55.80,0.578142
55.85,0.578142
55.90,0.578142
55.95,0.578142
56.00,0.578142
56.05,0.578142
56.10,0.578142
56.15,0.578142
56.20,0.578141
56.25,0.578141
56.30,0.578141
56.35,0.578141
56.40,0.578141
56.45,0.578141
56.50,0.578141
56.55,0.578141
56.60,0.578141
56.65,0.578141
56.70,0.578140
56.75,0.578140
56.80,0.578140
56.85,0.578140
56.90,0.578140
56.95,0.578140
57.00,0.578140
57.05,0.578140
57.10,0.578140
57.15,0.578140
57.20,0.578139
57.25,0.578139
57.30,0.578139
57.35,0.578139
57.40,0.578139
57.45,0.578139
57.50,0.578139
57.55,0.578139
57.60,0.578139
57.65,0.578139
57.70,0.578139
57.75,0.578139
57.80,0.578138
57.85,0.578138
57.90,0.578138
57.95,0.578138
58.00,0.578138
58.05,0.578138
58.10,0.578138
58.15,0.578138
58.20,0.578138
58.25,0.578138
58.30,0.578138
58.35,0.578138
58.40,0.578138
58.45,0.578137
58.50,0.578137
58.55,0.578137
58.60,0.578137
58.65,0.578137
58.70,0.578137
58.75,0.578137
58.80,0.578137
58.85,0.578137
58.90,0.578137
58.95,0.578137
59.00,0.578137
59.05,0.578137
59.10,0.578137
59.15,0.578136
59.20,0.578136
59.25,0.578136
59.30,0.578136
59.35,0.578136
59.40,0.578136
59.45,0.578136
59.50,0.578136
59.55,0.578136
59.60,0.578136
59.65,0.578136
59.70,0.578136
59.75,0.578136
59.80,0.578136
59.85,0.578136
59.90,0.578135
59.95,0.578135
60.00,0.578135
60.05,0.578135
60.10,0.578135
60.15,0.578135
60.20,0.578135
60.25,0.578135
60.30,0.578135
60.35,0.578135
60.40,0.578135
60.45,0.578135
60.50,0.578135
60.55,0.578135
60.60,0.578135
60.65,0.578134
60.70,0.578134
60.75,0.578134
60.80,0.578134
60.85,0.578134
60.90,0.578134
60.95,0.578134
61.00,0.578134
61.05,0.578134
61.10,0.578134
61.15,0.578134
61.20,0.578134
61.25,0.578134
61.30,0.578134
61.35,0.578134
61.40,0.578133
61.45,0.578133
61.50,0.578133
61.55,0.578133
61.60,0.578133
61.65,0.578133
61.70,0.578133
61.75,0.578133
61.80,0.578133
61.85,0.578133
61.90,0.578133
61.95,0.578133
62.00,0.578133
62.05,0.578133
62.10,0.578133
62.15,0.578132
62.20,0.578132
62.25,0.578132
62.30,0.578132
62.35,0.578132
62.40,0.578132
62.45,0.578132
62.50,0.578132
62.55,0.578132
62.60,0.578132
62.65,0.578132
62.70,0.578132
62.75,0.578132
62.80,0.578131
62.85,0.578131
62.90,0.578131
62.95,0.578131
63.00,0.578131
63.05,0.578131
63.10,0.578131
63.15,0.578131
63.20,0.578131
63.25,0.578131
63.30,0.578131
63.35,0.578131
63.40,0.578130
63.45,0.578130
63.50,0.578130
63.55,0.578130
63.60,0.578130
63.65,0.578130
63.70,0.578130
63.75,0.578130
63.80,0.578130
63.85,0.578130
63.90,0.578129
63.95,0.578129
64.00,0.578129
64.05,0.578129
64.10,0.578129
64.15,0.578129
64.20,0.578129
64.25,0.578129
64.30,0.578129
64.35,0.578128
64.40,0.578128
64.45,0.578128
64.50,0.578128
64.55,0.578128
64.60,0.578128
64.65,0.578128
64.70,0.578128
64.75,0.578127
64.80,0.578127
64.85,0.578127
64.90,0.578127
64.95,0.578127
65.00,0.578127
65.05,0.578127
65.10,0.578127
65.15,0.578126
65.20,0.578126
65.25,0.578126
65.30,0.578126
65.35,0.578126
65.40,0.578126
65.45,0.578125
65.50,0.578125
65.55,0.578125
65.60,0.578125
65.65,0.578125
65.70,0.578125
65.75,0.578125
65.80,0.578124
65.85,0.578124
65.90,0.578124
65.95,0.578124
66.00,0.578124
66.05,0.578123
66.10,0.578123
66.15,0.578123
66.20,0.578123
66.25,0.578123
66.30,0.578122
66.35,0.578122
66.40,0.578122
66.45,0.578122
66.50,0.578122
66.55,0.578121
66.60,0.578121
66.65,0.578121
66.70,0.578121
66.75,0.578121
66.80,0.578120
66.85,0.578120
66.90,0.578120
66.95,0.578120
67.00,0.578119
67.05,0.578119
67.10,0.578119
67.15,0.578119
67.20,0.578118
67.25,0.578118
67.30,0.578118
67.35,0.578118
67.40,0.578117
67.45,0.578117
67.50,0.578117
67.55,0.578116
67.60,0.578116
67.65,0.578116
67.70,0.578115
67.75,0.578115
67.80,0.578115
67.85,0.578115
67.90,0.578114
67.95,0.578114
68.00,0.578114
68.05,0.578113
68.10,0.578113
68.15,0.578113
68.20,0.578112
68.25,0.578112
68.30,0.578111
68.35,0.578111
68.40,0.578111
68.45,0.578110
68.50,0.578110
68.55,0.578110
68.60,0.578109
68.65,0.578109
68.70,0.578108
68.75,0.578108
68.80,0.578108
68.85,0.578107
68.90,0.578107
68.95,0.578106
69.00,0.578106
69.05,0.578105
69.10,0.578105
69.15,0.578104
69.20,0.578104
69.25,0.578104
69.30,0.578103
69.35,0.578103
69.40,0.578102
69.45,0.578102
69.50,0.578101
69.55,0.578101
69.60,0.578100
69.65,0.578100
69.70,0.578099
69.75,0.578098
69.80,0.578098
69.85,0.578097
69.90,0.578097
69.95,0.578096
70.00,0.578096
70.05,0.578095
70.10,0.578094
70.15,0.578094
70.20,0.578093
70.25,0.578093
70.30,0.578092
70.35,0.578091
70.40,0.578091
70.45,0.578090
70.50,0.578089
70.55,0.578089
70.60,0.578088
70.65,0.578087
70.70,0.578087
70.75,0.578086
70.80,0.578085
70.85,0.578084
70.90,0.578084
70.95,0.578083
71.00,0.578082
71.05,0.578081
71.10,0.578081
71.15,0.578080
71.20,0.578079
71.25,0.578078
71.30,0.578077
71.35,0.578076
71.40,0.578076
71.45,0.578075
71.50,0.578074
71.55,0.578073
71.60,0.578072
71.65,0.578071
71.70,0.578070
71.75,0.578069
71.80,0.578068
71.85,0.578067
71.90,0.578066
71.95,0.578066
72.00,0.578065
72.05,0.578064
72.10,0.578063
72.15,0.578061
72.20,0.578060
72.25,0.578059
72.30,0.578058
72.35,0.578057
72.40,0.578056
72.45,0.578055
72.50,0.578054
72.55,0.578053
72.60,0.578052
72.65,0.578050
72.70,0.578049
72.75,0.578048
72.80,0.578047
72.85,0.578046
72.90,0.578044
72.95,0.578043
73.00,0.578042
73.05,0.578041
73.10,0.578039
73.15,0.578038
73.20,0.578037
73.44,0.578030
74.44,0.578002
75.44,0.577967
76.44,0.577924
77.44,0.577872
78.44,0.577810
79.44,0.577736
80.44,0.577648
81.44,0.577543
82.44,0.577420
83.44,0.577277
84.44,0.577111
85.44,0.576919
86.44,0.576700
87.44,0.576451
88.44,0.576170
89.44,0.575855
90.44,0.575504
91.44,0.575114
92.44,0.574684
93.44,0.574211
94.44,0.573695
95.44,0.573133
96.44,0.572523
97.44,0.571864
98.44,0.571153
99.44,0.570391
100.44,0.569574
101.44,0.568701
102.44,0.567772
103.44,0.566783
104.44,0.565735
105.44,0.564625
106.44,0.563452
107.44,0.562215
108.44,0.560913
109.44,0.559545
110.44,0.558109
111.44,0.556605
112.44,0.555033
113.44,0.553391
114.44,0.551679
115.44,0.549898
116.44,0.548047
117.44,0.546126
118.44,0.544137
119.44,0.542080
120.44,0.539957
121.44,0.537768
122.44,0.535516
123.44,0.533203
124.44,0.530831
125.44,0.528404
126.44,0.525922
127.44,0.523391
128.44,0.520814
129.44,0.518193
130.44,0.515533
131.44,0.512839
132.44,0.510114
133.44,0.507362
134.44,0.504587
135.44,0.501796
136.44,0.498990
137.44,0.496176
138.44,0.493358
139.44,0.490539
140.44,0.487725
141.44,0.484919
142.44,0.482125
143.44,0.479347
144.44,0.476590
145.44,0.473856
146.44,0.471149
147.44,0.468472
148.44,0.465828
149.44,0.463221
150.44,0.460651
151.44,0.458122
152.44,0.455636
153.44,0.453194
154.44,0.450799
155.44,0.448451
156.44,0.446152
157.44,0.443903
158.44,0.441704
159.44,0.439557
160.44,0.437461
161.44,0.435417
162.44,0.433425
163.44,0.431485
164.44,0.429596
165.44,0.427758
166.44,0.425970
167.44,0.424233
168.44,0.422545
169.44,0.420904
170.44,0.419311
171.44,0.417765
172.44,0.416263
173.44,0.414805
174.44,0.413390
175.44,0.412016
176.44,0.410682
177.44,0.409387
178.44,0.408130
179.44,0.406908
180.44,0.405721
181.44,0.404568
182.44,0.403446
183.44,0.402356
184.44,0.401294
185.44,0.400261
186.44,0.399254
187.44,0.398273
188.44,0.397316
189.44,0.396383
190.44,0.395471
191.44,0.394581
192.44,0.393710
193.44,0.392857
194.44,0.392023
195.44,0.391205
196.44,0.390402
197.44,0.389615
198.44,0.388841
199.44,0.388080
200.44,0.387331
201.44,0.386594
202.44,0.385867
203.44,0.385149
204.44,0.384441
205.44,0.383740
206.44,0.383047
207.44,0.382360
208.44,0.381679
209.44,0.381004
210.44,0.380333
211.44,0.379666
212.44,0.379002
213.44,0.378341
214.44,0.377682
215.44,0.377024
216.44,0.376368
217.44,0.375711
218.44,0.375054
219.44,0.374396
220.44,0.373737
221.44,0.373075
222.44,0.372411
223.44,0.371745
224.44,0.371074
225.44,0.370400
226.44,0.369722
227.44,0.369038
228.44,0.368350
229.44,0.367655
230.44,0.366955
231.44,0.366248
232.44,0.365535
233.44,0.364815
234.44,0.364087
235.44,0.363352
236.44,0.362609
237.44,0.361858
238.44,0.361098
239.44,0.360330
240.44,0.359554
241.44,0.358768
242.44,0.357974
243.44,0.357171
244.44,0.356358
245.44,0.355537
246.44,0.354706
247.44,0.353866
248.44,0.353017
249.44,0.352159
250.44,0.351292
251.44,0.350415
252.44,0.349530
253.44,0.348636
254.44,0.347733
255.44,0.346821
256.44,0.345901
257.44,0.344973
258.44,0.344036
259.44,0.343092
260.44,0.342140
261.44,0.341180
262.44,0.340213
263.44,0.339240
264.44,0.338259
265.44,0.337272
266.44,0.336279
267.44,0.335280
268.44,0.334275
269.44,0.333266
270.44,0.332251
271.44,0.331231
272.44,0.330207
273.44,0.329180
274.44,0.328148
275.44,0.327113
276.44,0.326076
277.44,0.325035
278.44,0.323993
279.44,0.322948
280.44,0.321902
281.44,0.320855
282.44,0.319807
283.44,0.318758
284.44,0.317710
285.44,0.316661
286.44,0.315613
287.44,0.314566
288.44,0.313521
289.44,0.312477
290.44,0.311435
291.44,0.310395
292.44,0.309358
293.44,0.308323
294.44,0.307292
295.44,0.306265
296.44,0.305241
297.44,0.304221
298.44,0.303206
299.44,0.302196
300.44,0.301190
301.44,0.300190
302.44,0.299195
303.44,0.298205
304.44,0.297222
305.44,0.296244
306.44,0.295273
307.44,0.294308
308.44,0.293350
309.44,0.292398
310.44,0.291453
311.44,0.290515
312.44,0.289585
313.44,0.288661
314.44,0.287745
315.44,0.286836
316.44,0.285935
317.44,0.285042
318.44,0.284155
319.44,0.283277
320.44,0.282406
321.44,0.281543
322.44,0.280687
323.44,0.279839
324.44,0.278998
325.44,0.278165
326.44,0.277340
327.44,0.276522
328.44,0.275712
329.44,0.274909
330.44,0.274113
331.44,0.273324
332.44,0.272543
333.44,0.271768
334.44,0.271001
335.44,0.270240
336.44,0.269486
337.44,0.268738
338.44,0.267997
339.44,0.267262
340.44,0.266534
341.44,0.265811
342.44,0.265095
343.44,0.264384
344.44,0.263678
345.44,0.262978
346.44,0.262284
347.44,0.261594
348.44,0.260910
349.44,0.260230
350.44,0.259556
351.44,0.258885
352.44,0.258219
353.44,0.257557
354.44,0.256899
355.44,0.256245
356.44,0.255595
357.44,0.254949
358.44,0.254305
359.44,0.253665
360.44,0.253029
361.44,0.252395
362.44,0.251764
363.44,0.251135
364.44,0.250509
365.44,0.249886
366.44,0.249265
367.44,0.248645
368.44,0.248028
369.44,0.247413
370.44,0.246800
371.44,0.246188
372.44,0.245577
373.44,0.244968
374.44,0.244360
375.44,0.243754
376.44,0.243148
377.44,0.242543
378.44,0.241940
379.44,0.241337
380.44,0.240734
381.44,0.240133
382.44,0.239531
383.44,0.238931
384.44,0.238330
385.44,0.237731
386.44,0.237131
387.44,0.236531
388.44,0.235932
389.44,0.235333
390.44,0.234734
391.44,0.234134
392.44,0.233535
393.44,0.232936
394.44,0.232337
395.44,0.231737
396.44,0.231138
397.44,0.230538
398.44,0.229939
399.44,0.229339
400.44,0.228739
401.44,0.228139
402.44,0.227539
403.44,0.226938
404.44,0.226338
405.44,0.225737
406.44,0.225136
407.44,0.224535
408.44,0.223934
409.44,0.223333
410.44,0.222732
411.44,0.222132
412.44,0.221531
413.44,0.220930
414.44,0.220329
415.44,0.219729
416.44,0.219128
417.44,0.218528
418.44,0.217928
419.44,0.217329
420.44,0.216730
421.44,0.216131
422.44,0.215533
423.44,0.214935
424.44,0.214338
425.44,0.213742
426.44,0.213146
427.44,0.212550
428.44,0.211956
429.44,0.211362
430.44,0.210770
431.44,0.210178
432.44,0.209587
433.44,0.208997
434.44,0.208409
435.44,0.207821
436.44,0.207235
437.44,0.206650
438.44,0.206066
439.44,0.205483
440.44,0.204902
441.44,0.204322
442.44,0.203744
443.44,0.203167
444.44,0.202592
445.44,0.202019
446.44,0.201447
447.44,0.200876
448.44,0.200308
449.44,0.199741
450.44,0.199176
451.44,0.198613
452.44,0.198052
453.44,0.197493
454.44,0.196935
455.44,0.196380
456.44,0.195826
457.44,0.195275
458.44,0.194726
459.44,0.194178
460.44,0.193633
461.44,0.193090
462.44,0.192549
463.44,0.192010
464.44,0.191474
465.44,0.190939
466.44,0.190407
467.44,0.189876
468.44,0.189348
469.44,0.188823
470.44,0.188299
471.44,0.187778
472.44,0.187258
473.44,0.186741
474.44,0.186227
475.44,0.185714
476.44,0.185204
477.44,0.184695
478.44,0.184189
479.44,0.183686
480.44,0.183184
481.44,0.182684
482.44,0.182187
483.44,0.181692
484.44,0.181198
485.44,0.180707
486.44,0.180218
487.44,0.179731
488.44,0.179246
489.44,0.178763
490.44,0.178282
491.44,0.177804
492.44,0.177327
493.44,0.176851
494.44,0.176378
495.44,0.175907
496.44,0.175438
497.44,0.174970
498.44,0.174504
499.44,0.174040
500.44,0.173578
501.44,0.173118
502.44,0.172659
503.44,0.172202
504.44,0.171746
505.44,0.171292
506.44,0.170840
507.44,0.170389
508.44,0.169940
509.44,0.169493
510.44,0.169046
511.44,0.168602
512.44,0.168159
513.44,0.167717
514.44,0.167276
515.44,0.166837
516.44,0.166400
517.44,0.165963
518.44,0.165528
519.44,0.165094
520.44,0.164661
521.44,0.164230
522.44,0.163800
523.44,0.163371
524.44,0.162943
525.44,0.162516
526.44,0.162090
527.44,0.161666
528.44,0.161242
529.44,0.160820
530.44,0.160398
531.44,0.159978
532.44,0.159559
533.44,0.159140
534.44,0.158723
535.44,0.158306
536.44,0.157891
537.44,0.157476
538.44,0.157062
539.44,0.156649
540.44,0.156238
541.44,0.155826
542.44,0.155416
543.44,0.155007
544.44,0.154599
545.44,0.154191
546.44,0.153784
547.44,0.153378
548.44,0.152973
549.44,0.152569
550.44,0.152165
551.44,0.151763
552.44,0.151361
553.44,0.150960
554.44,0.150559
555.44,0.150160
556.44,0.149761
557.44,0.149363
558.44,0.148966
559.44,0.148570
560.44,0.148175
561.44,0.147780
562.44,0.147386
563.44,0.146993
564.44,0.146601
565.44,0.146209
566.44,0.145819
567.44,0.145429
568.44,0.145040
569.44,0.144652
570.44,0.144264
571.44,0.143878
572.44,0.143492
573.44,0.143107
574.44,0.142723
575.44,0.142340
576.44,0.141958
577.44,0.141577
578.44,0.141196
579.44,0.140816
580.44,0.140438
581.44,0.140060
582.44,0.139683
583.44,0.139307
584.44,0.138931
585.44,0.138557
586.44,0.138184
587.44,0.137811
588.44,0.137440
589.44,0.137069
590.44,0.136699
591.44,0.136331
592.44,0.135963
593.44,0.135596
594.44,0.135230
595.44,0.134865
596.44,0.134501
597.44,0.134139
598.44,0.133777
599.44,0.133416
600.44,0.133056
601.44,0.132697
602.44,0.132339
603.44,0.131982
604.44,0.131626
605.44,0.131271
606.44,0.130917
607.44,0.130564
608.44,0.130212
609.44,0.129861
610.44,0.129511
611.44,0.129162
612.44,0.128814
613.44,0.128468
614.44,0.128122
615.44,0.127777
616.44,0.127433
617.44,0.127091
618.44,0.126749
619.44,0.126408
620.44,0.126069
621.44,0.125730
622.44,0.125392
623.44,0.125056
624.44,0.124720
625.44,0.124386
626.44,0.124052
627.44,0.123720
628.44,0.123388
629.44,0.123058
630.44,0.122729
631.44,0.122400
632.44,0.122073
633.44,0.121746
634.44,0.121421
635.44,0.121097
636.44,0.120773
637.44,0.120451
638.44,0.120129
639.44,0.119809
640.44,0.119489
641.44,0.119171
642.44,0.118853
643.44,0.118536
644.44,0.118221
645.44,0.117906
646.44,0.117592
647.44,0.117279
648.44,0.116967
649.44,0.116656
650.44,0.116346
651.44,0.116037
652.44,0.115729
653.44,0.115421
654.44,0.115115
655.44,0.114809
656.44,0.114505
657.44,0.114201
658.44,0.113898
659.44,0.113596
660.44,0.113295
661.44,0.112994
662.44,0.112695
663.44,0.112396
664.44,0.112099
665.44,0.111802
666.44,0.111505
667.44,0.111210
668.44,0.110916
669.44,0.110622
670.44,0.110329
671.44,0.110037
672.44,0.109746
673.44,0.109455
674.44,0.109165
675.44,0.108876
676.44,0.108588
677.44,0.108301
678.44,0.108014
679.44,0.107728
680.44,0.107443
681.44,0.107159
682.44,0.106875
683.44,0.106592
684.44,0.106310
685.44,0.106029
686.44,0.105748
687.44,0.105468
688.44,0.105189
689.44,0.104910
690.44,0.104633
691.44,0.104356
692.44,0.104079
693.44,0.103803
694.44,0.103528
695.44,0.103254
696.44,0.102981
697.44,0.102708
698.44,0.102435
699.44,0.102164
700.44,0.101893
701.44,0.101623
702.44,0.101353
703.44,0.101084
704.44,0.100816
705.44,0.100549
706.44,0.100282
707.44,0.100016
708.44,0.099750
709.44,0.099486
710.44,0.099221
711.44,0.098958
712.44,0.098695
713.44,0.098433
714.44,0.098171
715.44,0.097910
716.44,0.097650
717.44,0.097391
718.44,0.097132
719.44,0.096874
720.44,0.096616
721.44,0.096359
722.44,0.096103
723.44,0.095847
724.44,0.095592
725.44,0.095338
726.44,0.095084
727.44,0.094831
728.44,0.094578
729.44,0.094326
730.44,0.094075
731.44,0.093825
732.44,0.093575
733.44,0.093326
734.44,0.093077
735.44,0.092829
736.44,0.092582
737.44,0.092335
738.44,0.092089
739.44,0.091844
740.44,0.091599
741.44,0.091355
742.44,0.091111
743.44,0.090869
744.44,0.090626
745.44,0.090385
746.44,0.090144
747.44,0.089903
748.44,0.089664
749.44,0.089425
750.44,0.089186
751.44,0.088949
752.44,0.088711
753.44,0.088475
754.44,0.088239
755.44,0.088004
756.44,0.087769
757.44,0.087535
758.44,0.087302
759.44,0.087069
760.44,0.086837
761.44,0.086606
762.44,0.086375
763.44,0.086145
764.44,0.085915
765.44,0.085686
766.44,0.085458
767.44,0.085230
768.44,0.085003
769.44,0.084776
770.44,0.084550
771.44,0.084325
772.44,0.084100
773.44,0.083877
774.44,0.083653
775.44,0.083430
776.44,0.083208
777.44,0.082986
778.44,0.082765
779.44,0.082545
780.44,0.082325
781.44,0.082106
782.44,0.081888
783.44,0.081670
784.44,0.081452
785.44,0.081235
786.44,0.081019
787.44,0.080804
788.44,0.080588
789.44,0.080374
790.44,0.080160
791.44,0.079947
792.44,0.079734
793.44,0.079522
794.44,0.079311
795.44,0.079100
796.44,0.078890
797.44,0.078680
798.44,0.078470
799.44,0.078262
800.44,0.078054
801.44,0.077846
802.44,0.077639
803.44,0.077433
804.44,0.077227
805.44,0.077022
806.44,0.076817
807.44,0.076613
808.44,0.076409
809.44,0.076206
810.44,0.076004
811.44,0.075802
812.44,0.075601
813.44,0.075400
814.44,0.075199
815.44,0.075000
816.44,0.074800
817.44,0.074602
818.44,0.074403
819.44,0.074206
820.44,0.074009
821.44,0.073812
822.44,0.073616
823.44,0.073420
824.44,0.073225
825.44,0.073031
826.44,0.072837
827.44,0.072643
828.44,0.072451
829.44,0.072258
830.44,0.072066
831.44,0.071875
832.44,0.071684
833.44,0.071493
834.44,0.071303
835.44,0.071114
836.44,0.070925
837.44,0.070737
838.44,0.070549
839.44,0.070361
840.44,0.070175
841.44,0.069988
842.44,0.069802
843.44,0.069617
844.44,0.069432
845.44,0.069247
846.44,0.069063
847.44,0.068880
848.44,0.068697
849.44,0.068514
850.44,0.068332
851.44,0.068150
852.44,0.067969
853.44,0.067789
854.44,0.067608
855.44,0.067429
856.44,0.067249
857.44,0.067071
858.44,0.066892
859.44,0.066714
860.44,0.066537
861.44,0.066360
862.44,0.066184
863.44,0.066008
864.44,0.065832
865.44,0.065657
866.44,0.065483
867.44,0.065308
868.44,0.065135
869.44,0.064962
870.44,0.064789
871.44,0.064616
872.44,0.064445
873.44,0.064273
874.44,0.064102
875.44,0.063932
876.44,0.063761
877.44,0.063592
878.44,0.063423
879.44,0.063254
880.44,0.063086
881.44,0.062918
882.44,0.062750
883.44,0.062583
884.44,0.062417
885.44,0.062251
886.44,0.062085
887.44,0.061920
888.44,0.061755
889.44,0.061590
890.44,0.061427
891.44,0.061263
892.44,0.061100
893.44,0.060937
894.44,0.060775
895.44,0.060613
896.44,0.060452
897.44,0.060291
898.44,0.060131
899.44,0.059970
900.44,0.059811
901.44,0.059652
902.44,0.059493
903.44,0.059334
904.44,0.059176
905.44,0.059019
906.44,0.058862
907.44,0.058705
908.44,0.058549
909.44,0.058393
910.44,0.058237
911.44,0.058082
912.44,0.057928
913.44,0.057773
914.44,0.057620
915.44,0.057466
916.44,0.057313
917.44,0.057161
918.44,0.057008
919.44,0.056857
920.44,0.056705
921.44,0.056554
922.44,0.056404
923.44,0.056254
924.44,0.056104
925.44,0.055954
926.44,0.055806
927.44,0.055657
928.44,0.055509
929.44,0.055361
930.44,0.055214
931.44,0.055067
932.44,0.054920
933.44,0.054774
934.44,0.054628
935.44,0.054483
936.44,0.054338
937.44,0.054193
938.44,0.054049
939.44,0.053905
940.44,0.053761
941.44,0.053618
942.44,0.053476
943.44,0.053333
944.44,0.053191
945.44,0.053050
946.44,0.052909
947.44,0.052768
948.44,0.052627
949.44,0.052487
950.44,0.052348
951.44,0.052208
952.44,0.052069
953.44,0.051931
954.44,0.051793
955.44,0.051655
956.44,0.051517
957.44,0.051380
958.44,0.051243
959.44,0.051107
960.44,0.050971
961.44,0.050835
962.44,0.050700
963.44,0.050565
964.44,0.050431
965.44,0.050297
966.44,0.050163
967.44,0.050029
968.44,0.049896
969.44,0.049763
970.44,0.049631
971.44,0.049499
972.44,0.049367
973.44,0.049236
974.44,0.049105
975.44,0.048974
976.44,0.048844
977.44,0.048714
978.44,0.048584
979.44,0.048455
980.44,0.048326
981.44,0.048197
982.44,0.048069
983.44,0.047941
984.44,0.047814
985.44,0.047687
986.44,0.047560
987.44,0.047433
988.44,0.047307
989.44,0.047181
990.44,0.047056
991.44,0.046930
992.44,0.046805
993.44,0.046681
994.44,0.046557
995.44,0.046433
996.44,0.046309
997.44,0.046186
998.44,0.046063
999.44,0.045941
1000.44,0.045818
1001.44,0.045696
1002.44,0.045575
1003.44,0.045454
1004.44,0.045332
1005.44,0.045212
1006.44,0.045092
1007.44,0.044972
1008.44,0.044852
1009.44,0.044733
1010.44,0.044614
1011.44,0.044495
1012.44,0.044376
1013.44,0.044258
1014.44,0.044140
1015.44,0.044023
1016.44,0.043906
1017.44,0.043789
1018.44,0.043672
1019.44,0.043556
1020.44,0.043440
1021.44,0.043325
1022.44,0.043209
1023.44,0.043094
1024.44,0.042980
1025.44,0.042865
1026.44,0.042751
1027.44,0.042637
1028.44,0.042524
1029.44,0.042411
1030.44,0.042298
1031.44,0.042185
1032.44,0.042073
1033.44,0.041961
1034.44,0.041849
1035.44,0.041738
1036.44,0.041627
1037.44,0.041516
1038.44,0.041405
1039.44,0.041295
1040.44,0.041185
1041.44,0.041076
1042.44,0.040966
1043.44,0.040857
1044.44,0.040748
1045.44,0.040640
1046.44,0.040532
1047.44,0.040424
1048.44,0.040316
1049.44,0.040209
1050.44,0.040102
1051.44,0.039995
1052.44,0.039889
1053.44,0.039783
1054.44,0.039677
1055.44,0.039571
1056.44,0.039466
1057.44,0.039361
1058.44,0.039256
1059.44,0.039151
1060.44,0.039047
1061.44,0.038943
1062.44,0.038839
1063.44,0.038736
1064.44,0.038633
1065.44,0.038530
1066.44,0.038428
1067.44,0.038325
1068.44,0.038223
1069.44,0.038122
1070.44,0.038020
1071.44,0.037919
1072.44,0.037818
1073.44,0.037717
1074.44,0.037617
1075.44,0.037517
1076.44,0.037417
1077.44,0.037317
1078.44,0.037218
1079.44,0.037119
1080.44,0.037020
1081.44,0.036921
1082.44,0.036823
1083.44,0.036725
1084.44,0.036627
1085.44,0.036530
1086.44,0.036433
1087.44,0.036336
1088.44,0.036239
1089.44,0.036143
1090.44,0.036046
1091.44,0.035950
1092.44,0.035855
1093.44,0.035759
1094.44,0.035664
1095.44,0.035569
1096.44,0.035474
1097.44,0.035380
1098.44,0.035286
1099.44,0.035192
1100.44,0.035098
1101.44,0.035005
1102.44,0.034912
1103.44,0.034819
1104.44,0.034726
1105.44,0.034634
1106.44,0.034542
1107.44,0.034450
1108.44,0.034358
1109.44,0.034266
1110.44,0.034175
1111.44,0.034084
1112.44,0.033994
1113.44,0.033903
1114.44,0.033813
1115.44,0.033723
1116.44,0.033633
1117.44,0.033543
1118.44,0.033454
1119.44,0.033365
1120.44,0.033276
1121.44,0.033188
1122.44,0.033099
1123.44,0.033011
1124.44,0.032924
1125.44,0.032836
1126.44,0.032749
1127.44,0.032661
1128.44,0.032574
1129.44,0.032488
1130.44,0.032401
1131.44,0.032315
1132.44,0.032229
1133.44,0.032143
1134.44,0.032058
1135.44,0.031973
1136.44,0.031887
1137.44,0.031802
1138.44,0.031718
1139.44,0.031634
1140.44,0.031549
1141.44,0.031465
1142.44,0.031382
1143.44,0.031298
1144.44,0.031215
1145.44,0.031132
1146.44,0.031049
1147.44,0.030966
1148.44,0.030884
1149.44,0.030802
1150.44,0.030720
1151.44,0.030638
1152.44,0.030556
1153.44,0.030475
1154.44,0.030394
1155.44,0.030313
1156.44,0.030232
1157.44,0.030152
1158.44,0.030072
1159.44,0.029992
1160.44,0.029912
1161.44,0.029832
1162.44,0.029753
1163.44,0.029674
1164.44,0.029595
1165.44,0.029516
1166.44,0.029437
1167.44,0.029359
1168.44,0.029281
1169.44,0.029203
1170.44,0.029125
1171.44,0.029048
1172.44,0.028970
1173.44,0.028893
1174.44,0.028816
1175.44,0.028740
1176.44,0.028663
1177.44,0.028587
1178.44,0.028511
1179.44,0.028435
1180.44,0.028359
1181.44,0.028284
1182.44,0.028209
1183.44,0.028133
1184.44,0.028059
1185.44,0.027984
1186.44,0.027910
1187.44,0.027835
1188.44,0.027761
1189.44,0.027687
1190.44,0.027614
1191.44,0.027540
1192.44,0.027467
1193.44,0.027394
1194.44,0.027321
1195.44,0.027248
1196.44,0.027176
1197.44,0.027103
1198.44,0.027031
1199.44,0.026959


==> figures/Class_B_Complex.csv <==
0.05,1.000000
0.10,1.000000
0.15,1.000000
0.20,1.000000
0.25,1.000000
0.30,1.000000
0.35,1.000000
0.40,1.000000
0.45,1.000000
0.50,1.000000
0.55,1.000000
0.60,1.000000
0.65,1.000000
0.70,1.000000
0.75,1.000000
0.80,1.000000
0.85,1.000000
0.90,1.000000
0.95,1.000000
1.00,1.000000
1.05,0.999999
1.10,0.999999
1.15,0.999998
1.20,0.999997
1.25,0.999995
1.30,0.999993
1.35,0.999989
1.40,0.999983
1.45,0.999976
1.50,0.999966
1.55,0.999954
1.60,0.999937
1.65,0.999915
1.70,0.999888
1.75,0.999855
1.80,0.999813
1.85,0.999763
1.90,0.999702
1.95,0.999630
2.00,0.999545
2.05,0.999446
2.10,0.999330
2.15,0.999198
2.20,0.999047
2.25,0.998875
2.30,0.998681
2.35,0.998464
2.40,0.998222
2.45,0.997954
2.50,0.997659
2.55,0.997334
2.60,0.996979
2.65,0.996593
2.70,0.996175
2.75,0.995723
2.80,0.995237
2.85,0.994716
2.90,0.994159
2.95,0.993565
3.00,0.992934
3.05,0.992265
3.10,0.991558
3.15,0.990812
3.20,0.990028
3.25,0.989205
3.30,0.988343
3.35,0.987442
3.40,0.986503
3.45,0.985524
3.50,0.984507
3.55,0.983451
3.60,0.982357
3.65,0.981226
3.70,0.980057
3.75,0.978851
3.80,0.977610
3.85,0.976332
3.90,0.975020
3.95,0.973673
4.00,0.972292
4.05,0.970878
4.10,0.969431
4.15,0.967953
4.20,0.966444
4.25,0.964905
4.30,0.963337
4.35,0.961741
4.40,0.960116
4.45,0.958465
4.50,0.956789
4.55,0.955087
4.60,0.953361
4.65,0.951612
4.70,0.949840
4.75,0.948047
4.80,0.946233
4.85,0.944400
4.90,0.942547
4.95,0.940677
5.00,0.938789
5.05,0.936885
5.10,0.934966
5.15,0.933032
5.20,0.931084
5.25,0.929123
5.30,0.927150
5.35,0.925166
5.40,0.923171
5.45,0.921166
5.50,0.919151
5.55,0.917129
5.60,0.915099
5.65,0.913062
5.70,0.911019
5.75,0.908970
5.80,0.906917
5.85,0.904859
5.90,0.902797
5.95,0.900733
6.00,0.898666
6.05,0.896598
6.10,0.894529
6.15,0.892459
6.20,0.890388
6.25,0.888319
6.30,0.886250
6.35,0.884183
6.40,0.882118
6.45,0.880056
6.50,0.877996
6.55,0.875940
6.60,0.873887
6.65,0.871839
6.70,0.869796
6.75,0.867758
6.80,0.865725
6.85,0.863698
6.90,0.861677
6.95,0.859662
7.00,0.857655
7.05,0.855654
7.10,0.853661
7.15,0.851676
7.20,0.849698
7.25,0.847729
7.30,0.845769
7.35,0.843817
7.40,0.841874
7.45,0.839940
7.50,0.838016
7.55,0.836102
7.60,0.834197
7.65,0.832302
7.70,0.830418
7.75,0.828544
7.80,0.826680
7.85,0.824827
7.90,0.822985
7.95,0.821154
8.00,0.819334
8.05,0.817524
8.10,0.815727
8.15,0.813940
8.20,0.812165
8.25,0.810402
8.30,0.808650
8.35,0.806910
8.40,0.805181
8.45,0.803465
8.50,0.801760
8.55,0.800067
8.60,0.798386
8.65,0.796718
8.70,0.795061
8.75,0.793416
8.80,0.791783
8.85,0.790163
8.90,0.788554
8.95,0.786958
9.00,0.785373
9.05,0.783801
9.10,0.782241
9.15,0.780693
9.20,0.779157
9.25,0.777633
9.30,0.776121
9.35,0.774622
9.40,0.773134
9.45,0.771658
9.50,0.770194
9.55,0.768742
9.60,0.767302
9.65,0.765874
9.70,0.764457
9.75,0.763053
9.80,0.761659
9.85,0.760278
9.90,0.758908
9.95,0.757550
10.00,0.756203
10.05,0.754868
10.10,0.753544
10.15,0.752231
10.20,0.750930
10.25,0.749639
10.30,0.748360
10.35,0.747092
10.40,0.745835
10.45,0.744589
10.50,0.743354
10.55,0.742129
10.60,0.740915
10.65,0.739712
10.70,0.738520
10.75,0.737338
10.80,0.736166
10.85,0.735005
10.90,0.733854
10.95,0.732713
11.00,0.731582
11.05,0.730462
11.10,0.729351
11.15,0.728251
11.20,0.727160
11.25,0.726079
11.30,0.725007
11.35,0.723945
11.40,0.722893
11.45,0.721850
11.50,0.720816
11.55,0.719792
11.60,0.718777
11.65,0.717771
11.70,0.716774
11.75,0.715786
11.80,0.714807
11.85,0.713837
11.90,0.712876
11.95,0.711923
12.00,0.710979
12.05,0.710043
12.10,0.709116
12.15,0.708197
12.20,0.707286
12.25,0.706384
12.30,0.705490
12.35,0.704603
12.40,0.703725
12.45,0.702855
12.50,0.701992
12.55,0.701138
12.60,0.700291
12.65,0.699451
12.70,0.698619
12.75,0.697795
12.80,0.696978
12.85,0.696168
12.90,0.695366
12.95,0.694571
13.00,0.693783
13.05,0.693002
13.10,0.692228
13.15,0.691461
13.20,0.690701
13.25,0.689947
13.30,0.689201
13.35,0.688461
13.40,0.687727
13.45,0.687000
13.50,0.686280
13.55,0.685566
13.60,0.684858
13.65,0.684157
13.70,0.683462
13.75,0.682773
13.80,0.682090
13.85,0.681413
13.90,0.680742
13.95,0.680077
14.00,0.679418
14.05,0.678765
14.10,0.678118
14.15,0.677476
14.20,0.676840
14.25,0.676209
14.30,0.675584
14.35,0.674964
14.40,0.674350
14.45,0.673741
14.50,0.673138
14.55,0.672540
14.60,0.671946
14.65,0.671359
14.70,0.670776
14.75,0.670198
14.80,0.669625
14.85,0.669058
14.90,0.668495
14.95,0.667937
15.00,0.667384
15.05,0.666835
15.10,0.666292
15.15,0.665753
15.20,0.665218
15.25,0.664689
15.30,0.664163
15.35,0.663643
15.40,0.663126
15.45,0.662615
15.50,0.662107
15.55,0.661604
15.60,0.661105
15.65,0.660610
15.70,0.660120
15.75,0.659634
15.80,0.659151
15.85,0.658673
15.90,0.658199
15.95,0.657729
16.00,0.657263
16.05,0.656801
16.10,0.656343
16.15,0.655889
16.20,0.655438
16.25,0.654991
16.30,0.654548
16.35,0.654109
16.40,0.653674
16.45,0.653242
16.50,0.652813
16.55,0.652388
16.60,0.651967
16.65,0.651549
16.70,0.651135
16.75,0.650724
16.80,0.650317
16.85,0.649913
16.90,0.649512
16.95,0.649115
17.00,0.648721
17.05,0.648330
17.10,0.647943
17.15,0.647558
17.20,0.647177
17.25,0.646799
17.30,0.646424
17.35,0.646052
17.40,0.645684
17.45,0.645318
17.50,0.644955
17.55,0.644596
17.60,0.644239
17.65,0.643885
17.70,0.643534
17.75,0.643186
17.80,0.642841
17.85,0.642498
17.90,0.642159
17.95,0.641822
18.00,0.641488
18.05,0.641156
18.10,0.640828
18.15,0.640502
18.20,0.640178
18.25,0.639858
18.30,0.639539
18.35,0.639224
18.40,0.638911
18.45,0.638601
18.50,0.638293
18.55,0.637987
18.60,0.637684
18.65,0.637384
18.70,0.637086
18.75,0.636790
18.80,0.636497
18.85,0.636206
18.90,0.635918
18.95,0.635632
19.00,0.635348
19.05,0.635066
19.10,0.634787
19.15,0.634510
19.20,0.634235
19.25,0.633963
19.30,0.633692
19.35,0.633424
19.40,0.633158
19.45,0.632894
19.50,0.632632
19.55,0.632373
19.60,0.632115
19.65,0.631860
19.70,0.631606
19.75,0.631355
19.80,0.631105
19.85,0.630858
19.90,0.630613
19.95,0.630369
20.00,0.630128
20.05,0.629888
20.10,0.629651
20.15,0.629415
20.20,0.629182
20.25,0.628950
20.30,0.628720
20.35,0.628491
20.40,0.628265
20.45,0.628041
20.50,0.627818
20.55,0.627597
20.60,0.627378
20.65,0.627161
20.70,0.626945
20.75,0.626731
20.80,0.626519
20.85,0.626308
20.90,0.626100
20.95,0.625892
21.00,0.625687
21.05,0.625483
21.10,0.625281
21.15,0.625081
21.20,0.624882
21.25,0.624684
21.30,0.624489
21.35,0.624295
21.40,0.624102
21.45,0.623911
21.50,0.623721
21.55,0.623533
21.60,0.623347
21.65,0.623162
21.70,0.622979
21.75,0.622797
21.80,0.622616
21.85,0.622437
21.90,0.622259
21.95,0.622083
22.00,0.621908
22.05,0.621735
22.10,0.621563
22.15,0.621393
22.20,0.621223
22.25,0.621056
22.30,0.620889
22.35,0.620724
22.40,0.620560
22.45,0.620398
22.50,0.620236
22.55,0.620077
22.60,0.619918
22.65,0.619761
22.70,0.619605
22.75,0.619450
22.80,0.619297
22.85,0.619144
22.90,0.618993
22.95,0.618843
23.00,0.618695
23.05,0.618547
23.10,0.618401
23.15,0.618256
23.20,0.618112
23.25,0.617970
23.30,0.617828
23.35,0.617688
23.40,0.617549
23.45,0.617411
23.50,0.617274
23.55,0.617138
23.60,0.617003
23.65,0.616870
23.70,0.616737
23.75,0.616606
23.80,0.616475
23.85,0.616346
23.90,0.616218
23.95,0.616090
24.00,0.615964
24.05,0.615839
24.10,0.615715
24.15,0.615592
24.20,0.615470
24.25,0.615349
24.30,0.615228
24.35,0.615109
24.40,0.614991
24.45,0.614874
24.50,0.614758
24.55,0.614642
24.60,0.614528
24.65,0.614415
24.70,0.614302
24.75,0.614191
24.80,0.614080
24.85,0.613970
24.90,0.613861
24.95,0.613753
25.00,0.613646
25.05,0.613540
25.10,0.613435
25.15,0.613331
25.20,0.613227
25.25,0.613124
25.30,0.613022
25.35,0.612921
25.40,0.612821
25.45,0.612722
25.50,0.612623
25.55,0.612526
25.60,0.612429
25.65,0.612333
25.70,0.612237
25.75,0.612143
25.80,0.612049
25.85,0.611956
25.90,0.611864
25.95,0.611772
26.00,0.611682
26.05,0.611592
26.10,0.611503
26.15,0.611414
26.20,0.611327
26.25,0.611240
26.30,0.611153
26.35,0.611068
26.40,0.610983
26.45,0.610899
26.50,0.610815
26.55,0.610733
26.60,0.610651
26.65,0.610569
26.70,0.610489
26.75,0.610409
26.80,0.610329
26.85,0.610251
26.90,0.610173
26.95,0.610095
27.00,0.610019
27.05,0.609943
27.10,0.609867
27.15,0.609792
27.20,0.609718
27.25,0.609645
27.30,0.609572
27.35,0.609500
27.40,0.609428
27.45,0.609357
27.50,0.609286
27.55,0.609216
27.60,0.609147
27.65,0.609078
27.70,0.609010
27.75,0.608942
27.80,0.608875
27.85,0.608809
27.90,0.608743
27.95,0.608678
28.00,0.608613
28.05,0.608549
28.10,0.608485
28.15,0.608422
28.20,0.608359
28.25,0.608297
28.30,0.608235
28.35,0.608174
28.40,0.608114
28.45,0.608054
28.50,0.607994
28.55,0.607935
28.60,0.607877
28.65,0.607819
28.70,0.607761
28.75,0.607704
28.80,0.607648
28.85,0.607592
28.90,0.607536
28.95,0.607481
29.00,0.607426
29.05,0.607372
29.10,0.607318
29.15,0.607265
29.20,0.607212
29.25,0.607160
29.30,0.607108
29.35,0.607056
29.40,0.607005
29.45,0.606955
29.50,0.606904
29.55,0.606855
29.60,0.606805
29.65,0.606756
29.70,0.606708
29.75,0.606660
29.80,0.606612
29.85,0.606565
29.90,0.606518
29.95,0.606472
30.00,0.606426
30.05,0.606380
30.10,0.606335
30.15,0.606290
30.20,0.606245
30.25,0.606201
30.30,0.606157
30.35,0.606114
30.40,0.606071
30.45,0.606028
30.50,0.605986
30.55,0.605944
30.60,0.605903
30.65,0.605862
30.70,0.605821
30.75,0.605780
30.80,0.605740
30.85,0.605700
30.90,0.605661
30.95,0.605622
31.00,0.605583
31.05,0.605545
31.10,0.605507
31.15,0.605469
31.20,0.605431
31.25,0.605394
31.30,0.605357
31.35,0.605321
31.40,0.605285
31.45,0.605249
31.50,0.605213
31.55,0.605178
31.60,0.605143
31.65,0.605109
31.70,0.605074
31.75,0.605040
31.80,0.605006
31.85,0.604973
31.90,0.604940
31.95,0.604907
32.00,0.604874
32.05,0.604842
32.10,0.604810
32.15,0.604778
32.20,0.604747
32.25,0.604716
32.30,0.604685
32.35,0.604654
32.40,0.604624
32.45,0.604593
32.50,0.604564
32.55,0.604534
32.60,0.604505
32.65,0.604476
32.70,0.604447
32.75,0.604418
32.80,0.604390
32.85,0.604362
32.90,0.604334
32.95,0.604306
33.00,0.604279
33.05,0.604252
33.10,0.604225
33.15,0.604198
33.20,0.604172
33.25,0.604146
33.30,0.604120
33.35,0.604094
33.40,0.604068
33.45,0.604043
33.50,0.604018
33.55,0.603993
33.60,0.603968
33.65,0.603944
33.70,0.603920
33.75,0.603896
33.80,0.603872
33.85,0.603848
33.90,0.603825
33.95,0.603802
34.00,0.603779
34.05,0.603756
34.10,0.603734
34.15,0.603711
34.20,0.603689
34.25,0.603667
34.30,0.603645
34.35,0.603624
34.40,0.603602
34.45,0.603581
34.50,0.603560
34.55,0.603539
34.60,0.603518
34.65,0.603498
34.70,0.603478
34.75,0.603458
34.80,0.603438
34.85,0.603418
34.90,0.603398
34.95,0.603379
35.00,0.603359
35.05,0.603340
35.10,0.603321
35.15,0.603303
35.20,0.603284
35.25,0.603266
35.30,0.603247
35.35,0.603229
35.40,0.603211
35.45,0.603194
35.50,0.603176
35.55,0.603158
35.60,0.603141
35.65,0.603124
35.70,0.603107
35.75,0.603090
35.80,0.603073
35.85,0.603057
35.90,0.603040
35.95,0.603024
36.00,0.603008
36.05,0.602992
36.10,0.602976
36.15,0.602960
36.20,0.602945
36.25,0.602929
36.30,0.602914
36.35,0.602899
36.40,0.602884
36.45,0.602869
36.50,0.602854
36.55,0.602840
36.60,0.602825
36.65,0.602811
36.70,0.602796
36.75,0.602782
36.80,0.602768
36.85,0.602754
36.90,0.602741
36.95,0.602727
37.00,0.602713
37.05,0.602700
37.10,0.602687
37.15,0.602674
37.20,0.602661
37.25,0.602648
37.30,0.602635
37.35,0.602622
37.40,0.602610
37.45,0.602597
37.50,0.602585
37.55,0.602572
37.60,0.602560
37.65,0.602548
37.70,0.602536
37.75,0.602524
37.80,0.602513
37.85,0.602501
37.90,0.602490
37.95,0.602478
38.00,0.602467
38.05,0.602456
38.10,0.602445
38.15,0.602434
38.20,0.602423
38.25,0.602412
38.30,0.602401
38.35,0.602390
38.40,0.602380
38.45,0.602369
38.50,0.602359
38.55,0.602349
38.60,0.602339
38.65,0.602329
38.70,0.602319
38.75,0.602309
38.80,0.602299
38.85,0.602289
38.90,0.602280
38.95,0.602270
39.00,0.602260
39.05,0.602251
39.10,0.602242
39.15,0.602233
39.20,0.602223
39.25,0.602214
39.30,0.602205
39.35,0.602197
39.40,0.602188
39.45,0.602179
39.50,0.602170
39.55,0.602162
39.60,0.602153
39.65,0.602145
39.70,0.602136
39.75,0.602128
39.80,0.602120
39.85,0.602112
39.90,0.602104
39.95,0.602096
40.00,0.602088
40.05,0.602080
40.10,0.602072
40.15,0.602065
40.20,0.602057
40.25,0.602049
40.30,0.602042
40.35,0.602034
40.40,0.602027
40.45,0.602020
40.50,0.602012
40.55,0.602005
40.60,0.601998
40.65,0.601991
40.70,0.601984
40.75,0.601977
40.80,0.601970
40.85,0.601964
40.90,0.601957
40.95,0.601950
41.00,0.601944
41.05,0.601937
41.10,0.601930
41.15,0.601924
41.20,0.601918
41.25,0.601911
41.30,0.601905
41.35,0.601899
41.40,0.601893
41.45,0.601887
41.50,0.601880
41.55,0.601874
41.60,0.601869
41.65,0.601863
41.70,0.601857
41.75,0.601851
41.80,0.601845
41.85,0.601840
41.90,0.601834
41.95,0.601828
42.00,0.601823
42.05,0.601817
42.10,0.601812
42.15,0.601807
42.20,0.601801
42.25,0.601796
42.30,0.601791
42.35,0.601785
42.40,0.601780
42.45,0.601775
42.50,0.601770
42.55,0.601765
42.60,0.601760
42.65,0.601755
42.70,0.601750
42.75,0.601745
42.80,0.601741
42.85,0.601736
42.90,0.601731
42.95,0.601727
43.00,0.601722
43.05,0.601717
43.10,0.601713
43.15,0.601708
43.20,0.601704
43.25,0.601699
43.30,0.601695
43.35,0.601691
43.40,0.601686
43.45,0.601682
43.50,0.601678
43.55,0.601674
43.60,0.601670
43.65,0.601665
43.70,0.601661
43.75,0.601657
43.80,0.601653
43.85,0.601649
43.90,0.601645
43.95,0.601642
44.00,0.601638
44.05,0.601634
44.10,0.601630
44.15,0.601626
44.20,0.601623
44.25,0.601619
44.30,0.601615
44.35,0.601612
44.40,0.601608
44.45,0.601604
44.50,0.601601
44.55,0.601597
44.60,0.601594
44.65,0.601590
44.70,0.601587
44.75,0.601584
44.80,0.601580
44.85,0.601577
44.90,0.601574
44.95,0.601570
45.00,0.601567
45.05,0.601564
45.10,0.601561
45.15,0.601558
45.20,0.601555
45.25,0.601551
45.30,0.601548
45.35,0.601545
45.40,0.601542
45.45,0.601539
45.50,0.601536
45.55,0.601534
45.60,0.601531
45.65,0.601528
45.70,0.601525
45.75,0.601522
45.80,0.601519
45.85,0.601517
45.90,0.601514
45.95,0.601511
46.00,0.601508
46.05,0.601506
46.10,0.601503
46.15,0.601500
46.20,0.601498
46.25,0.601495
46.30,0.601493
46.35,0.601490
46.40,0.601488
46.45,0.601485
46.50,0.601483
46.55,0.601480
46.60,0.601478
46.65,0.601475
46.70,0.601473
46.75,0.601471
46.80,0.601468
46.85,0.601466
46.90,0.601464
46.95,0.601461
47.00,0.601459
47.05,0.601457
47.10,0.601455
47.15,0.601453
47.20,0.601450
47.25,0.601448
47.30,0.601446
47.35,0.601444
47.40,0.601442
47.45,0.601440
47.50,0.601438
47.55,0.601436
47.60,0.601434
47.65,0.601432
47.70,0.601430
47.75,0.601428
47.80,0.601426
47.85,0.601424
47.90,0.601422
47.95,0.601420
48.00,0.601418
48.05,0.601416
48.10,0.601414
48.15,0.601413
48.20,0.601411
48.25,0.601409
48.30,0.601407
48.35,0.601405
48.40,0.601404
48.45,0.601402
48.50,0.601400
48.55,0.601398
48.60,0.601397
48.65,0.601395
48.70,0.601393
48.75,0.601392
48.80,0.601390
48.85,0.601389
48.90,0.601387
48.95,0.601385
49.00,0.601384
49.05,0.601382
49.10,0.601381
49.15,0.601379
49.20,0.601378
49.25,0.601376
49.30,0.601375
49.35,0.601373
49.40,0.601372
49.45,0.601370
49.50,0.601369
49.55,0.601367
49.60,0.601366
49.65,0.601365
49.70,0.601363
49.75,0.601362
49.80,0.601360
49.85,0.601359
49.90,0.601358
49.95,0.601356
50.00,0.601355
50.05,0.601354
50.10,0.601353
50.15,0.601351
50.20,0.601350
50.25,0.601349
50.30,0.601347
50.35,0.601346
50.40,0.601345
50.45,0.601344
50.50,0.601343
50.55,0.601341
50.60,0.601340
50.65,0.601339
50.70,0.601338
50.75,0.601337
50.80,0.601336
50.85,0.601334
50.90,0.601333
50.95,0.601332
51.00,0.601331
51.05,0.601330
51.10,0.601329
51.15,0.601328
51.20,0.601327
51.25,0.601326
51.30,0.601325
51.35,0.601324
51.40,0.601323
51.45,0.601322
51.50,0.601321
51.55,0.601320
51.60,0.601319
51.65,0.601318
51.70,0.601317
51.75,0.601316
51.80,0.601315
51.85,0.601314
51.90,0.601313
51.95,0.601312
52.00,0.601311
52.05,0.601310
52.10,0.601309
52.15,0.601308
52.20,0.601308
52.25,0.601307
52.30,0.601306
52.35,0.601305
52.40,0.601304
52.45,0.601303
52.50,0.601302
52.55,0.601302
52.60,0.601301
52.65,0.601300
52.70,0.601299
52.75,0.601298
52.80,0.601298
52.85,0.601297
52.90,0.601296
52.95,0.601295
53.00,0.601294
53.05,0.601294
53.10,0.601293
53.15,0.601292
53.20,0.601291
53.25,0.601291
53.30,0.601290
53.35,0.601289
53.40,0.601289
53.45,0.601288
53.50,0.601287
53.55,0.601286
53.60,0.601286
53.65,0.601285
53.70,0.601284
53.75,0.601284
53.80,0.601283
53.85,0.601282
53.90,0.601282
53.95,0.601281
54.00,0.601280
54.05,0.601280
54.10,0.601279
54.15,0.601279
54.20,0.601278
54.25,0.601277
54.30,0.601277
54.35,0.601276
54.40,0.601275
54.45,0.601275
54.50,0.601274
54.55,0.601274
54.60,0.601273
54.65,0.601273
54.70,0.601272
54.75,0.601271
54.80,0.601271
54.85,0.601270
54.90,0.601270
54.95,0.601269
55.00,0.601269
55.05,0.601268
55.10,0.601268
55.15,0.601267
55.20,0.601267
55.25,0.601266
55.30,0.601266
55.35,0.601265
55.40,0.601265
55.45,0.601264
55.50,0.601264
55.55,0.601263
55.60,0.601263
55.65,0.601262
55.70,0.601262
55.75,0.601261
55.80,0.601261
55.85,0.601260
55.90,0.601260
55.95,0.601259
56.00,0.601259
56.05,0.601259
56.10,0.601258
56.15,0.601258
56.20,0.601257
56.25,0.601257
56.30,0.601256
56.35,0.601256
56.40,0.601256
56.45,0.601255
56.50,0.601255
56.55,0.601254
56.60,0.601254
56.65,0.601253
56.70,0.601253
56.75,0.601253
56.80,0.601252
56.85,0.601252
56.90,0.601252
56.95,0.601251
57.00,0.601251
57.05,0.601250
57.10,0.601250
57.15,0.601250
57.20,0.601249
57.25,0.601249
57.30,0.601249
57.35,0.601248
57.40,0.601248
57.45,0.601248
57.50,0.601247
57.55,0.601247
57.60,0.601247
57.65,0.601246
57.70,0.601246
57.75,0.601246
57.80,0.601245
57.85,0.601245
57.90,0.601245
57.95,0.601244
58.00,0.601244
58.05,0.601244
58.10,0.601243
58.15,0.601243
58.20,0.601243
58.25,0.601242
58.30,0.601242
58.35,0.601242
58.40,0.601242
58.45,0.601241
58.50,0.601241
58.55,0.601241
58.60,0.601240
58.65,0.601240
58.70,0.601240
58.75,0.601240
58.80,0.601239
58.85,0.601239
58.90,0.601239
58.95,0.601238
59.00,0.601238
59.05,0.601238
59.10,0.601238
59.15,0.601237
59.20,0.601237
59.25,0.601237
59.30,0.601237
59.35,0.601236
59.40,0.601236
59.45,0.601236
59.50,0.601236
59.55,0.601235
59.60,0.601235
59.65,0.601235
59.70,0.601235
59.75,0.601234
59.80,0.601234
59.85,0.601234
59.90,0.601234
59.95,0.601234
60.00,0.601233
60.05,0.601233
60.10,0.601233
60.15,0.601233
60.20,0.601232
60.25,0.601232
60.30,0.601232
60.35,0.601232
60.40,0.601232
60.45,0.601231
60.50,0.601231
60.55,0.601231
60.60,0.601231
60.65,0.601231
60.70,0.601230
60.75,0.601230
60.80,0.601230
60.85,0.601230
60.90,0.601230
60.95,0.601229
61.00,0.601229
61.05,0.601229
61.10,0.601229
61.15,0.601229
61.20,0.601229
61.25,0.601228
61.30,0.601228
61.35,0.601228
61.40,0.601228
61.45,0.601228
61.50,0.601227
61.55,0.601227
61.60,0.601227
61.65,0.601227
61.70,0.601227
61.75,0.601227
61.80,0.601226
61.85,0.601226
61.90,0.601226
61.95,0.601226
62.00,0.601226
62.05,0.601226
62.10,0.601226
62.15,0.601225
62.20,0.601225
62.25,0.601225
62.30,0.601225
62.35,0.601225
62.40,0.601225
62.45,0.601224
62.50,0.601224
62.55,0.601224
62.60,0.601224
62.65,0.601224
62.70,0.601224
62.75,0.601224
62.80,0.601223
62.85,0.601223
62.90,0.601223
62.95,0.601223
63.00,0.601223
63.05,0.601223
63.10,0.601223
63.15,0.601222
63.20,0.601222
63.25,0.601222
63.30,0.601222
63.35,0.601222
63.40,0.601222
63.45,0.601222
63.50,0.601221
63.55,0.601221
63.60,0.601221
63.65,0.601221
63.70,0.601221
63.75,0.601221
63.80,0.601221
63.85,0.601221
63.90,0.601220
63.95,0.601220
64.00,0.601220
64.05,0.601220
64.10,0.601220
64.15,0.601220
64.20,0.601220
64.25,0.601220
64.30,0.601219
64.35,0.601219
64.40,0.601219
64.45,0.601219
64.50,0.601219
64.55,0.601219
64.60,0.601219
64.65,0.601219
64.70,0.601218
64.75,0.601218
64.80,0.601218
64.85,0.601218
64.90,0.601218
64.95,0.601218
65.00,0.601218
65.05,0.601218
65.10,0.601217
65.15,0.601217
65.20,0.601217
65.25,0.601217
65.30,0.601217
65.35,0.601217
65.40,0.601217
65.45,0.601217
65.50,0.601216
65.55,0.601216
65.60,0.601216
65.65,0.601216
65.70,0.601216
65.75,0.601216
65.80,0.601216
65.85,0.601216
65.90,0.601215
65.95,0.601215
66.00,0.601215
66.05,0.601215
66.10,0.601215
66.15,0.601215
66.20,0.601215
66.25,0.601214
66.30,0.601214
66.35,0.601214
66.40,0.601214
66.45,0.601214
66.50,0.601214
66.55,0.601214
66.60,0.601214
66.65,0.601213
66.70,0.601213
66.75,0.601213
66.80,0.601213
66.85,0.601213
66.90,0.601213
66.95,0.601213
67.00,0.601212
67.05,0.601212
67.10,0.601212
67.15,0.601212
67.20,0.601212
67.25,0.601212
67.30,0.601211
67.35,0.601211
67.40,0.601211
67.45,0.601211
67.50,0.601211
67.55,0.601211
67.60,0.601211
67.65,0.601210
67.70,0.601210
67.75,0.601210
67.80,0.601210
67.85,0.601210
67.90,0.601209
67.95,0.601209
68.00,0.601209
68.05,0.601209
68.10,0.601209
68.15,0.601209
68.20,0.601208
68.25,0.601208
68.30,0.601208
68.35,0.601208
68.40,0.601208
68.45,0.601207
68.50,0.601207
68.55,0.601207
68.60,0.601207
68.65,0.601206
68.70,0.601206
68.75,0.601206
68.80,0.601206
68.85,0.601206
68.90,0.601205
68.95,0.601205
69.00,0.601205
69.05,0.601205
69.10,0.601204
69.15,0.601204
69.20,0.601204
69.25,0.601204
69.30,0.601203
69.35,0.601203
69.40,0.601203
69.45,0.601202
69.50,0.601202
69.55,0.601202
69.60,0.601202
69.65,0.601201
69.70,0.601201
69.75,0.601201
69.80,0.601200
69.85,0.601200
69.90,0.601200
69.95,0.601199
70.00,0.601199
70.05,0.601199
70.10,0.601198
70.15,0.601198
70.20,0.601198
70.25,0.601197
70.30,0.601197
70.35,0.601196
70.40,0.601196
70.45,0.601196
70.50,0.601195
70.55,0.601195
70.60,0.601194
70.65,0.601194
70.70,0.601194
70.75,0.601193
70.80,0.601193
70.85,0.601192
70.90,0.601192
70.95,0.601191
71.00,0.601191
71.05,0.601190
71.10,0.601190
71.15,0.601189
71.20,0.601189
71.25,0.601188
71.30,0.601188
71.35,0.601187
71.40,0.601187
71.45,0.601186
71.50,0.601186
71.55,0.601185
71.60,0.601184
71.65,0.601184
71.70,0.601183
71.75,0.601183
71.80,0.601182
71.85,0.601181
71.90,0.601181
71.95,0.601180
72.00,0.601179
72.05,0.601179
72.10,0.601178
72.15,0.601177
72.20,0.601177
72.25,0.601176
72.30,0.601175
72.35,0.601174
72.40,0.601174
72.45,0.601173
72.50,0.601172
72.55,0.601171
72.60,0.601170
72.65,0.601169
72.70,0.601169
72.75,0.601168
72.80,0.601167
72.85,0.601166
72.90,0.601165
72.95,0.601164
73.00,0.601163
73.05,0.601162
73.10,0.601161
73.15,0.601160
73.20,0.601159
73.25,0.601158
73.30,0.601157
73.35,0.601156
73.40,0.601155
73.45,0.601154
73.50,0.601153
73.55,0.601152
73.60,0.601150
73.65,0.601149
73.70,0.601148
73.75,0.601147
73.80,0.601146
73.85,0.601144
73.90,0.601143
73.95,0.601142
74.00,0.601140
74.05,0.601139
74.10,0.601138
74.15,0.601136
74.20,0.601135
74.25,0.601134
74.30,0.601132
74.35,0.601131
74.40,0.601129
74.45,0.601128
74.50,0.601126
74.55,0.601124
74.60,0.601123
74.65,0.601121
74.70,0.601120
74.75,0.601118
74.80,0.601116
74.85,0.601114
74.90,0.601113
74.95,0.601111
75.00,0.601109
75.05,0.601107
75.10,0.601105
75.15,0.601103
75.20,0.601102
75.25,0.601100
75.30,0.601098
75.35,0.601096
75.40,0.601094
75.45,0.601091
75.50,0.601089
75.55,0.601087
75.60,0.601085
75.65,0.601083
75.70,0.601080
75.75,0.601078
75.80,0.601076
75.85,0.601073
75.90,0.601071
75.95,0.601069
76.00,0.601066
76.05,0.601064
76.10,0.601061
76.15,0.601059
76.20,0.601056
76.25,0.601053
76.30,0.601051
76.35,0.601048
76.40,0.601045
76.45,0.601042
76.50,0.601039
76.55,0.601036
76.60,0.601033
76.65,0.601030
76.70,0.601027
76.75,0.601024
76.80,0.601021
76.85,0.601018
76.90,0.601015
76.95,0.601012
77.00,0.601008
77.05,0.601005
77.10,0.601001
77.15,0.600998
77.20,0.600994
77.25,0.600991
77.30,0.600987
77.35,0.600984
77.40,0.600980
77.45,0.600976
77.50,0.600972
77.55,0.600968
77.60,0.600964
77.65,0.600960
77.70,0.600956
77.75,0.600952
77.80,0.600948
77.85,0.600944
77.90,0.600940
77.95,0.600935
78.00,0.600931
78.05,0.600926
78.10,0.600922
78.15,0.600917
78.20,0.600913
78.25,0.600908
78.30,0.600903
78.35,0.600898
78.40,0.600894
78.45,0.600889
78.50,0.600884
78.55,0.600878
78.60,0.600873
78.65,0.600868
78.70,0.600863
78.75,0.600857
78.80,0.600852
78.85,0.600846
78.90,0.600841
78.95,0.600835
79.00,0.600829
79.05,0.600823
79.10,0.600818
79.15,0.600812
79.20,0.600806
79.25,0.600799
79.30,0.600793
79.35,0.600787
79.40,0.600780
79.45,0.600774
79.50,0.600767
79.55,0.600761
79.60,0.600754
79.65,0.600747
79.70,0.600740
79.75,0.600733
79.80,0.600726
79.85,0.600719
79.90,0.600712
79.95,0.600705
80.00,0.600697
80.05,0.600690
80.10,0.600682
80.15,0.600674
80.20,0.600667
80.25,0.600659
80.30,0.600651
80.35,0.600643
80.40,0.600634
80.45,0.600626
80.50,0.600618
80.55,0.600609
80.60,0.600601
80.65,0.600592
80.70,0.600583
80.75,0.600574
80.80,0.600565
80.85,0.600556
80.90,0.600547
80.95,0.600537
81.00,0.600528
81.05,0.600518
81.10,0.600508
81.15,0.600499
81.20,0.600489
81.25,0.600479
81.30,0.600469
81.35,0.600458
81.40,0.600448
81.45,0.600437
81.50,0.600427
81.55,0.600416
81.60,0.600405
81.65,0.600394
81.70,0.600383
81.75,0.600371
81.80,0.600360
81.85,0.600349
81.90,0.600337
81.95,0.600325
82.00,0.600313
82.05,0.600301
82.10,0.600289
82.15,0.600276
82.20,0.600264
82.25,0.600251
82.30,0.600239
82.35,0.600226
82.40,0.600213
82.45,0.600199
82.50,0.600186
82.55,0.600173
82.60,0.600159
82.65,0.600145
82.70,0.600131
82.75,0.600117
82.80,0.600103
82.85,0.600089
82.90,0.600074
82.95,0.600059
83.00,0.600044
83.05,0.600029
83.10,0.600014
83.15,0.599999
83.20,0.599983
83.25,0.599968
83.30,0.599952
83.35,0.599936
83.40,0.599920
83.45,0.599903
83.50,0.599887
83.55,0.599870
83.60,0.599853
83.65,0.599836
83.70,0.599819
83.75,0.599802
83.80,0.599784
83.85,0.599766
83.90,0.599748
83.95,0.599730
84.00,0.599712
84.05,0.599694
84.10,0.599675
84.15,0.599656
84.20,0.599637
84.25,0.599618
84.30,0.599598
84.35,0.599579
84.40,0.599559
84.45,0.599539
84.50,0.599519
84.55,0.599498
84.60,0.599478
84.65,0.599457
84.70,0.599436
84.75,0.599415
84.80,0.599393
84.85,0.599372
84.90,0.599350
84.95,0.599328
85.00,0.599305
85.05,0.599283
85.10,0.599260
85.15,0.599237
85.20,0.599214
85.25,0.599191
85.30,0.599167
85.35,0.599144
85.40,0.599120
85.45,0.599095
85.50,0.599071
85.55,0.599046
85.60,0.599021
85.65,0.598996
85.70,0.598971
85.75,0.598945
85.80,0.598920
85.85,0.598894
85.90,0.598867
85.95,0.598841
86.00,0.598814
86.05,0.598787
86.10,0.598760
86.15,0.598732
86.20,0.598704
86.25,0.598676
86.30,0.598648
86.35,0.598620
86.40,0.598591
86.45,0.598562
86.50,0.598533
86.55,0.598503
86.60,0.598473
86.65,0.598443
86.70,0.598413
86.75,0.598383
86.80,0.598352
86.85,0.598321
86.90,0.598289
86.95,0.598258
87.00,0.598226
87.05,0.598194
87.10,0.598162
87.15,0.598129
87.20,0.598096
87.25,0.598063
87.30,0.598029
87.35,0.597995
87.40,0.597961
87.45,0.597927
87.50,0.597892
87.55,0.597857
87.60,0.597822
87.65,0.597787
87.70,0.597751
87.75,0.597715
87.80,0.597679
87.85,0.597642
87.90,0.597605
87.95,0.597568
88.00,0.597530
88.05,0.597493
88.10,0.597454
88.15,0.597416
88.20,0.597377
88.25,0.597338
88.30,0.597299
88.35,0.597259
88.40,0.597219
88.45,0.597179
88.50,0.597139
88.55,0.597098
88.60,0.597057
88.65,0.597015
88.70,0.596973
88.75,0.596931
88.80,0.596889
88.85,0.596846
88.90,0.596803
88.95,0.596759
89.00,0.596716
89.05,0.596672
89.10,0.596627
89.15,0.596583
89.20,0.596538
89.25,0.596492
89.30,0.596447
89.35,0.596400
89.40,0.596354
89.45,0.596307
89.50,0.596260
89.55,0.596213
89.60,0.596165
89.65,0.596117
89.70,0.596069
89.75,0.596020
89.80,0.595971
89.85,0.595922
89.90,0.595872
89.95,0.595822
90.00,0.595771
90.05,0.595721
90.10,0.595669
90.15,0.595618
90.20,0.595566
90.25,0.595514
90.30,0.595461
90.35,0.595408
90.40,0.595355
90.45,0.595301
90.50,0.595247
90.55,0.595193
90.60,0.595138
90.65,0.595083
90.70,0.595028
90.75,0.594972
90.80,0.594916
90.85,0.594859
90.90,0.594802
90.95,0.594745
91.00,0.594687
91.05,0.594629
91.10,0.594571
91.15,0.594512
91.20,0.594453
91.25,0.594393
91.30,0.594334
91.35,0.594273
91.40,0.594213
91.45,0.594152
91.50,0.594090
91.55,0.594028
91.60,0.593966
91.65,0.593904
91.70,0.593841
91.75,0.593777
91.80,0.593714
91.85,0.593649
91.90,0.593585
91.95,0.593520
92.00,0.593455
92.05,0.593389
92.10,0.593323
92.15,0.593257
92.20,0.593190
92.25,0.593122
92.30,0.593055
92.35,0.592987
92.40,0.592918
92.45,0.592850
92.50,0.592780
92.55,0.592711
92.60,0.592641
92.65,0.592570
92.70,0.592499
92.75,0.592428
92.80,0.592357
92.85,0.592285
92.90,0.592212
92.95,0.592139
93.00,0.592066
93.05,0.591992
93.10,0.591918
93.15,0.591844
93.20,0.591769
93.25,0.591694
93.30,0.591618
93.35,0.591542
93.40,0.591466
93.45,0.591389
93.50,0.591311
93.55,0.591234
93.60,0.591156
93.65,0.591077
93.70,0.590998
93.75,0.590919
93.80,0.590839
93.85,0.590759
93.90,0.590678
93.95,0.590597
94.00,0.590516
94.05,0.590434
94.10,0.590351
94.15,0.590269
94.20,0.590186
94.25,0.590102
94.30,0.590018
94.35,0.589934
94.40,0.589849
94.45,0.589764
94.50,0.589678
94.55,0.589592
94.60,0.589506
94.65,0.589419
94.70,0.589332
94.75,0.589244
94.80,0.589156
94.85,0.589067
94.90,0.588978
94.95,0.588889
95.00,0.588799
95.05,0.588709
95.10,0.588618
95.15,0.588527
95.20,0.588436
95.25,0.588344
95.30,0.588251
95.35,0.588159
95.40,0.588065
95.45,0.587972
95.50,0.587878
95.55,0.587783
95.60,0.587689
95.65,0.587593
95.70,0.587498
95.75,0.587401
95.80,0.587305
95.85,0.587208
95.90,0.587111
95.95,0.587013
96.00,0.586914
96.05,0.586816
96.10,0.586717
96.15,0.586617
96.20,0.586517
96.25,0.586417
96.30,0.586316
96.35,0.586215
96.40,0.586113
96.45,0.586011
96.50,0.585909
96.55,0.585806
96.60,0.585703
96.65,0.585599
96.70,0.585495
96.75,0.585391
96.80,0.585286
96.85,0.585180
96.90,0.585074
96.95,0.584968
97.00,0.584862
97.05,0.584755
97.10,0.584647
97.15,0.584539
97.20,0.584431
97.25,0.584322
97.30,0.584213
97.35,0.584104
97.40,0.583994
97.45,0.583883
97.50,0.583773
97.55,0.583662
97.60,0.583550
97.65,0.583438
97.70,0.583326
97.75,0.583213
97.80,0.583100
97.85,0.582986
97.90,0.582872
97.95,0.582757
98.00,0.582643
98.05,0.582527
98.10,0.582412
98.15,0.582296
98.20,0.582179
98.25,0.582062
98.30,0.581945
98.35,0.581827
98.40,0.581709
98.45,0.581591
98.50,0.581472
98.55,0.581352
98.60,0.581233
98.65,0.581113
98.70,0.580992
98.75,0.580871
98.80,0.580750
98.85,0.580628
98.90,0.580506
98.95,0.580384
99.00,0.580261
99.05,0.580138
99.10,0.580014
99.15,0.579890
99.20,0.579766
99.25,0.579641
99.30,0.579516
99.35,0.579390
99.40,0.579264
99.45,0.579138
99.50,0.579011
99.55,0.578884
99.60,0.578757
99.65,0.578629
99.70,0.578500
99.75,0.578372
99.80,0.578243
99.85,0.578113
99.90,0.577984
99.95,0.577853
100.00,0.577723
100.05,0.577592
100.10,0.577461
100.15,0.577329
100.20,0.577197
100.25,0.577065
100.30,0.576932
100.35,0.576799
100.40,0.576666
100.45,0.576532
100.50,0.576397
100.55,0.576263
100.60,0.576128
100.65,0.575993
100.70,0.575857
100.75,0.575721
100.80,0.575585
100.85,0.575448
100.90,0.575311
100.95,0.575174
101.00,0.575036
101.05,0.574898
101.10,0.574759
101.15,0.574620
101.20,0.574481
101.25,0.574342
101.30,0.574202
101.35,0.574062
101.40,0.573921
101.45,0.573780
101.50,0.573639
101.55,0.573497
101.60,0.573356
101.65,0.573213
101.70,0.573071
101.75,0.572928
101.80,0.572785
101.85,0.572641
101.90,0.572497
101.95,0.572353
102.00,0.572208
102.05,0.572064
102.10,0.571918
102.15,0.571773
102.20,0.571627
102.25,0.571481
102.30,0.571334
102.35,0.571188
102.40,0.571041
102.45,0.570893
102.50,0.570745
102.55,0.570597
102.60,0.570449
102.65,0.570300
102.70,0.570151
102.75,0.570002
102.80,0.569853
102.85,0.569703
102.90,0.569553
102.95,0.569402
103.00,0.569251
103.05,0.569100
103.10,0.568949
103.15,0.568797
103.20,0.568645
103.25,0.568493
103.30,0.568341
103.35,0.568188
103.40,0.568035
103.45,0.567881
103.50,0.567728
103.55,0.567574
103.60,0.567419
103.65,0.567265
103.70,0.567110
103.75,0.566955
103.80,0.566800
103.85,0.566644
103.90,0.566488
103.95,0.566332
104.00,0.566176
104.05,0.566019
104.10,0.565862
104.15,0.565705
104.20,0.565547
104.25,0.565390
104.30,0.565232
104.35,0.565073
104.40,0.564915
104.45,0.564756
104.50,0.564597
104.55,0.564438
104.60,0.564278
104.65,0.564119
104.70,0.563959
104.75,0.563798
104.80,0.563638
104.85,0.563477
104.90,0.563316
104.95,0.563155
105.00,0.562994
105.05,0.562832
105.10,0.562670
105.15,0.562508
105.20,0.562345
105.25,0.562183
105.30,0.562020
105.35,0.561857
105.40,0.561694
105.45,0.561530
105.50,0.561366
105.55,0.561203
105.60,0.561038
105.65,0.560874
105.70,0.560709
105.75,0.560545
105.80,0.560380
105.85,0.560214
105.90,0.560049
105.95,0.559883
106.00,0.559718
106.05,0.559551
106.10,0.559385
106.15,0.559219
106.20,0.559052
106.25,0.558885
106.30,0.558718
106.35,0.558551
106.40,0.558384
106.45,0.558216
106.50,0.558048
106.55,0.557880
106.60,0.557712
106.65,0.557544
106.70,0.557375
106.75,0.557207
106.80,0.557038
106.85,0.556869
106.90,0.556699
106.95,0.556530
107.00,0.556360
107.05,0.556191
107.10,0.556021
107.15,0.555850
107.20,0.555680
107.25,0.555510
107.30,0.555339
107.35,0.555168
107.40,0.554998
107.45,0.554826
107.50,0.554655
107.55,0.554484
107.60,0.554312
107.65,0.554141
107.70,0.553969
107.75,0.553797
107.80,0.553625
107.85,0.553452
107.90,0.553280
107.95,0.553107
108.00,0.552935
108.05,0.552762
108.10,0.552589
108.15,0.552416
108.20,0.552242
108.25,0.552069
108.30,0.551895
108.35,0.551722
108.40,0.551548
108.45,0.551374
108.50,0.551200
108.55,0.551026
108.60,0.550852
108.65,0.550677
108.70,0.550503
108.75,0.550328
108.80,0.550153
108.85,0.549978
108.90,0.549803
108.95,0.549628
109.00,0.549453
109.05,0.549278
109.10,0.549102
109.15,0.548927
109.20,0.548751
109.25,0.548575
109.30,0.548400
109.35,0.548224
109.40,0.548048
109.45,0.547871
109.50,0.547695
109.55,0.547519
109.60,0.547342
109.65,0.547166
109.70,0.546989
109.75,0.546813
109.80,0.546636
109.85,0.546459
109.90,0.546282
109.95,0.546105
110.00,0.545928
110.05,0.545751
110.10,0.545573
110.15,0.545396
110.20,0.545218
110.25,0.545041
110.30,0.544863
110.35,0.544686
110.40,0.544508
110.45,0.544330
110.50,0.544152
110.55,0.543974
110.60,0.543796
110.65,0.543618
110.70,0.543440
110.75,0.543262
110.80,0.543084
110.85,0.542905
110.90,0.542727
110.95,0.542549
111.00,0.542370
111.05,0.542192
111.10,0.542013
111.15,0.541834
111.20,0.541656
111.25,0.541477
111.30,0.541298
111.35,0.541119
111.40,0.540940
111.45,0.540762
111.50,0.540583
111.55,0.540404
111.60,0.540225
111.65,0.540046
111.70,0.539866
111.75,0.539687
111.80,0.539508
111.85,0.539329
111.90,0.539150
111.95,0.538970
112.00,0.538791
112.05,0.538612
112.10,0.538432
112.15,0.538253
112.20,0.538074
112.25,0.537894
112.30,0.537715
112.35,0.537535
112.40,0.537356
112.45,0.537176
112.50,0.536997
112.55,0.536817
112.60,0.536637
112.65,0.536458
112.70,0.536278
112.75,0.536099
112.80,0.535919
112.85,0.535739
112.90,0.535560
112.95,0.535380
113.00,0.535200
113.05,0.535021
113.10,0.534841
113.15,0.534661
113.20,0.534482
113.25,0.534302
113.30,0.534122
113.35,0.533943
113.40,0.533763
113.45,0.533583
113.50,0.533404
113.55,0.533224
113.60,0.533044
113.65,0.532865
113.70,0.532685
113.75,0.532505
113.80,0.532326
113.85,0.532146
113.90,0.531967
113.95,0.531787
114.00,0.531607
114.05,0.531428
114.10,0.531248
114.15,0.531069
114.20,0.530889
114.25,0.530710
114.30,0.530530
114.35,0.530351
114.40,0.530171
114.45,0.529992
114.50,0.529813
114.55,0.529633
114.60,0.529454
114.65,0.529275
114.70,0.529095
114.75,0.528916
114.80,0.528737
114.85,0.528558
114.90,0.528378
114.95,0.528199
115.00,0.528020
115.05,0.527841
115.10,0.527662
115.15,0.527483
115.20,0.527304
115.25,0.527125
115.30,0.526946
115.35,0.526767
115.40,0.526589
115.45,0.526410
115.50,0.526231
115.55,0.526052
115.60,0.525874
115.65,0.525695
115.70,0.525516
115.75,0.525338
115.80,0.525159
115.85,0.524981
115.90,0.524803
115.95,0.524624
116.00,0.524446
116.05,0.524268
116.10,0.524089
116.15,0.523911
116.20,0.523733
116.25,0.523555
116.30,0.523377
116.35,0.523199
116.40,0.523021
116.45,0.522843
116.50,0.522666
116.55,0.522488
116.60,0.522310
116.65,0.522133
116.70,0.521955
116.75,0.521778
116.80,0.521600
116.85,0.521423
116.90,0.521245
116.95,0.521068
117.00,0.520891
117.05,0.520714
117.10,0.520537
117.15,0.520360
117.20,0.520183
117.25,0.520006
117.30,0.519829
117.35,0.519652
117.40,0.519476
117.45,0.519299
117.50,0.519122
117.55,0.518946
117.60,0.518769
117.65,0.518593
117.70,0.518417
117.75,0.518241
117.80,0.518064
117.85,0.517888
117.90,0.517712
117.95,0.517536
118.00,0.517361
118.05,0.517185
118.10,0.517009
118.15,0.516833
118.20,0.516658
118.25,0.516482
118.30,0.516307
118.35,0.516132
118.40,0.515956
118.45,0.515781
118.50,0.515606
118.55,0.515431
118.60,0.515256
118.65,0.515081
118.70,0.514906
118.75,0.514732
118.80,0.514557
118.85,0.514382
118.90,0.514208
118.95,0.514034
119.00,0.513859
119.05,0.513685
119.10,0.513511
119.15,0.513337
119.20,0.513163
119.25,0.512989
119.30,0.512815
119.35,0.512641
119.40,0.512468
119.45,0.512294
119.50,0.512121
119.55,0.511947
119.60,0.511774
119.65,0.511601
119.70,0.511428
119.75,0.511255
119.80,0.511082
119.85,0.510909
119.90,0.510736
119.95,0.510563
120.00,0.510391
120.05,0.510218
120.10,0.510046
120.15,0.509874
120.20,0.509701
120.25,0.509529
120.30,0.509357
120.35,0.509185
120.40,0.509013
120.45,0.508841
120.50,0.508670
120.55,0.508498
120.60,0.508327
120.65,0.508155
120.70,0.507984
120.75,0.507813
120.80,0.507642
120.85,0.507471
120.90,0.507300
120.95,0.507129
121.00,0.506958
121.05,0.506787
121.10,0.506617
121.15,0.506446
121.20,0.506276
121.25,0.506106
121.30,0.505935
121.35,0.505765
121.40,0.505595
121.45,0.505426
121.50,0.505256
121.55,0.505086
121.60,0.504916
121.65,0.504747
121.70,0.504578
121.75,0.504408
121.80,0.504239
121.85,0.504070
121.90,0.503901
121.95,0.503732
122.00,0.503563
122.05,0.503394
122.10,0.503226
122.15,0.503057
122.20,0.502889
122.25,0.502721
122.30,0.502552
122.35,0.502384
122.40,0.502216
122.45,0.502048
122.50,0.501881
122.55,0.501713
122.60,0.501545
122.65,0.501378
122.70,0.501210
122.75,0.501043
122.80,0.500876
122.85,0.500709
122.90,0.500542
122.95,0.500375
123.00,0.500208
123.05,0.500041
123.10,0.499875
123.15,0.499708
123.20,0.499542
123.25,0.499376
123.30,0.499210
123.35,0.499043
123.40,0.498877
123.45,0.498712
123.50,0.498546
123.55,0.498380
123.60,0.498215
123.65,0.498049
123.70,0.497884
123.75,0.497719
123.80,0.497553
123.85,0.497388
123.90,0.497223
123.95,0.497059
124.00,0.496894
124.05,0.496729
124.10,0.496565
124.15,0.496400
124.20,0.496236
124.25,0.496072
124.30,0.495908
124.35,0.495744
124.40,0.495580
124.45,0.495416
124.50,0.495252
124.55,0.495089
124.60,0.494925
124.65,0.494762
124.70,0.494599
124.75,0.494436
124.80,0.494273
124.85,0.494110
124.90,0.493947
124.95,0.493784
125.00,0.493621
125.05,0.493459
125.10,0.493296
125.15,0.493134
125.20,0.492972
125.25,0.492810
125.30,0.492648
125.35,0.492486
125.40,0.492324
125.45,0.492162
125.50,0.492001
125.55,0.491839
125.60,0.491678
125.65,0.491517
125.70,0.491356
125.75,0.491195
125.80,0.491034
125.85,0.490873
125.90,0.490712
125.95,0.490552
126.00,0.490391
126.05,0.490231
126.10,0.490070
126.15,0.489910
126.20,0.489750
126.25,0.489590
126.30,0.489430
126.35,0.489270
126.40,0.489111
126.45,0.488951
126.50,0.488792
126.55,0.488632
126.60,0.488473
126.65,0.488314
126.70,0.488155
126.75,0.487996
126.80,0.487837
126.85,0.487678
126.90,0.487520
126.95,0.487361
127.00,0.487203
127.05,0.487045
127.10,0.486886
127.15,0.486728
127.20,0.486570
127.25,0.486413
127.30,0.486255
127.35,0.486097
127.40,0.485940
127.45,0.485782
127.50,0.485625
127.55,0.485468
127.60,0.485310
127.65,0.485153
127.70,0.484996
127.75,0.484840
127.80,0.484683
127.85,0.484526
127.90,0.484370
127.95,0.484213
128.00,0.484057
128.05,0.483901
128.10,0.483745
128.15,0.483589
128.20,0.483433
128.25,0.483277
128.30,0.483122
128.35,0.482966
128.40,0.482811
128.45,0.482655
128.50,0.482500
128.55,0.482345
128.60,0.482190
128.65,0.482035
128.70,0.481880
128.75,0.481726
128.80,0.481571
128.85,0.481417
128.90,0.481262
128.95,0.481108
129.00,0.480954
129.05,0.480800
129.10,0.480646
129.15,0.480492
129.20,0.480338
129.25,0.480184
129.30,0.480031
129.35,0.479877
129.40,0.479724
129.45,0.479571
129.50,0.479418
129.55,0.479265
129.60,0.479112
129.65,0.478959
129.70,0.478806
129.75,0.478654
129.80,0.478501
129.85,0.478349
129.90,0.478197
129.95,0.478044
130.00,0.477892
130.05,0.477740
130.10,0.477589
130.15,0.477437
130.20,0.477285
130.25,0.477134
130.30,0.476982
130.35,0.476831
130.40,0.476680
130.45,0.476529
130.50,0.476378
130.55,0.476227
130.60,0.476076
130.65,0.475925
130.70,0.475775
130.75,0.475624
130.80,0.475474
130.85,0.475323
130.90,0.475173
130.95,0.475023
131.00,0.474873
131.05,0.474723
131.10,0.474574
131.15,0.474424
131.20,0.474274
131.25,0.474125
131.30,0.473976
131.35,0.473826
131.40,0.473677
131.45,0.473528
131.50,0.473379
131.55,0.473230
131.60,0.473082
131.65,0.472933
131.70,0.472785
131.75,0.472636
131.80,0.472488
131.85,0.472340
131.90,0.472192
131.95,0.472044
132.00,0.471896
132.05,0.471748
132.10,0.471600
132.15,0.471453
132.20,0.471305
132.25,0.471158
132.30,0.471011
132.35,0.470864
132.40,0.470717
132.45,0.470570
132.50,0.470423
132.55,0.470276
132.60,0.470130
132.65,0.469983
132.70,0.469837
132.75,0.469690
132.80,0.469544
132.85,0.469398
132.90,0.469252
132.95,0.469106
133.00,0.468961
133.05,0.468815
133.10,0.468669
133.15,0.468524
133.20,0.468379
133.25,0.468233
133.30,0.468088
133.35,0.467943
133.40,0.467798
133.45,0.467653
133.50,0.467509
133.55,0.467364
133.60,0.467220
133.65,0.467075
133.70,0.466931
133.75,0.466787
133.80,0.466643
133.85,0.466499
133.90,0.466355
133.95,0.466211
134.00,0.466067
134.05,0.465924
134.10,0.465780
134.15,0.465637
134.20,0.465494
134.25,0.465351
134.30,0.465208
134.35,0.465065
134.40,0.464922
134.45,0.464779
134.50,0.464637
134.55,0.464494
134.60,0.464352
134.65,0.464210
134.70,0.464068
134.75,0.463925
134.80,0.463784
134.85,0.463642
134.90,0.463500
134.95,0.463358
135.00,0.463217
135.05,0.463075
135.10,0.462934
135.15,0.462793
135.20,0.462652
135.25,0.462511
135.30,0.462370
135.35,0.462229
135.40,0.462088
135.45,0.461948
135.50,0.461807
135.55,0.461667
135.60,0.461527
135.65,0.461387
135.70,0.461247
135.75,0.461107
135.80,0.460967
135.85,0.460827
135.90,0.460688
135.95,0.460548
136.00,0.460409
136.05,0.460270
136.10,0.460131
136.15,0.459991
136.20,0.459853
136.25,0.459714
136.30,0.459575
136.35,0.459436
136.40,0.459298
136.45,0.459159
136.50,0.459021
136.55,0.458883
137.08,0.457517
138.08,0.454932
139.08,0.452391
140.08,0.449891
141.08,0.447432
142.08,0.445013
143.08,0.442636
144.08,0.440301
145.08,0.438009
146.08,0.435760
147.08,0.433556
148.08,0.431398
149.08,0.429286
150.08,0.427223
151.08,0.425208
152.08,0.423243
153.08,0.421328
154.08,0.419464
155.08,0.417652
156.08,0.415893
157.08,0.414185
158.08,0.412530
159.08,0.410927
160.08,0.409375
161.08,0.407874
162.08,0.406424
163.08,0.405022
164.08,0.403668
165.08,0.402360
166.08,0.401097
167.08,0.399877
168.08,0.398697
169.08,0.397556
170.08,0.396452
171.08,0.395381
172.08,0.394342
173.08,0.393333
174.08,0.392350
175.08,0.391390
176.08,0.390453
177.08,0.389534
178.08,0.388631
179.08,0.387742
180.08,0.386864
181.08,0.385995
182.08,0.385133
183.08,0.384274
184.08,0.383418
185.08,0.382561
186.08,0.381703
187.08,0.380841
188.08,0.379974
189.08,0.379099
190.08,0.378217
191.08,0.377325
192.08,0.376423
193.08,0.375510
194.08,0.374585
195.08,0.373647
196.08,0.372696
197.08,0.371732
198.08,0.370755
199.08,0.369764
200.08,0.368759
201.08,0.367741
202.08,0.366711
203.08,0.365667
204.08,0.364612
205.08,0.363545
206.08,0.362467
207.08,0.361378
208.08,0.360280
209.08,0.359173
210.08,0.358058
211.08,0.356935
212.08,0.355806
213.08,0.354672
214.08,0.353532
215.08,0.352388
216.08,0.351241
217.08,0.350091
218.08,0.348940
219.08,0.347787
220.08,0.346635
221.08,0.345482
222.08,0.344330
223.08,0.343180
224.08,0.342032
225.08,0.340887
226.08,0.339745
227.08,0.338606
228.08,0.337471
229.08,0.336341
230.08,0.335215
231.08,0.334094
232.08,0.332979
233.08,0.331868
234.08,0.330763
235.08,0.329664
236.08,0.328571
237.08,0.327484
238.08,0.326404
239.08,0.325329
240.08,0.324261
241.08,0.323199
242.08,0.322143
243.08,0.321094
244.08,0.320052
245.08,0.319016
246.08,0.317987
247.08,0.316964
248.08,0.315948
249.08,0.314939
250.08,0.313937
251.08,0.312941
252.08,0.311952
253.08,0.310970
254.08,0.309994
255.08,0.309025
256.08,0.308063
257.08,0.307108
258.08,0.306159
259.08,0.305217
260.08,0.304282
261.08,0.303353
262.08,0.302430
263.08,0.301515
264.08,0.300605
265.08,0.299702
266.08,0.298805
267.08,0.297913
268.08,0.297028
269.08,0.296149
270.08,0.295275
271.08,0.294407
272.08,0.293544
273.08,0.292686
274.08,0.291833
275.08,0.290986
276.08,0.290142
277.08,0.289304
278.08,0.288469
279.08,0.287639
280.08,0.286812
281.08,0.285990
282.08,0.285171
283.08,0.284355
284.08,0.283543
285.08,0.282733
286.08,0.281927
287.08,0.281124
288.08,0.280323
289.08,0.279525
290.08,0.278729
291.08,0.277936
292.08,0.277144
293.08,0.276355
294.08,0.275569
295.08,0.274784
296.08,0.274001
297.08,0.273220
298.08,0.272441
299.08,0.271663
300.08,0.270888
301.08,0.270114
302.08,0.269342
303.08,0.268571
304.08,0.267803
305.08,0.267036
306.08,0.266271
307.08,0.265508
308.08,0.264747
309.08,0.263987
310.08,0.263229
311.08,0.262474
312.08,0.261720
313.08,0.260968
314.08,0.260218
315.08,0.259470
316.08,0.258725
317.08,0.257981
318.08,0.257240
319.08,0.256501
320.08,0.255764
321.08,0.255029
322.08,0.254297
323.08,0.253567
324.08,0.252840
325.08,0.252115
326.08,0.251392
327.08,0.250672
328.08,0.249955
329.08,0.249239
330.08,0.248527
331.08,0.247817
332.08,0.247109
333.08,0.246405
334.08,0.245702
335.08,0.245003
336.08,0.244306
337.08,0.243611
338.08,0.242919
339.08,0.242230
340.08,0.241543
341.08,0.240859
342.08,0.240178
343.08,0.239499
344.08,0.238822
345.08,0.238148
346.08,0.237477
347.08,0.236808
348.08,0.236142
349.08,0.235478
350.08,0.234816
351.08,0.234158
352.08,0.233501
353.08,0.232847
354.08,0.232195
355.08,0.231546
356.08,0.230898
357.08,0.230254
358.08,0.229611
359.08,0.228971
360.08,0.228333
361.08,0.227697
362.08,0.227063
363.08,0.226432
364.08,0.225803
365.08,0.225175
366.08,0.224550
367.08,0.223927
368.08,0.223306
369.08,0.222687
370.08,0.222070
371.08,0.221455
372.08,0.220842
373.08,0.220230
374.08,0.219621
375.08,0.219013
376.08,0.218407
377.08,0.217803
378.08,0.217201
379.08,0.216600
380.08,0.216001
381.08,0.215404
382.08,0.214809
383.08,0.214215
384.08,0.213622
385.08,0.213031
386.08,0.212442
387.08,0.211854
388.08,0.211268
389.08,0.210683
390.08,0.210100
391.08,0.209518
392.08,0.208938
393.08,0.208358
394.08,0.207781
395.08,0.207204
396.08,0.206630
397.08,0.206056
398.08,0.205484
399.08,0.204913
400.08,0.204343
401.08,0.203775
402.08,0.203208
403.08,0.202642
404.08,0.202078
405.08,0.201514
406.08,0.200953
407.08,0.200392
408.08,0.199833
409.08,0.199275
410.08,0.198718
411.08,0.198163
412.08,0.197609
413.08,0.197056
414.08,0.196505
415.08,0.195955
416.08,0.195406
417.08,0.194859
418.08,0.194313
419.08,0.193769
420.08,0.193226
421.08,0.192684
422.08,0.192144
423.08,0.191605
424.08,0.191068
425.08,0.190532
426.08,0.189997
427.08,0.189465
428.08,0.188933
429.08,0.188404
430.08,0.187875
431.08,0.187349
432.08,0.186823
433.08,0.186300
434.08,0.185778
435.08,0.185258
436.08,0.184739
437.08,0.184222
438.08,0.183706
439.08,0.183193
440.08,0.182680
441.08,0.182170
442.08,0.181661
443.08,0.181154
444.08,0.180648
445.08,0.180145
446.08,0.179642
447.08,0.179142
448.08,0.178643
449.08,0.178146
450.08,0.177651
451.08,0.177157
452.08,0.176665
453.08,0.176175
454.08,0.175686
455.08,0.175199
456.08,0.174714
457.08,0.174230
458.08,0.173748
459.08,0.173268
460.08,0.172789
461.08,0.172312
462.08,0.171837
463.08,0.171363
464.08,0.170890
465.08,0.170420
466.08,0.169951
467.08,0.169483
468.08,0.169017
469.08,0.168553
470.08,0.168090
471.08,0.167628
472.08,0.167168
473.08,0.166710
474.08,0.166253
475.08,0.165797
476.08,0.165343
477.08,0.164890
478.08,0.164439
479.08,0.163989
480.08,0.163541
481.08,0.163093
482.08,0.162648
483.08,0.162203
484.08,0.161760
485.08,0.161318
486.08,0.160877
487.08,0.160438
488.08,0.160000
489.08,0.159563
490.08,0.159127
491.08,0.158692
492.08,0.158259
493.08,0.157827
494.08,0.157396
495.08,0.156966
496.08,0.156537
497.08,0.156109
498.08,0.155683
499.08,0.155257
500.08,0.154833
501.08,0.154410
502.08,0.153988
503.08,0.153566
504.08,0.153146
505.08,0.152727
506.08,0.152309
507.08,0.151892
508.08,0.151476
509.08,0.151061
510.08,0.150647
511.08,0.150234
512.08,0.149822
513.08,0.149411
514.08,0.149001
515.08,0.148592
516.08,0.148184
517.08,0.147777
518.08,0.147371
519.08,0.146966
520.08,0.146561
521.08,0.146158
522.08,0.145756
523.08,0.145355
524.08,0.144954
525.08,0.144555
526.08,0.144157
527.08,0.143759
528.08,0.143363
529.08,0.142967
530.08,0.142573
531.08,0.142179
532.08,0.141787
533.08,0.141395
534.08,0.141005
535.08,0.140615
536.08,0.140227
537.08,0.139839
538.08,0.139452
539.08,0.139067
540.08,0.138682
541.08,0.138299
542.08,0.137916
543.08,0.137535
544.08,0.137154
545.08,0.136774
546.08,0.136396
547.08,0.136018
548.08,0.135642
549.08,0.135267
550.08,0.134892
551.08,0.134519
552.08,0.134146
553.08,0.133775
554.08,0.133405
555.08,0.133036
556.08,0.132667
557.08,0.132300
558.08,0.131934
559.08,0.131569
560.08,0.131205
561.08,0.130842
562.08,0.130480
563.08,0.130119
564.08,0.129760
565.08,0.129401
566.08,0.129043
567.08,0.128687
568.08,0.128331
569.08,0.127976
570.08,0.127623
571.08,0.127270
572.08,0.126919
573.08,0.126568
574.08,0.126219
575.08,0.125871
576.08,0.125523
577.08,0.125177
578.08,0.124832
579.08,0.124487
580.08,0.124144
581.08,0.123802
582.08,0.123461
583.08,0.123120
584.08,0.122781
585.08,0.122443
586.08,0.122105
587.08,0.121769
588.08,0.121434
589.08,0.121099
590.08,0.120766
591.08,0.120434
592.08,0.120102
593.08,0.119772
594.08,0.119442
595.08,0.119114
596.08,0.118786
597.08,0.118459
598.08,0.118133
599.08,0.117808
600.08,0.117484
601.08,0.117161
602.08,0.116839
603.08,0.116518
604.08,0.116198
605.08,0.115878
606.08,0.115559
607.08,0.115242
608.08,0.114925
609.08,0.114609
610.08,0.114294
611.08,0.113979
612.08,0.113666
613.08,0.113353
614.08,0.113042
615.08,0.112731
616.08,0.112421
617.08,0.112112
618.08,0.111803
619.08,0.111496
620.08,0.111189
621.08,0.110883
622.08,0.110578
623.08,0.110273
624.08,0.109970
625.08,0.109667
626.08,0.109365
627.08,0.109064
628.08,0.108764
629.08,0.108464
630.08,0.108165
631.08,0.107867
632.08,0.107570
633.08,0.107274
634.08,0.106978
635.08,0.106683
636.08,0.106389
637.08,0.106096
638.08,0.105803
639.08,0.105511
640.08,0.105220
641.08,0.104930
642.08,0.104640
643.08,0.104352
644.08,0.104063
645.08,0.103776
646.08,0.103490
647.08,0.103204
648.08,0.102919
649.08,0.102634
650.08,0.102351
651.08,0.102068
652.08,0.101786
653.08,0.101505
654.08,0.101224
655.08,0.100944
656.08,0.100665
657.08,0.100387
658.08,0.100109
659.08,0.099832
660.08,0.099556
661.08,0.099281
662.08,0.099006
663.08,0.098732
664.08,0.098459
665.08,0.098187
666.08,0.097915
667.08,0.097644
668.08,0.097374
669.08,0.097104
670.08,0.096835
671.08,0.096567
672.08,0.096300
673.08,0.096033
674.08,0.095768
675.08,0.095502
676.08,0.095238
677.08,0.094974
678.08,0.094711
679.08,0.094449
680.08,0.094187
681.08,0.093927
682.08,0.093666
683.08,0.093407
684.08,0.093148
685.08,0.092890
686.08,0.092633
687.08,0.092377
688.08,0.092121
689.08,0.091866
690.08,0.091611
691.08,0.091357
692.08,0.091105
693.08,0.090852
694.08,0.090601
695.08,0.090350
696.08,0.090099
697.08,0.089850
698.08,0.089601
699.08,0.089353
700.08,0.089106
701.08,0.088859
702.08,0.088613
703.08,0.088367
704.08,0.088122
705.08,0.087878
706.08,0.087635
707.08,0.087392
708.08,0.087150
709.08,0.086909
710.08,0.086668
711.08,0.086428
712.08,0.086189
713.08,0.085950
714.08,0.085712
715.08,0.085475
716.08,0.085238
717.08,0.085002
718.08,0.084766
719.08,0.084532
720.08,0.084297
721.08,0.084064
722.08,0.083831
723.08,0.083599
724.08,0.083367
725.08,0.083136
726.08,0.082906
727.08,0.082676
728.08,0.082447
729.08,0.082219
730.08,0.081991
731.08,0.081764
732.08,0.081537
733.08,0.081311
734.08,0.081086
735.08,0.080861
736.08,0.080637
737.08,0.080413
738.08,0.080191
739.08,0.079968
740.08,0.079747
741.08,0.079525
742.08,0.079305
743.08,0.079085
744.08,0.078866
745.08,0.078647
746.08,0.078429
747.08,0.078211
748.08,0.077994
749.08,0.077778
750.08,0.077562
751.08,0.077347
752.08,0.077133
753.08,0.076919
754.08,0.076705
755.08,0.076492
756.08,0.076280
757.08,0.076068
758.08,0.075857
759.08,0.075646
760.08,0.075436
761.08,0.075227
762.08,0.075018
763.08,0.074810
764.08,0.074602
765.08,0.074395
766.08,0.074188
767.08,0.073982
768.08,0.073777
769.08,0.073572
770.08,0.073367
771.08,0.073163
772.08,0.072960
773.08,0.072757
774.08,0.072555
775.08,0.072354
776.08,0.072152
777.08,0.071952
778.08,0.071752
779.08,0.071553
780.08,0.071354
781.08,0.071155
782.08,0.070957
783.08,0.070760
784.08,0.070563
785.08,0.070367
786.08,0.070171
787.08,0.069976
788.08,0.069782
789.08,0.069587
790.08,0.069394
791.08,0.069201
792.08,0.069008
793.08,0.068816
794.08,0.068625
795.08,0.068434
796.08,0.068244
797.08,0.068054
798.08,0.067864
799.08,0.067675
800.08,0.067487
801.08,0.067299
802.08,0.067112
803.08,0.066925
804.08,0.066739
805.08,0.066553
806.08,0.066368
807.08,0.066183
808.08,0.065999
809.08,0.065815
810.08,0.065632
811.08,0.065449
812.08,0.065267
813.08,0.065085
814.08,0.064904
815.08,0.064723
816.08,0.064543
817.08,0.064363
818.08,0.064184
819.08,0.064005
820.08,0.063827
821.08,0.063649
822.08,0.063472
823.08,0.063295
824.08,0.063119
825.08,0.062943
826.08,0.062768
827.08,0.062593
828.08,0.062418
829.08,0.062244
830.08,0.062071
831.08,0.061898
832.08,0.061726
833.08,0.061554
834.08,0.061382
835.08,0.061211
836.08,0.061040
837.08,0.060870
838.08,0.060701
839.08,0.060531
840.08,0.060363
841.08,0.060194
842.08,0.060027
843.08,0.059859
844.08,0.059693
845.08,0.059526
846.08,0.059360
847.08,0.059195
848.08,0.059029
849.08,0.058865
850.08,0.058701
851.08,0.058537
852.08,0.058374
853.08,0.058211
854.08,0.058049
855.08,0.057887
856.08,0.057725
857.08,0.057564
858.08,0.057404
859.08,0.057244
860.08,0.057084
861.08,0.056925
862.08,0.056766
863.08,0.056607
864.08,0.056449
865.08,0.056292
866.08,0.056135
867.08,0.055978
868.08,0.055822
869.08,0.055666
870.08,0.055511
871.08,0.055356
872.08,0.055201
873.08,0.055047
874.08,0.054894
875.08,0.054740
876.08,0.054588
877.08,0.054435
878.08,0.054283
879.08,0.054132
880.08,0.053981
881.08,0.053830
882.08,0.053679
883.08,0.053530
884.08,0.053380
885.08,0.053231
886.08,0.053082
887.08,0.052934
888.08,0.052786
889.08,0.052639
890.08,0.052492
891.08,0.052345
892.08,0.052199
893.08,0.052053
894.08,0.051908
895.08,0.051763
896.08,0.051618
897.08,0.051474
898.08,0.051330
899.08,0.051186
900.08,0.051043
901.08,0.050901
902.08,0.050758
903.08,0.050617
904.08,0.050475
905.08,0.050334
906.08,0.050193
907.08,0.050053
908.08,0.049913
909.08,0.049773
910.08,0.049634
911.08,0.049495
912.08,0.049357
913.08,0.049219
914.08,0.049082
915.08,0.048944
916.08,0.048807
917.08,0.048671
918.08,0.048535
919.08,0.048399
920.08,0.048264
921.08,0.048129
922.08,0.047994
923.08,0.047860
924.08,0.047726
925.08,0.047592
926.08,0.047459
927.08,0.047327
928.08,0.047194
929.08,0.047062
930.08,0.046930
931.08,0.046799
932.08,0.046668
933.08,0.046538
934.08,0.046407
935.08,0.046277
936.08,0.046148
937.08,0.046019
938.08,0.045890
939.08,0.045762
940.08,0.045634
941.08,0.045506
942.08,0.045378
943.08,0.045251
944.08,0.045125
945.08,0.044998
946.08,0.044873
947.08,0.044747
948.08,0.044622
949.08,0.044497
950.08,0.044372
951.08,0.044248
952.08,0.044124
953.08,0.044000
954.08,0.043877
955.08,0.043754
956.08,0.043632
957.08,0.043510
958.08,0.043388
959.08,0.043266
960.08,0.043145
961.08,0.043024
962.08,0.042904
963.08,0.042784
964.08,0.042664
965.08,0.042544
966.08,0.042425
967.08,0.042306
968.08,0.042188
969.08,0.042069
970.08,0.041952
971.08,0.041834
972.08,0.041717
973.08,0.041600
974.08,0.041483
975.08,0.041367
976.08,0.041251
977.08,0.041136
978.08,0.041020
979.08,0.040905
980.08,0.040791
981.08,0.040676
982.08,0.040562
983.08,0.040449
984.08,0.040335
985.08,0.040222
986.08,0.040110
987.08,0.039997
988.08,0.039885
989.08,0.039773
990.08,0.039662
991.08,0.039551
992.08,0.039440
993.08,0.039329
994.08,0.039219
995.08,0.039109
996.08,0.038999
997.08,0.038890
998.08,0.038781
999.08,0.038672
1000.08,0.038564
1001.08,0.038455
1002.08,0.038348
1003.08,0.038240
1004.08,0.038133
1005.08,0.038026
1006.08,0.037919
1007.08,0.037813
1008.08,0.037707
1009.08,0.037601
1010.08,0.037496
1011.08,0.037390
1012.08,0.037285
1013.08,0.037181
1014.08,0.037077
1015.08,0.036973
1016.08,0.036869
1017.08,0.036765
1018.08,0.036662
1019.08,0.036559
1020.08,0.036457
1021.08,0.036354
1022.08,0.036253
1023.08,0.036151
1024.08,0.036049
1025.08,0.035948
1026.08,0.035847
1027.08,0.035747
1028.08,0.035646
1029.08,0.035546
1030.08,0.035447
1031.08,0.035347
1032.08,0.035248
1033.08,0.035149
1034.08,0.035050
1035.08,0.034952
1036.08,0.034854
1037.08,0.034756
1038.08,0.034658
1039.08,0.034561
1040.08,0.034464
1041.08,0.034367
1042.08,0.034271
1043.08,0.034175
1044.08,0.034079
1045.08,0.033983
1046.08,0.033888
1047.08,0.033793
1048.08,0.033698
1049.08,0.033603
1050.08,0.033509
1051.08,0.033415
1052.08,0.033321
1053.08,0.033227
1054.08,0.033134
1055.08,0.033041
1056.08,0.032948
1057.08,0.032856
1058.08,0.032763
1059.08,0.032671
1060.08,0.032579
1061.08,0.032488
1062.08,0.032397
1063.08,0.032306
1064.08,0.032215
1065.08,0.032125
1066.08,0.032034
1067.08,0.031944
1068.08,0.031855
1069.08,0.031765
1070.08,0.031676
1071.08,0.031587
1072.08,0.031498
1073.08,0.031410
1074.08,0.031321
1075.08,0.031233
1076.08,0.031146
1077.08,0.031058
1078.08,0.030971
1079.08,0.030884
1080.08,0.030797
1081.08,0.030711
1082.08,0.030624
1083.08,0.030538
1084.08,0.030452
1085.08,0.030367
1086.08,0.030281
1087.08,0.030196
1088.08,0.030111
1089.08,0.030027
1090.08,0.029942
1091.08,0.029858
1092.08,0.029774
1093.08,0.029691
1094.08,0.029607
1095.08,0.029524
1096.08,0.029441
1097.08,0.029358
1098.08,0.029276
1099.08,0.029193
1100.08,0.029111
1101.08,0.029030
1102.08,0.028948
1103.08,0.028867
1104.08,0.028785
1105.08,0.028705
1106.08,0.028624
1107.08,0.028543
1108.08,0.028463
1109.08,0.028383
1110.08,0.028303
1111.08,0.028224
1112.08,0.028144
1113.08,0.028065
1114.08,0.027986
1115.08,0.027908
1116.08,0.027829
1117.08,0.027751
1118.08,0.027673
1119.08,0.027595
1120.08,0.027517
1121.08,0.027440
1122.08,0.027363
1123.08,0.027286
1124.08,0.027209
1125.08,0.027133
1126.08,0.027056
1127.08,0.026980
1128.08,0.026904
1129.08,0.026829
1130.08,0.026753
1131.08,0.026678
1132.08,0.026603
1133.08,0.026528
1134.08,0.026454
1135.08,0.026379
1136.08,0.026305
1137.08,0.026231
1138.08,0.026157
1139.08,0.026084
1140.08,0.026010
1141.08,0.025937
1142.08,0.025864
1143.08,0.025791
1144.08,0.025719
1145.08,0.025646
1146.08,0.025574
1147.08,0.025502
1148.08,0.025431
1149.08,0.025359
1150.08,0.025288
1151.08,0.025217
1152.08,0.025146
1153.08,0.025075
1154.08,0.025004
1155.08,0.024934
1156.08,0.024864
1157.08,0.024794
1158.08,0.024724
1159.08,0.024654
1160.08,0.024585
1161.08,0.024516
1162.08,0.024447
1163.08,0.024378
1164.08,0.024310
1165.08,0.024241
1166.08,0.024173
1167.08,0.024105
1168.08,0.024037
1169.08,0.023969
1170.08,0.023902
1171.08,0.023835
1172.08,0.023768
1173.08,0.023701
1174.08,0.023634
1175.08,0.023568
1176.08,0.023501
1177.08,0.023435
1178.08,0.023369
1179.08,0.023303
1180.08,0.023238
1181.08,0.023172
1182.08,0.023107
1183.08,0.023042
1184.08,0.022977
1185.08,0.022912
1186.08,0.022848
1187.08,0.022784
1188.08,0.022720
1189.08,0.022656
1190.08,0.022592
1191.08,0.022528
1192.08,0.022465
1193.08,0.022402
1194.08,0.022339
1195.08,0.022276
1196.08,0.022213
1197.08,0.022150
1198.08,0.022088
1199.08,0.022026


==> figures/coarse_vertical_profile_common_2000.csv <==
z_above_floor_m,T,Ux,Uy,Uz,Umag
0.04999626698,0.0168438,-0.10215,-0.0128302,-0.0141082,0.1039147624
0.05926626698,0.0168297,-0.0989889,-0.010898,-0.017815,0.1011678949
0.06852626698,0.0168154,-0.0956552,-0.00955175,-0.0219298,0.09860055448
0.07779626698,0.0168011,-0.0923215,-0.00820548,-0.0260446,0.09627518088
0.08705626698,0.0167857,-0.089257,-0.00804222,-0.0303207,0.09460884842
0.09631626698,0.0167702,-0.0862012,-0.00794331,-0.0346187,0.09323195506
0.105586267,0.0167545,-0.0832098,-0.00805744,-0.0389282,0.09221820813
0.114846267,0.0167384,-0.0801299,-0.00875828,-0.0434037,0.09154992909
0.124116267,0.0167224,-0.07705,-0.00945912,-0.0478793,0.09120638585
0.133376267,0.016706,-0.0738507,-0.0104628,-0.0525148,0.09122061331
0.142646267,0.0166895,-0.0705161,-0.0116903,-0.0573492,0.09164122552
0.151906267,0.0166729,-0.0671816,-0.0129177,-0.0621836,0.09245017285
0.161166267,0.0166566,-0.0635963,-0.0143376,-0.0668877,0.09340246549
0.170435267,0.0166404,-0.0598419,-0.0157195,-0.0716988,0.09470413717
0.179699267,0.0166244,-0.0560547,-0.0171163,-0.0764775,0.09635302343
0.188963267,0.0166091,-0.0517144,-0.0180684,-0.0817013,0.09836640009
0.198227267,0.0165937,-0.047374,-0.0190205,-0.0869252,0.1008070716
0.207491267,0.0165789,-0.0429293,-0.01978,-0.0919886,0.1034218339
0.216756267,0.0165651,-0.038214,-0.0198758,-0.0972871,0.1063961327
0.226020267,0.0165514,-0.0334987,-0.0199717,-0.102586,0.1097493467
0.235284267,0.0165384,-0.0286083,-0.0193355,-0.108014,0.1133989444
0.244548267,0.016526,-0.0236327,-0.0181428,-0.113588,0.1174304026
0.253812267,0.0165137,-0.018657,-0.0169501,-0.119162,0.1217988989
0.263077267,0.0165008,-0.0139501,-0.0153108,-0.124167,0.125882762
0.272341267,0.0164905,-0.00904602,-0.012707,-0.129504,0.1304399645
0.281605267,0.0164819,-0.00389216,-0.00928669,-0.135289,0.1356632044
0.290869267,0.0164718,0.000570686,-0.00637619,-0.139992,0.1401382944
0.300134267,0.0164647,0.00562914,-0.00205266,-0.144823,0.1449468936
0.309398267,0.0164578,0.010762,0.00310792,-0.149059,0.1494793139
0.318662267,0.0164498,0.0156772,0.00866546,-0.151713,0.152766813
0.327926267,0.0164449,0.0217476,0.0144475,-0.152538,0.1547563563
0.337190267,0.0164386,0.0276784,0.0191536,-0.151407,0.1551033006
0.346455267,0.0164314,0.0330031,0.0218728,-0.149759,0.1549044288
0.355719267,0.0164289,0.0367698,0.0219061,-0.150258,0.1562349576
0.364983267,0.016426,0.0396848,0.0213749,-0.151558,0.1581189333
0.374247267,0.0164228,0.042413,0.0210677,-0.153039,0.1601987705
0.383511267,0.0164198,0.0449166,0.0206445,-0.15402,0.1617586373
0.392776267,0.0164157,0.0475462,0.020216,-0.157105,0.1653823111
0.402040267,0.0164122,0.0499336,0.0197724,-0.159477,0.1682772288
0.411304267,0.0164087,0.0523138,0.0193155,-0.162097,0.1714212928
0.420568267,0.0164062,0.0545794,0.0189749,-0.164498,0.1743517988
0.429833267,0.0164037,0.0568468,0.0186345,-0.166899,0.1772965862
0.439097267,0.0164013,0.0592343,0.0184082,-0.169072,0.1800913804
0.448361267,0.0163993,0.0616208,0.0183346,-0.170818,0.1825159436
0.457625267,0.0163973,0.0640184,0.0182692,-0.172565,0.1849616134
0.466889267,0.0163957,0.0663555,0.0183748,-0.173617,0.1867713799
0.476154267,0.0163944,0.0686681,0.0185931,-0.174308,0.1882665403
0.485418267,0.0163931,0.0709808,0.0188114,-0.174999,0.1897809072
0.494682267,0.0163927,0.0727156,0.018658,-0.175115,0.1905280627
0.503946267,0.0163925,0.0743315,0.0184457,-0.175142,0.1911547433
0.513210267,0.0163923,0.0759634,0.0181931,-0.175157,0.1917847796
0.522475267,0.0163923,0.0773392,0.0178082,-0.175041,0.1921921838
0.531739267,0.0163922,0.0787033,0.0174287,-0.174918,0.1925987428
0.541003267,0.0163922,0.0800712,0.0170895,-0.17471,0.1929430802
0.550267267,0.0163924,0.0813127,0.0169359,-0.174261,0.1930426792
0.559532267,0.0163925,0.0825542,0.0167823,-0.173812,0.193151373
0.568796267,0.0163926,0.0837432,0.0168102,-0.172998,0.1929347412
0.578060267,0.0163928,0.0847686,0.0170843,-0.171824,0.1923566371
0.587324267,0.0163931,0.085794,0.0173583,-0.170651,0.1917907318
0.596588267,0.0163935,0.0865123,0.0177959,-0.168702,0.1904243601
0.605853267,0.016394,0.0871127,0.0183035,-0.1665,0.1888011934
0.615117267,0.0163946,0.0877236,0.0188027,-0.16429,0.1871902124
0.624381267,0.0163956,0.0877619,0.0188751,-0.161274,0.1845744391
0.633645267,0.0163967,0.0877964,0.0189525,-0.158263,0.1819741253
0.642909267,0.0163978,0.0877,0.0188641,-0.155254,0.1793068565
0.652174267,0.0163995,0.0871252,0.0181633,-0.15225,0.1763540996
0.661438267,0.0164011,0.0865504,0.0174625,-0.149245,0.1734069799
0.670702267,0.016403,0.0856778,0.0166097,-0.146454,0.1704856054
0.679966267,0.0164054,0.0844415,0.0155495,-0.143992,0.1676479941
0.689231267,0.0164079,0.0832063,0.014489,-0.141531,0.1648157864
0.698495267,0.0164103,0.0817947,0.0134294,-0.139488,0.1622578931
0.707759267,0.0164127,0.0802816,0.0123704,-0.137684,0.1598594569
0.717023267,0.0164151,0.0787685,0.0113114,-0.13588,0.157466818
0.726287267,0.0164159,0.0769722,0.0104002,-0.13436,0.1551950171
0.735552267,0.0164164,0.0751354,0.00950314,-0.132889,0.1529546479
0.744816267,0.0164173,0.0733017,0.00863133,-0.131495,0.1507931501
0.754080267,0.0164225,0.0714973,0.00794656,-0.130936,0.1493962778
0.763344267,0.0164278,0.0696928,0.00726178,-0.130378,0.1480143328
0.772608267,0.0164328,0.0678793,0.00665828,-0.129931,0.1467446654
0.781873267,0.0164374,0.0660602,0.00620723,-0.12972,0.1457043518
0.791137267,0.016442,0.064241,0.00575618,-0.129509,0.1446811003
0.800401267,0.0164466,0.0624218,0.00530513,-0.129299,0.1436762225
0.809665267,0.0164512,0.0606027,0.00485408,-0.129088,0.1426883355
0.818930267,0.0164558,0.0587835,0.00440303,-0.128877,0.1417186215
0.828194267,0.0164616,0.0570374,0.00410737,-0.129062,0.1411635057
0.837458267,0.0164676,0.0553096,0.00383427,-0.129342,0.1407238659
0.846722267,0.0164735,0.0535817,0.00356115,-0.129621,0.1403042551
0.855986267,0.0164795,0.0518538,0.00328804,-0.129899,0.1399048891
0.865251267,0.0164855,0.050126,0.00301492,-0.130178,0.139527837
0.874515267,0.0164913,0.0485055,0.00278188,-0.130549,0.1392966754
0.883779267,0.0164966,0.0471315,0.00263991,-0.131136,0.1393735912
0.893043267,0.0165019,0.0457575,0.00249795,-0.131723,0.1394666171
0.902307267,0.0165071,0.0443835,0.00235599,-0.132309,0.1395747729
0.911572267,0.0165124,0.0430095,0.00221403,-0.132896,0.1396999135
0.920836267,0.0165177,0.0416355,0.00207207,-0.133483,0.1398410513
0.930100267,0.0165194,0.0404216,0.00189415,-0.134244,0.1402103601
0.939364267,0.01652,0.0392493,0.00170608,-0.135058,0.1406558979
0.948629267,0.0165205,0.0380769,0.00151801,-0.135873,0.1411156504
0.957893267,0.0165211,0.0369045,0.00132994,-0.136687,0.1415875942
0.967157267,0.0165217,0.0357322,0.00114187,-0.137502,0.1420735513
0.976421267,0.016525,0.0346637,0.0010046,-0.138327,0.1426076444
0.985685267,0.016536,0.033902,0.00101568,-0.139174,0.1432472669
0.994950267,0.016547,0.0331403,0.00102676,-0.14002,0.1438920919
1.004214267,0.016558,0.0323786,0.00103785,-0.140867,0.1445439814
1.013478267,0.0165691,0.0316169,0.00104893,-0.141714,0.1452018816
1.022742267,0.0165801,0.0308552,0.00106001,-0.142561,0.1458657112
1.032006267,0.0165897,0.0302375,0.00106014,-0.143331,0.1464896101
1.041271267,0.0165988,0.0296756,0.00105774,-0.144075,0.1471032483
1.050535267,0.0166079,0.0291136,0.00105534,-0.144818,0.1477192221
1.059799267,0.016617,0.0285517,0.00105295,-0.145561,0.1483385081
1.069063567,0.0166261,0.0279898,0.00105055,-0.146304,0.1489610452
1.078327767,0.0166352,0.0274279,0.00104815,-0.147047,0.1495867926
1.087591967,0.0166443,0.026866,0.00104575,-0.147791,0.1502166942
1.096856167,0.0166534,0.0263041,0.00104336,-0.148534,0.1508487436
1.106120367,0.0166625,0.0257422,0.00104096,-0.149277,0.1514838843
1.115384667,0.0166715,0.0251803,0.00103856,-0.15002,0.1521220777
1.124648867,0.0166806,0.0246184,0.00103616,-0.150763,0.1527632856
1.133913067,0.0166908,0.0242103,0.00103682,-0.151388,0.1533151661
1.143177267,0.0167015,0.023881,0.00104035,-0.151953,0.1538216457
1.152441477,0.0167123,0.0235516,0.00104388,-0.152518,0.1543292191
1.161705695,0.016723,0.0232223,0.0010474,-0.153082,0.1548369174
1.170969907,0.0167337,0.022893,0.00105093,-0.153647,0.1553466913
1.180234167,0.0167445,0.0225637,0.00105446,-0.154212,0.155857542
1.189498367,0.0167552,0.0222343,0.00105798,-0.154777,0.1563694444
1.198762567,0.0167659,0.021905,0.00106151,-0.155342,0.1568824171
1.208026767,0.0167767,0.0215757,0.00106504,-0.155907,0.1573964351
1.217290967,0.0167874,0.0212463,0.00106857,-0.156472,0.1579114749
1.226555167,0.0167981,0.020917,0.00107209,-0.157037,0.1584275533
1.235819367,0.0168104,0.0206811,0.00107837,-0.157468,0.1588239333
1.245083667,0.0168236,0.0205078,0.00108718,-0.157812,0.1591426378
1.254347867,0.0168368,0.0203344,0.00109599,-0.158155,0.1594606316
1.263612267,0.0168501,0.020161,0.00110481,-0.158498,0.1597789177
1.272876267,0.0168633,0.0199876,0.00111362,-0.158841,0.160097494
1.282140267,0.0168765,0.0198142,0.00112243,-0.159184,0.160416359
1.291404267,0.0168897,0.0196408,0.00113124,-0.159527,0.1607355109
1.300669267,0.016903,0.0194674,0.00114005,-0.15987,0.161054948
1.309933267,0.0169162,0.0192941,0.00114886,-0.160213,0.1613746806
1.319197267,0.0169294,0.0191207,0.00115768,-0.160557,0.161695676
1.328461267,0.0169426,0.0189473,0.00116649,-0.1609,0.1620159587
1.337725267,0.0169575,0.0188248,0.00118032,-0.161111,0.1622113454
1.346990267,0.0169737,0.0187458,0.00119907,-0.161212,0.1623026547
1.356254267,0.0169899,0.0186668,0.00121782,-0.161313,0.1623940161
1.365518267,0.0170061,0.0185878,0.00123658,-0.161414,0.1624854296
1.374782267,0.0170224,0.0185089,0.00125533,-0.161515,0.1625769063
1.384047267,0.0170386,0.0184299,0.00127408,-0.161616,0.1626684233
1.393311267,0.0170548,0.0183509,0.00129284,-0.161717,0.1627599922
1.402575267,0.017071,0.0182719,0.00131159,-0.161818,0.1628516126
1.411839267,0.0170872,0.0181929,0.00133034,-0.161919,0.1629432845
1.421103267,0.0171035,0.018114,0.0013491,-0.16202,0.1630350191
1.430368267,0.0171197,0.018035,0.00136785,-0.162121,0.1631267939
1.439632267,0.0171424,0.0179953,0.00140039,-0.16195,0.1629527367
1.448896267,0.017172,0.0179975,0.00144793,-0.161491,0.1624972295
1.458160267,0.0172017,0.0179997,0.00149547,-0.161032,0.1620417559
1.467424267,0.0172313,0.0180019,0.00154301,-0.160573,0.1615863163
1.476689267,0.017261,0.0180042,0.00159055,-0.160114,0.1611309221
1.485953267,0.0172906,0.0180064,0.00163809,-0.159655,0.1606755514
1.495217267,0.0173202,0.0180086,0.00168563,-0.159196,0.1602202154
1.504481267,0.0173499,0.0180108,0.00173317,-0.158737,0.1597649147
1.513746267,0.0173795,0.0180131,0.00178071,-0.158278,0.1593096607
1.523010267,0.0174091,0.0180153,0.00182825,-0.157819,0.1588544311
1.532274267,0.0174388,0.0180175,0.00187579,-0.15736,0.1583992377
1.541538267,0.0174714,0.0180276,0.00192503,-0.156806,0.1578506311
1.550802267,0.0175079,0.0180486,0.00197672,-0.156127,0.1571791955
1.560067267,0.0175444,0.0180695,0.00202841,-0.155448,0.1565078336
1.569331267,0.017581,0.0180905,0.00208009,-0.154769,0.1558365693
1.578595267,0.0176175,0.0181114,0.00213178,-0.15409,0.1551653808
1.587859267,0.017654,0.0181324,0.00218347,-0.153411,0.1544942924
1.597123267,0.0176929,0.0181504,0.00223193,-0.152678,0.1537692759
1.606388267,0.0177321,0.0181682,0.00228006,-0.151939,0.1530383674
1.615652267,0.0177712,0.018186,0.00232819,-0.1512,0.1523075542
1.624916267,0.0178104,0.0182038,0.00237631,-0.150461,0.1515768376
1.634180267,0.0178495,0.0182215,0.00242444,-0.149723,0.1508471998
1.643445267,0.0178901,0.0182442,0.00247451,-0.148938,0.1500716558
1.652709267,0.0179331,0.0182752,0.00252791,-0.148075,0.1492199011
1.661973267,0.0179761,0.0183062,0.0025813,-0.147212,0.1483683019
1.671237267,0.0180168,0.0183316,0.00262903,-0.146403,0.147569637
1.680501267,0.0180561,0.0183534,0.00267306,-0.14563,0.1468062991
1.689766267,0.0180953,0.0183751,0.00271709,-0.144856,0.1460420748
1.699030267,0.0181347,0.0184001,0.00276271,-0.144016,0.1452129626
1.708294267,0.0181742,0.0184256,0.00280864,-0.143164,0.1443721652
1.717558267,0.0182137,0.0184513,0.00285478,-0.142309,0.1435285746
1.726822267,0.0182541,0.0184786,0.00290365,-0.141408,0.1426397992
1.736087267,0.0182945,0.0185058,0.00295252,-0.140507,0.1417511871
1.745351267,0.0183354,0.0185334,0.00300246,-0.139588,0.1408449908
1.754615267,0.0183773,0.0185617,0.00305481,-0.138629,0.1398994933
1.763879267,0.0184192,0.0185901,0.00310717,-0.137671,0.1389552106
1.773144267,0.018462,0.0186186,0.00316148,-0.136681,0.137979502
1.782408267,0.0185057,0.0186473,0.00321744,-0.135663,0.1369763603
1.791672267,0.0185493,0.018676,0.0032734,-0.134646,0.1359744588
1.800936267,0.0185945,0.0187043,0.00333205,-0.133582,0.1349262914
1.810200267,0.0186401,0.0187326,0.00339148,-0.132504,0.1338645676
1.819465267,0.0186857,0.0187608,0.00345095,-0.131425,0.1328021359
1.828729267,0.0187334,0.0187876,0.00351362,-0.130285,0.1316795378
1.837993267,0.0187811,0.0188144,0.0035763,-0.129146,0.1305582662
1.847257267,0.0188295,0.0188407,0.0036397,-0.127991,0.1294214645
1.856521267,0.0188795,0.0188653,0.00370534,-0.126789,0.1282383703
1.865786267,0.0189296,0.0188898,0.00377099,-0.125587,0.127055655
1.875050267,0.0189809,0.0189128,0.00383791,-0.124355,0.1258435123
1.884314267,0.0190335,0.0189341,0.00390623,-0.12309,0.1245989842
1.893578267,0.0190861,0.0189554,0.00397456,-0.121825,0.1233549145
1.902843267,0.0191405,0.0189738,0.00404458,-0.120516,0.1220674812
1.912107267,0.0191957,0.018991,0.00411528,-0.119188,0.1207616369
1.921371267,0.0192509,0.0190082,0.00418598,-0.11786,0.1194563255
1.930635267,0.0193088,0.0190207,0.00425864,-0.116474,0.1180936735
1.939899267,0.0193668,0.0190329,0.0043314,-0.115084,0.116727629
1.949164267,0.0194254,0.0190441,0.00440449,-0.113682,0.115350225
1.958428267,0.0194865,0.0190504,0.00447899,-0.11223,0.1139234479
1.967692267,0.0195476,0.0190567,0.0045535,-0.110779,0.1124983512
1.976956267,0.01961,0.0190603,0.00462858,-0.109302,0.1110479446
1.986220267,0.0196744,0.0190598,0.00470447,-0.107789,0.109562204
1.995485267,0.0197387,0.0190594,0.00478037,-0.106276,0.1080772911


==> figures/extrafine_vertical_profile_common_2000.csv <==
z_above_floor_m,T,Ux,Uy,Uz,Umag
0.04999626698,0.0207821,-0.110206,-0.00857789,-0.00680264,0.1107484471
0.05926626698,0.0207801,-0.107393,-0.0081413,-0.00899977,0.1080765149
0.06852626698,0.0207783,-0.104452,-0.00796666,-0.0119892,0.1054392189
0.07779626698,0.0207748,-0.101583,-0.00791319,-0.014974,0.1029851695
0.08705626698,0.0207695,-0.0987884,-0.00797353,-0.0179413,0.1007204815
0.09631626698,0.0207625,-0.0959168,-0.00817462,-0.0215743,0.09865245742
0.105586267,0.0207538,-0.0931944,-0.00863236,-0.0250048,0.0968759715
0.114846267,0.0207432,-0.0904726,-0.00921832,-0.0285507,0.09531742362
0.124116267,0.0207299,-0.0875855,-0.00983207,-0.0326083,0.09397441481
0.133376267,0.0207148,-0.0849301,-0.0108785,-0.0363108,0.09300504204
0.142646267,0.0206968,-0.082076,-0.0118723,-0.0403558,0.09222804279
0.151906267,0.0206761,-0.0790579,-0.0128518,-0.044691,0.09172025838
0.161166267,0.020654,-0.0763177,-0.0143262,-0.0486299,0.09162149592
0.170435267,0.0206274,-0.0730992,-0.0154251,-0.053204,0.09171745944
0.179699267,0.0205989,-0.0699027,-0.0166795,-0.0577532,0.09219558177
0.188963267,0.0205693,-0.0669202,-0.0183071,-0.0620209,0.09305941712
0.198227267,0.0205343,-0.0631912,-0.0191008,-0.0671441,0.09416102422
0.207491267,0.0204982,-0.0597701,-0.020421,-0.0718933,0.09569811221
0.216756267,0.0204596,-0.0561859,-0.0216135,-0.0768561,0.09762611765
0.226020267,0.0204164,-0.0519261,-0.0219703,-0.0826765,0.100072062
0.235284267,0.0203715,-0.0477958,-0.022264,-0.0884308,0.1029569356
0.244548267,0.0203259,-0.0436843,-0.0221523,-0.0942076,0.1061796325
0.253812267,0.0202797,-0.0395603,-0.0215979,-0.100086,0.1097665432
0.263077267,0.0202326,-0.0353663,-0.0205016,-0.106238,0.1138314694
0.272341267,0.0201851,-0.0313809,-0.0192467,-0.112397,0.1182720675
0.281605267,0.0201384,-0.0269346,-0.0165773,-0.118836,0.1229726573
0.290869267,0.0200972,-0.022154,-0.0128807,-0.125333,0.1279260452
0.300134267,0.0200571,-0.0171351,-0.00824807,-0.131284,0.1326541781
0.309398267,0.0200207,-0.01168,-0.00255892,-0.136284,0.1368075258
0.318662267,0.0199882,-0.00580904,0.00377779,-0.139759,0.1399306783
0.327926267,0.0199587,0.000292047,0.00993316,-0.141378,0.1417268212
0.337190267,0.0199327,0.00623933,0.0146569,-0.141238,0.1421334816
0.346455267,0.0199093,0.011745,0.0175034,-0.140619,0.1421900742
0.355719267,0.0198857,0.0165001,0.018683,-0.14012,0.1423197885
0.364983267,0.0198679,0.0207426,0.0188325,-0.140561,0.1433258987
0.374247267,0.0198474,0.0243372,0.0188914,-0.141331,0.1446500462
0.383511267,0.0198394,0.0278654,0.0187537,-0.143385,0.1472665611
0.392776267,0.0198294,0.0312881,0.0187752,-0.145345,0.1498553381
0.402040267,0.0198206,0.0346328,0.0188843,-0.147491,0.1526749577
0.411304267,0.0198154,0.0378712,0.0190629,-0.149606,0.1554978366
0.420568267,0.0198126,0.0410623,0.0192459,-0.151626,0.1582623171
0.429833267,0.0198123,0.0442167,0.0194225,-0.153515,0.1609323003
0.439097267,0.0198147,0.0473522,0.0195801,-0.155217,0.1634561967
0.448361267,0.0198197,0.0505501,0.0197521,-0.156678,0.1658115007
0.457625267,0.0198266,0.0538101,0.0199506,-0.157896,0.1680020837
0.466889267,0.0198354,0.0571277,0.0201755,-0.158849,0.1700106753
0.476154267,0.0198466,0.0604565,0.0203849,-0.159358,0.1716551913
0.485418267,0.0198604,0.0637171,0.0204996,-0.159504,0.1729786936
0.494682267,0.0198766,0.0668946,0.0205178,-0.159399,0.1740801793
0.503946267,0.019895,0.0699707,0.0204272,-0.159075,0.1749800702
0.513210267,0.0199171,0.0728746,0.0202205,-0.158519,0.1756355582
0.522475267,0.0199397,0.0755474,0.0199903,-0.157853,0.1761379895
0.531739267,0.0199604,0.0780361,0.0197646,-0.157105,0.1765283358
0.541003267,0.0199771,0.0803785,0.0195596,-0.156309,0.1768496104
0.550267267,0.0200111,0.0827197,0.0196143,-0.155027,0.1768067879
0.559532267,0.020039,0.0849964,0.0197227,-0.153627,0.17667662
0.568796267,0.0200669,0.0871791,0.0199153,-0.151971,0.1763292361
0.578060267,0.0201061,0.0892036,0.0202653,-0.149764,0.1754913683
0.587324267,0.0201362,0.0910261,0.0207489,-0.147341,0.1744294643
0.596588267,0.0201732,0.0926267,0.0212246,-0.144434,0.1728912073
0.605853267,0.0202154,0.0939901,0.0216928,-0.141074,0.1708993562
0.615117267,0.0202504,0.095072,0.0222994,-0.137481,0.1686326593
0.624381267,0.0202969,0.0957513,0.0224436,-0.133377,0.1657149684
0.633645267,0.0203422,0.0961555,0.0225229,-0.129088,0.1625326827
0.642909267,0.0203846,0.0962888,0.022578,-0.12469,0.1591505425
0.652174267,0.0204387,0.0959702,0.0218928,-0.120274,0.1554201051
0.661438267,0.0204872,0.0953825,0.0213068,-0.115844,0.151563958
0.670702267,0.0205382,0.0945509,0.0205396,-0.111622,0.1477200689
0.679966267,0.0205966,0.0934683,0.0194276,-0.107759,0.143964429
0.689231267,0.0206572,0.0918802,0.0184846,-0.104138,0.1401013013
0.698495267,0.0207126,0.0903141,0.0174134,-0.100811,0.1364650903
0.707759267,0.0207676,0.0885978,0.0163064,-0.0977578,0.1329362866
0.717023267,0.0208277,0.0865088,0.0152632,-0.0949846,0.1293785608
0.726287267,0.0208878,0.0844198,0.01422,-0.0922113,0.1258246195
0.735552267,0.0209488,0.0821716,0.0132722,-0.0898142,0.1224537205
0.744816267,0.0210105,0.0798105,0.0123892,-0.087683,0.119212066
0.754080267,0.0210722,0.0774494,0.0115062,-0.0855518,0.1159737586
0.763344267,0.0211355,0.0749405,0.0107731,-0.0838842,0.1129986603
0.772608267,0.0211991,0.0724092,0.0100615,-0.0822858,0.1100694277
0.781873267,0.0212613,0.069939,0.00938872,-0.0807819,0.107262888
0.791137267,0.0213151,0.0678104,0.00892512,-0.0798008,0.105100313
0.800401267,0.0213689,0.0656818,0.00846153,-0.0788196,0.1029476842
0.809665267,0.0214276,0.0633713,0.00799533,-0.0781021,0.1008949205
0.818930267,0.0214928,0.0608235,0.00752312,-0.0777267,0.09898250037
0.828194267,0.0215579,0.0582757,0.00705091,-0.0773513,0.09710301825
0.837458267,0.021623,0.0557279,0.00657871,-0.0769759,0.09525842453
0.846722267,0.0216882,0.0531801,0.0061065,-0.0766005,0.09345078372
0.855986267,0.0217533,0.0506343,0.00563526,-0.076226,0.09168419475
0.865251267,0.0218204,0.0485237,0.00541726,-0.0761527,0.09046065379
0.874515267,0.0218874,0.0464131,0.00519925,-0.0760795,0.0892709268
0.883779267,0.0219533,0.0443164,0.00496124,-0.0760541,0.08816339001
0.893043267,0.0220164,0.0422545,0.00467304,-0.0761487,0.08721183741
0.902307267,0.0220794,0.0401927,0.00438485,-0.0762433,0.08630017867
0.911572267,0.0221452,0.0383017,0.00418102,-0.0764178,0.08558143086
0.920836267,0.0222132,0.0365401,0.00404107,-0.0766531,0.08501298074
0.930100267,0.0222811,0.0347785,0.00390111,-0.0768884,0.08447833318
0.939364267,0.022346,0.0330562,0.00375218,-0.0771988,0.08406215519
0.948629267,0.0224103,0.0313408,0.00360167,-0.0775223,0.0836954286
0.957893267,0.022475,0.0296708,0.00345958,-0.0778587,0.08339245908
0.967157267,0.0225422,0.0282948,0.00337181,-0.0782788,0.08330387349
0.976421267,0.0226094,0.0269189,0.00328405,-0.0786989,0.08324018875
0.985685267,0.0226752,0.0255577,0.00322106,-0.0791351,0.08322220442
0.994950267,0.0227391,0.0242174,0.00319287,-0.0795938,0.08325773165
1.004214267,0.0228029,0.022877,0.00316467,-0.0800525,0.08331731526
1.013478267,0.0228682,0.0217561,0.00311683,-0.0805495,0.08349409839
1.022742267,0.022934,0.0207299,0.0030605,-0.0810629,0.08372746963
1.032006267,0.0229998,0.0197038,0.00300417,-0.0815763,0.08397593401
1.041271267,0.0230625,0.0187046,0.00302724,-0.0821056,0.08426360896
1.050535267,0.0231251,0.0177059,0.00305187,-0.0826352,0.08456588606
1.059799267,0.0231883,0.0167744,0.00306026,-0.0831685,0.08489843979
1.069063567,0.0232532,0.016031,0.0030232,-0.0837123,0.0852870557
1.078327767,0.023318,0.0152875,0.00298615,-0.084256,0.08568371073
1.087591967,0.0233811,0.0145563,0.00299766,-0.0848024,0.08609482494
1.096856167,0.0234428,0.0138353,0.00304961,-0.085351,0.08651883522
1.106120367,0.0235046,0.0131143,0.00310156,-0.0858996,0.0869502491
1.115384667,0.0235687,0.01255,0.00308914,-0.0864284,0.0873894365
1.124648867,0.0236334,0.0120183,0.00306335,-0.086953,0.08783306813
1.133913067,0.0236977,0.0114887,0.0030476,-0.0874774,0.08828121886
1.143177267,0.0237594,0.0109759,0.00311272,-0.0880005,0.08873695626
1.152441477,0.0238211,0.010463,0.00317784,-0.0885236,0.08919641693
1.161705695,0.0238841,0.0100022,0.00320971,-0.0890247,0.08964230839
1.170969907,0.0239494,0.00962179,0.00319019,-0.0894916,0.0900638808
1.180234167,0.0240147,0.00924136,0.00317068,-0.0899586,0.09048759948
1.189498367,0.024078,0.00887195,0.00321221,-0.0904226,0.09091356544
1.198762567,0.0241403,0.00850783,0.00328308,-0.090885,0.09134136528
1.208026767,0.0242026,0.00814371,0.00335396,-0.0913475,0.09177110012
1.217290967,0.024269,0.00786458,0.00334104,-0.0917309,0.09212802061
1.226555167,0.0243356,0.00758918,0.00332444,-0.0921107,0.09248258544
1.235819367,0.0244015,0.00731727,0.00332922,-0.0924893,0.09283801355
1.245083667,0.0244651,0.00705635,0.00340169,-0.0928637,0.09319351022
1.254347867,0.0245287,0.00679543,0.00347416,-0.0932382,0.09355003793
1.263612267,0.0245949,0.0065644,0.00350026,-0.0935587,0.09385400105
1.272876267,0.0246635,0.00636067,0.00348403,-0.09383,0.09410985861
1.282140267,0.024732,0.00615693,0.0034678,-0.0941012,0.0943661447
1.291404267,0.0247981,0.00596378,0.00352177,-0.0943674,0.09462122235
1.300669267,0.0248637,0.00577318,0.00359272,-0.0946324,0.0948763847
1.309933267,0.0249297,0.00558566,0.0036559,-0.0948871,0.0951216429
1.319197267,0.0250009,0.00543014,0.00363827,-0.0950357,0.09526021049
1.328461267,0.025072,0.00527463,0.00362063,-0.0951842,0.09539896547
1.337725267,0.0251421,0.00512361,0.00363401,-0.0953296,0.0955363284
1.346990267,0.0252102,0.00498025,0.00370017,-0.0954697,0.09567109159
1.356254267,0.0252784,0.00483688,0.00376634,-0.0956097,0.09580603039
1.365518267,0.0253506,0.00470663,0.00377645,-0.0956704,0.09586052043
1.374782267,0.0254249,0.00458334,0.00375671,-0.0956889,0.09587223508
1.384047267,0.0254992,0.00446006,0.00373697,-0.0957074,0.09588411492
1.393311267,0.0255708,0.00434738,0.00379074,-0.0957151,0.09588873652
1.402575267,0.0256423,0.00423543,0.00384961,-0.095722,0.09589295933
1.411839267,0.0257151,0.00412579,0.00389105,-0.0957028,0.09587068551
1.421103267,0.0257932,0.00402442,0.00386978,-0.0955894,0.09575230831
1.430368267,0.0258713,0.00392305,0.00384852,-0.0954761,0.09563413145
1.439632267,0.0259481,0.00382687,0.0038634,-0.0953551,0.09551003031
1.448896267,0.0260234,0.0037359,0.00391441,-0.0952266,0.09538021232
1.458160267,0.0260987,0.00364492,0.00396543,-0.0950981,0.09525050499
1.467424267,0.0261797,0.00355852,0.00395988,-0.0948761,0.09502535486
1.476689267,0.0262622,0.00347339,0.00393862,-0.0946281,0.09477370139
1.485953267,0.0263445,0.00338882,0.00392158,-0.0943789,0.09452110693
1.495217267,0.0264244,0.0033124,0.00396531,-0.0941119,0.09425362274
1.504481267,0.0265043,0.00323598,0.00400903,-0.093845,0.09398631769
1.513746267,0.0265868,0.00316161,0.00403103,-0.0935356,0.09367578902
1.523010267,0.0266744,0.00309107,0.00401227,-0.0931466,0.09328420078
1.532274267,0.026762,0.00302053,0.0039935,-0.0927576,0.09289264773
1.541538267,0.026848,0.00295367,0.00401023,-0.0923554,0.09248959952
1.550802267,0.0269331,0.00288897,0.00404782,-0.0919455,0.09207988903
1.560067267,0.0270183,0.00282427,0.0040854,-0.0915356,0.09167024087
1.569331267,0.0271246,0.00276627,0.0040775,-0.0908822,0.09101567191
1.578595267,0.027233,0.00270891,0.00406525,-0.0902054,0.09033758155
1.587859267,0.0273475,0.00265321,0.0040574,-0.0894237,0.08955501181
1.597123267,0.0274873,0.00260439,0.00406774,-0.0882091,0.08834123997
1.606388267,0.0276272,0.00255557,0.00407807,-0.0869945,0.08712751932
1.615652267,0.0277461,0.00251453,0.00409802,-0.0861009,0.08623503702
1.624916267,0.0278423,0.00248201,0.00412847,-0.0855586,0.0856940994
1.634180267,0.0279384,0.00244949,0.00415893,-0.0850163,0.08515320291
1.643445267,0.0280513,0.00243039,0.00420113,-0.084344,0.08448352872
1.652709267,0.0281695,0.00241552,0.00424703,-0.0836308,0.08377340097
1.661973267,0.0282879,0.00240187,0.00429396,-0.0829153,0.08306114643
1.671237267,0.0284098,0.00241578,0.00436392,-0.0821485,0.08229979248
1.680501267,0.0285279,0.00245375,0.00445148,-0.0814088,0.08156732974
1.689766267,0.0286438,0.00251015,0.00455231,-0.0806657,0.08083303493
1.699030267,0.0287587,0.00258174,0.00466378,-0.0798899,0.08006754865
1.708294267,0.0288731,0.00266626,0.00478363,-0.0790799,0.07926930454
1.717558267,0.0289876,0.0027557,0.0049057,-0.0782464,0.07844844733
1.726822267,0.0291023,0.00284883,0.00502885,-0.0773899,0.07760542369
1.736087267,0.0292174,0.00294442,0.00515149,-0.0765071,0.07673684779
1.745351267,0.0293333,0.00304048,0.00527112,-0.0755951,0.07583962268
1.754615267,0.02945,0.00313584,0.0053876,-0.0746633,0.07492308118
1.763879267,0.0295675,0.0032301,0.00550049,-0.0737123,0.0739877835
1.773144267,0.0296864,0.00332215,0.00560805,-0.0727382,0.07302966962
1.782408267,0.0298067,0.00341145,0.00570981,-0.0717433,0.07205096124
1.791672267,0.0299281,0.00349839,0.00580683,-0.0707332,0.07105732608
1.800936267,0.0300507,0.00358285,0.00589903,-0.0697084,0.07004924268
1.810200267,0.0301751,0.00366361,0.00598428,-0.068665,0.06902257508
1.819465267,0.0303011,0.00374122,0.00606383,-0.067608,0.06798241262
1.828729267,0.0304286,0.00381613,0.00613848,-0.0665401,0.06693152242
1.837993267,0.0305575,0.00388835,0.00620825,-0.065462,0.06587059342
1.847257267,0.0306887,0.00395658,0.0062707,-0.0643702,0.06479582434
1.856521267,0.0308214,0.0040222,0.00632829,-0.0632706,0.06371337514
1.865786267,0.0309558,0.00408531,0.00638122,-0.0621641,0.06262415712
1.875050267,0.0310919,0.00414575,0.00642915,-0.0610506,0.06152801779
1.884314267,0.0312306,0.00420267,0.00647059,-0.0599296,0.06042423294
1.893578267,0.0313709,0.00425715,0.00650779,-0.0588046,0.05931657136
1.902843267,0.031513,0.00430916,0.0065408,-0.0576763,0.05820572572
1.912107267,0.0316572,0.00435807,0.00656884,-0.0565447,0.05709155394
1.921371267,0.0318041,0.00440347,0.00659138,-0.0554116,0.05597572914
1.930635267,0.0319529,0.00444655,0.00660997,-0.0542779,0.05485940155
1.939899267,0.0321035,0.00448743,0.00662468,-0.0531443,0.05374327898
1.949164267,0.0322568,0.00452564,0.00663445,-0.0520117,0.05262807503
1.958428267,0.0324125,0.00456104,0.00663989,-0.0508815,0.05151522365
1.967692267,0.0325703,0.00459399,0.00664198,-0.0497544,0.05040556479
1.976956267,0.0327304,0.00462442,0.00664078,-0.0486308,0.04929949217
1.986220267,0.0328936,0.00465139,0.00663495,-0.0475139,0.04819988261
1.995485267,0.0330592,0.00467606,0.00662555,-0.0464034,0.04710667661


==> figures/fine_vertical_profile_common_2000.csv <==
z_above_floor_m,T,Ux,Uy,Uz,Umag
0.04999626698,0.0218455,-0.112568,-0.020943,-0.0148637,0.1154603545
0.05926626698,0.0218435,-0.108973,-0.0190468,-0.0186305,0.1121828456
0.06852626698,0.0218423,-0.10555,-0.0175973,-0.0225516,0.1093574055
0.07779626698,0.0218422,-0.102385,-0.0168114,-0.0267018,0.1071368168
0.08705626698,0.0218416,-0.0991924,-0.0161771,-0.0308545,0.1051324448
0.09631626698,0.0218396,-0.0959203,-0.0159213,-0.0350336,0.1033515596
0.105586267,0.0218376,-0.0926878,-0.0157503,-0.0392613,0.1018849837
0.114846267,0.0218362,-0.0896836,-0.0160755,-0.0437719,0.1010818927
0.124116267,0.0218348,-0.0866808,-0.0164036,-0.0482792,0.1005659999
0.133376267,0.0218316,-0.0835001,-0.0170907,-0.0528313,0.1002771409
0.142646267,0.0218284,-0.0803109,-0.0177723,-0.0573886,0.1002952976
0.151906267,0.0218247,-0.0771534,-0.0186045,-0.0622261,0.100850692
0.161166267,0.021821,-0.0740018,-0.0194684,-0.0671233,0.1017881251
0.170435267,0.0218161,-0.0707039,-0.0204749,-0.0720668,0.103014012
0.179699267,0.0218105,-0.0673083,-0.0215298,-0.0770604,0.1045573756
0.188963267,0.0218041,-0.063811,-0.0224767,-0.0823008,0.1065385726
0.198227267,0.0217969,-0.0601947,-0.023298,-0.0878263,0.1089938424
0.207491267,0.021789,-0.0565246,-0.0240369,-0.0933879,0.1117770228
0.216756267,0.0217795,-0.0526701,-0.0244633,-0.0991608,0.1149149979
0.226020267,0.0217698,-0.0488141,-0.02481,-0.10495,0.1183759053
0.235284267,0.0217586,-0.0449414,-0.024439,-0.110886,0.1221175628
0.244548267,0.0217474,-0.0410686,-0.0240681,-0.116823,0.1261487878
0.253812267,0.0217347,-0.0370112,-0.0227847,-0.12343,0.1308584593
0.263077267,0.0217219,-0.0329514,-0.0213913,-0.130045,0.1358494921
0.272341267,0.0217074,-0.0290887,-0.0199613,-0.136684,0.1411634578
0.281605267,0.0216935,-0.0245431,-0.0167966,-0.143718,0.1467629144
0.290869267,0.0216799,-0.0195926,-0.0124653,-0.150705,0.152483608
0.300134267,0.0216665,-0.0145304,-0.00748549,-0.157015,0.1578634705
0.309398267,0.0216537,-0.00916197,-0.00146835,-0.162242,0.1625071208
0.318662267,0.0216418,-0.00347354,0.00521843,-0.165744,0.1658625064
0.327926267,0.0216308,0.00246985,0.0121103,-0.16697,0.1674268211
0.337190267,0.0216214,0.0080496,0.0174009,-0.165848,0.1669525276
0.346455267,0.0216127,0.0126821,0.0203182,-0.164206,0.1659435909
0.355719267,0.0216025,0.016608,0.0215069,-0.162731,0.1649840925
0.364983267,0.0215968,0.0198265,0.0214142,-0.162542,0.1651410301
0.374247267,0.021594,0.0225185,0.0208636,-0.163425,0.166283202
0.383511267,0.0215909,0.0250334,0.0204014,-0.164633,0.1677704173
0.392776267,0.0215879,0.0275179,0.0199089,-0.166079,0.1695164693
0.402040267,0.0215853,0.0299572,0.0194822,-0.168068,0.1718250348
0.411304267,0.0215827,0.0323883,0.0190697,-0.170094,0.1741970846
0.420568267,0.0215814,0.0347233,0.018769,-0.172085,0.1765537599
0.429833267,0.02158,0.0370532,0.0184662,-0.174064,0.1789195805
0.439097267,0.0215798,0.0394974,0.0183403,-0.175823,0.181135691
0.448361267,0.0215797,0.0419535,0.0182289,-0.177562,0.1833593543
0.457625267,0.0215758,0.0445779,0.0183809,-0.17909,0.1854677189
0.466889267,0.0215786,0.0471937,0.018606,-0.180219,0.1872226389
0.476154267,0.0215801,0.049871,0.0189772,-0.180925,0.188629548
0.485418267,0.0215813,0.0524395,0.0193043,-0.181236,0.1896550681
0.494682267,0.0215903,0.0546036,0.0192779,-0.181194,0.1902221233
0.503946267,0.0215961,0.0566881,0.0191975,-0.181008,0.1906462188
0.513210267,0.0216019,0.0587556,0.019106,-0.180806,0.1910708492
0.522475267,0.021609,0.0606466,0.0188707,-0.180438,0.1912903167
0.531739267,0.021616,0.0625376,0.0186353,-0.180069,0.1915282501
0.541003267,0.0216243,0.0643252,0.0184914,-0.179462,0.1915366092
0.550267267,0.0216328,0.066099,0.0183589,-0.17882,0.1915273333
0.559532267,0.021642,0.0677888,0.0183864,-0.177847,0.1912143732
0.568796267,0.0216515,0.0694356,0.0184982,-0.176699,0.1907512059
0.578060267,0.0216615,0.0709767,0.0187206,-0.175244,0.1899963482
0.587324267,0.0216722,0.0723871,0.0190862,-0.173391,0.1888613623
0.596588267,0.0216831,0.0737135,0.0194637,-0.17136,0.1875546995
0.605853267,0.021695,0.074742,0.0198807,-0.1687,0.1855836706
0.615117267,0.0217069,0.0757683,0.0202995,-0.166037,0.183633304
0.624381267,0.0217204,0.0763014,0.0203827,-0.162685,0.1808418296
0.633645267,0.0217339,0.0768344,0.0204649,-0.159334,0.1780720661
0.642909267,0.0217485,0.0769215,0.0200765,-0.155834,0.1749406144
0.652174267,0.0217634,0.0768856,0.0195571,-0.152294,0.1717187762
0.661438267,0.0217792,0.0764617,0.0188097,-0.148894,0.1684328341
0.670702267,0.0217956,0.0757367,0.0178924,-0.145616,0.1651066478
0.679966267,0.0218123,0.0749017,0.0168955,-0.142509,0.1618781568
0.689231267,0.0218294,0.073859,0.0157484,-0.139725,0.1588277042
0.698495267,0.0218466,0.0727604,0.0146078,-0.137007,0.1558152165
0.707759267,0.0218647,0.0713074,0.0135591,-0.134697,0.1530093994
0.717023267,0.0218828,0.0698544,0.0125104,-0.132387,0.1502080726
0.726287267,0.0219029,0.0682783,0.0114796,-0.13067,0.1478795333
0.735552267,0.0219232,0.0666911,0.0104502,-0.129005,0.1455994489
0.744816267,0.0219452,0.0648948,0.00955963,-0.127682,0.1435458628
0.754080267,0.0219679,0.0630164,0.00872556,-0.126494,0.1415907275
0.763344267,0.0219905,0.0611377,0.00789174,-0.125306,0.1396484571
0.772608267,0.0220132,0.0592587,0.0070581,-0.124118,0.1377196
0.781873267,0.0220364,0.057363,0.00631598,-0.123117,0.1359713244
0.791137267,0.0220612,0.0554293,0.00578662,-0.122552,0.134628693
0.800401267,0.022086,0.0534955,0.00525726,-0.121986,0.1333041316
0.809665267,0.0221108,0.0515618,0.0047279,-0.121421,0.1320001193
0.818930267,0.0221356,0.049628,0.00419853,-0.120855,0.1307153283
0.828194267,0.0221632,0.0477737,0.00383861,-0.120741,0.1299055442
0.837458267,0.0221913,0.0459296,0.00350028,-0.120689,0.1291805513
0.846722267,0.0222193,0.0440855,0.00316194,-0.120636,0.1284779112
0.855986267,0.0222474,0.0422414,0.00282361,-0.120584,0.1277998815
0.865251267,0.0222734,0.0406714,0.00256094,-0.120643,0.1273399177
0.874515267,0.0222972,0.0394205,0.00238629,-0.120831,0.127121205
0.883779267,0.0223209,0.0381695,0.00221165,-0.121019,0.1269149341
0.893043267,0.0223446,0.0369185,0.002037,-0.121207,0.1267211974
0.902307267,0.022369,0.0356516,0.00186401,-0.121404,0.1265442307
0.911572267,0.0224088,0.0340043,0.00172614,-0.121822,0.1264905991
0.920836267,0.0224485,0.0323569,0.00158826,-0.12224,0.1264599112
0.930100267,0.0224883,0.0307095,0.00145038,-0.122658,0.1264522121
0.939364267,0.022528,0.0290621,0.00131251,-0.123076,0.1264675062
0.948629267,0.0225466,0.0276114,0.00114837,-0.124298,0.1273330317
0.957893267,0.0225519,0.0262829,0.000967613,-0.126022,0.1287372191
0.967157267,0.0225572,0.0249543,0.000786861,-0.127746,0.1301628855
0.976421267,0.0225625,0.0236258,0.000606108,-0.12947,0.1316093716
0.985685267,0.0225784,0.022405,0.000450709,-0.130782,0.1326880503
0.994950267,0.0226389,0.0216381,0.000402141,-0.130357,0.1321412749
1.004214267,0.0226994,0.0208712,0.000353572,-0.129932,0.1315980875
1.013478267,0.0227598,0.0201043,0.000305003,-0.129507,0.1310585326
1.022742267,0.0228203,0.0193374,0.000256435,-0.129082,0.1305226552
1.032006267,0.0228372,0.0184811,0.000240702,-0.13037,0.131673634
1.041271267,0.0228407,0.0175974,0.00023495,-0.13218,0.1333464514
1.050535267,0.0228442,0.0167138,0.000229198,-0.13399,0.1350286034
1.059799267,0.0228478,0.0158301,0.000223446,-0.135801,0.1367207138
1.069063567,0.0228735,0.0150662,0.00022226,-0.136786,0.1376134062
1.078327767,0.0229423,0.0145342,0.000229915,-0.136173,0.1369466384
1.087591967,0.0230111,0.0140022,0.000237571,-0.135561,0.1362824375
1.096856167,0.0230799,0.0134703,0.000245226,-0.134948,0.1356188476
1.106120367,0.0231487,0.0129383,0.000252882,-0.134336,0.1349578618
1.115384667,0.0231561,0.0123686,0.000258794,-0.13593,0.1364918098
1.124648867,0.0231578,0.0117953,0.000264452,-0.137731,0.1382354057
1.133913067,0.0231595,0.0112221,0.000270111,-0.139531,0.1399818147
1.143177267,0.0231612,0.0106489,0.00027577,-0.141332,0.1417328803
1.152441477,0.0231999,0.0101814,0.000284093,-0.141835,0.1422002421
1.161705695,0.0232773,0.00982484,0.000295209,-0.140978,0.1413202431
1.170969907,0.0233548,0.00946822,0.000306324,-0.140122,0.1404418595
1.180234167,0.0234322,0.00911161,0.00031744,-0.139266,0.1395641106
1.189498367,0.0235049,0.00875427,0.000328377,-0.138569,0.1388456439
1.198762567,0.0235051,0.0083858,0.000335351,-0.140291,0.1405418044
1.208026767,0.0235053,0.00801732,0.000342326,-0.142013,0.1422395401
1.217290967,0.0235055,0.00764885,0.0003493,-0.143734,0.1439377979
1.226555167,0.0235057,0.00728038,0.000356275,-0.145456,0.145638521
1.235819367,0.023561,0.00699837,0.000365509,-0.145366,0.1455348231
1.245083667,0.023648,0.00676594,0.00037604,-0.144237,0.1443960925
1.254347867,0.023735,0.00653351,0.00038657,-0.143108,0.1432575857
1.263612267,0.0238219,0.00630108,0.000397101,-0.141979,0.1421193081
1.272876267,0.0238906,0.00606763,0.000406815,-0.141418,0.1415486925
1.282140267,0.0238897,0.00583029,0.000413164,-0.143007,0.1431263953
1.291404267,0.0238888,0.00559295,0.000419512,-0.144596,0.1447047349
1.300669267,0.023888,0.00535561,0.000425861,-0.146185,0.1462836906
1.309933267,0.0238871,0.00511827,0.000432209,-0.147774,0.1478632428
1.319197267,0.0239632,0.00494699,0.000440075,-0.14698,0.1470638867
1.328461267,0.0240608,0.00479406,0.000448361,-0.145525,0.1456046348
1.337725267,0.0241583,0.00464114,0.000456648,-0.144069,0.1441444604
1.346990267,0.0242558,0.00448822,0.000464935,-0.142613,0.1426843651
1.356254267,0.0243183,0.00433508,0.000472332,-0.142182,0.1422488564
1.365518267,0.0243174,0.00418156,0.000478013,-0.143604,0.1436656631
1.374782267,0.0243165,0.00402803,0.000483694,-0.145026,0.1450827339
1.384047267,0.0243156,0.00387451,0.000489375,-0.146448,0.1465000615
1.393311267,0.0243147,0.00372098,0.000495056,-0.14787,0.1479176381
1.402575267,0.0244166,0.00361353,0.000500629,-0.146269,0.1463144852
1.411839267,0.0245264,0.00350958,0.000506194,-0.144439,0.1444825183
1.421103267,0.0246361,0.00340562,0.000511759,-0.142608,0.142649577
1.430368267,0.0247459,0.00330167,0.000517323,-0.140778,0.140817662
1.439632267,0.0248441,0.00318301,0.000524721,-0.139642,0.1396792578
1.448896267,0.024931,0.00304979,0.000533892,-0.139194,0.1392284306
1.458160267,0.0250179,0.00291656,0.000543062,-0.138746,0.1387777135
1.467424267,0.0251048,0.00278334,0.000552232,-0.138298,0.1383271078
1.476689267,0.0251895,0.00265498,0.000561165,-0.137855,0.137881706
1.485953267,0.0252463,0.00258619,0.00056715,-0.13747,0.1374954942
1.495217267,0.025303,0.00251739,0.000573135,-0.137086,0.1371103101
1.504481267,0.0253598,0.00244859,0.000579121,-0.136702,0.1367251542
1.513746267,0.0254166,0.00237979,0.000585106,-0.136318,0.1363400267
1.523010267,0.0254868,0.00230892,0.000592722,-0.135763,0.1357839261
1.532274267,0.0255643,0.00223693,0.000601217,-0.135116,0.135135853
1.541538267,0.0256417,0.00216493,0.000609713,-0.13447,0.1344888084
1.550802267,0.0257192,0.00209294,0.000618208,-0.133823,0.1338407931
1.560067267,0.0257995,0.00202332,0.000627061,-0.133121,0.1331378521
1.569331267,0.0258896,0.00196192,0.000637143,-0.132229,0.1322450888
1.578595267,0.0259798,0.00190053,0.000647225,-0.131337,0.1313523448
1.587859267,0.0260699,0.00183914,0.000657307,-0.130445,0.1304596202
1.597123267,0.0261601,0.00177775,0.00066739,-0.129553,0.1295669156
1.606388267,0.0262562,0.0017227,0.000679786,-0.128615,0.1286283329
1.615652267,0.0263539,0.00166926,0.000692769,-0.127664,0.1276767922
1.624916267,0.0264493,0.00162156,0.000707246,-0.126756,0.1267683446
1.634180267,0.0265431,0.00157794,0.000722783,-0.125877,0.1258889647
1.643445267,0.0266393,0.00153638,0.000739058,-0.124955,0.1249666303
1.652709267,0.0267395,0.00149828,0.000756578,-0.123959,0.1239703631
1.661973267,0.0268402,0.00146157,0.000774877,-0.122964,0.1229751272
1.671237267,0.0269436,0.00143286,0.000797633,-0.121968,0.1219790241
1.680501267,0.0270439,0.00141644,0.000826465,-0.121021,0.1210321106
1.689766267,0.0271437,0.00140963,0.00085971,-0.120058,0.120069353
1.699030267,0.0272431,0.00140986,0.000896015,-0.11909,0.1191017156
1.708294267,0.0273422,0.00141562,0.000934593,-0.118116,0.11812818
1.717558267,0.0274414,0.00142568,0.000974816,-0.117136,0.1171487316
1.726822267,0.0275409,0.00143908,0.00101619,-0.116149,0.1161623596
1.736087267,0.0276409,0.00145505,0.00105834,-0.115155,0.1151690552
1.745351267,0.0277414,0.00147297,0.00110095,-0.114153,0.1141678113
1.754615267,0.0278426,0.00149236,0.00114378,-0.113142,0.1131576225
1.763879267,0.0279447,0.00151282,0.00118665,-0.112121,0.1121374844
1.773144267,0.0280478,0.00153406,0.0012294,-0.111091,0.1111083932
1.782408267,0.028152,0.00155589,0.0012719,-0.110049,0.1100673472
1.791672267,0.0282571,0.00157805,0.00131409,-0.108996,0.1090153434
1.800936267,0.0283634,0.00160039,0.00135588,-0.107932,0.1079523797
1.810200267,0.028471,0.0016228,0.00139723,-0.106856,0.1068774554
1.819465267,0.0285798,0.00164522,0.00143811,-0.105767,0.1057895704
1.828729267,0.0286898,0.00166758,0.0014785,-0.104667,0.1046907239
1.837993267,0.0288011,0.00168981,0.00151836,-0.103553,0.103577916
1.847257267,0.0289138,0.00171185,0.00155767,-0.102428,0.1024541456
1.856521267,0.0290282,0.00173365,0.0015964,-0.101289,0.1013164131
1.865786267,0.0291439,0.0017552,0.00163455,-0.100138,0.1001667186
1.875050267,0.0292611,0.00177647,0.00167207,-0.0989726,0.09900266266
1.884314267,0.0293798,0.00179741,0.00170896,-0.0977944,0.09782584474
1.893578267,0.0295002,0.00181804,0.00174523,-0.0966038,0.09663666629
1.902843267,0.0296221,0.00183833,0.00178088,-0.0954009,0.09543522783
1.912107267,0.0297455,0.00185827,0.0018159,-0.094186,0.09422183004
1.921371267,0.0298704,0.00187784,0.00185026,-0.0929593,0.09299667307
1.930635267,0.0299972,0.00189698,0.00188392,-0.0917211,0.09176005598
1.939899267,0.0301257,0.0019157,0.00191688,-0.0904717,0.09051228003
1.949164267,0.0302559,0.00193401,0.00194912,-0.0892117,0.08925394602
1.958428267,0.0303877,0.0019519,0.00198065,-0.0879413,0.08798525521
1.967692267,0.0305212,0.00196933,0.00201141,-0.0866606,0.08670630671
1.976956267,0.0306569,0.00198627,0.00204133,-0.08537,0.08541749936
1.986220267,0.0307944,0.00200275,0.00207047,-0.0840706,0.08411993603
1.995485267,0.0309334,0.00201876,0.0020988,-0.0827631,0.08281431685


==> figures/medium_vertical_profile_common_2000.csv <==
z_above_floor_m,T,Ux,Uy,Uz,Umag
0.04999626698,0.0166455,-0.106663,0.0117501,-0.00881121,0.1076693914
0.05926626698,0.016654,-0.103674,0.0102398,-0.0120804,0.1048765362
0.06852626698,0.0166575,-0.100295,0.00870933,-0.0157235,0.1018929237
0.07779626698,0.0166597,-0.097115,0.00709942,-0.019507,0.09930885176
0.08705626698,0.0166587,-0.0944677,0.00527236,-0.0236607,0.09752831818
0.09631626698,0.0166563,-0.091698,0.00334015,-0.0278544,0.0958934169
0.105586267,0.016652,-0.0887274,0.00136355,-0.0321569,0.09438472862
0.114846267,0.0166435,-0.0858876,-0.000648927,-0.0366997,0.09340218905
0.124116267,0.0166338,-0.0831295,-0.00271581,-0.0412664,0.09284829112
0.133376267,0.0166223,-0.0800957,-0.00489639,-0.0460164,0.09250299921
0.142646267,0.0166091,-0.0769646,-0.00699447,-0.0508052,0.09248589412
0.151906267,0.0165921,-0.0736463,-0.00892091,-0.0556895,0.09276141735
0.161166267,0.016575,-0.0703321,-0.0109979,-0.0606128,0.09349582674
0.170435267,0.0165576,-0.0669189,-0.0130727,-0.0656821,0.0946740351
0.179699267,0.0165365,-0.062884,-0.0144923,-0.0707897,0.09578938272
0.188963267,0.0165151,-0.0588421,-0.0159647,-0.0758841,0.097343007
0.198227267,0.0164943,-0.0548044,-0.0174958,-0.081343,0.09963086332
0.207491267,0.0164727,-0.0502984,-0.0183921,-0.0867391,0.1019405212
0.216756267,0.0164505,-0.045373,-0.0187199,-0.0920792,0.1043442517
0.226020267,0.0164291,-0.0405372,-0.0193233,-0.0978592,0.1076711546
0.235284267,0.0164078,-0.0355389,-0.0195848,-0.103908,0.1115502141
0.244548267,0.0163851,-0.0296465,-0.0182775,-0.110378,0.1157423209
0.253812267,0.0163623,-0.0240525,-0.0168835,-0.11654,0.120187965
0.263077267,0.0163399,-0.0188113,-0.0152871,-0.122436,0.1248123973
0.272341267,0.016323,-0.0131773,-0.012048,-0.128363,0.1295988245
0.281605267,0.0163076,-0.00744674,-0.0082175,-0.134287,0.1347441264
0.290869267,0.0162939,-0.00183875,-0.00367726,-0.139641,0.1397015108
0.300134267,0.0162811,0.00375044,0.0012042,-0.144609,0.1446626378
0.309398267,0.01627,0.00935002,0.00664327,-0.148908,0.1493490823
0.318662267,0.0162562,0.0150116,0.0131241,-0.151938,0.1532408104
0.327926267,0.0162512,0.0209366,0.0191303,-0.153326,0.1559268158
0.337190267,0.0162468,0.0260025,0.0230063,-0.153145,0.1570312417
0.346455267,0.0162424,0.0308647,0.0260083,-0.152705,0.157948974
0.355719267,0.0162391,0.0348756,0.026988,-0.152838,0.1590726685
0.364983267,0.016236,0.038258,0.0271871,-0.153616,0.160625927
0.374247267,0.0162334,0.0411929,0.026928,-0.154782,0.1624174859
0.383511267,0.0162267,0.0437168,0.0262917,-0.156354,0.1644657576
0.392776267,0.0162221,0.0461994,0.0257231,-0.158179,0.166783268
0.402040267,0.0162264,0.0487595,0.0252917,-0.161254,0.1703526092
0.411304267,0.0162266,0.0513193,0.0248011,-0.164093,0.1737103272
0.420568267,0.0162238,0.0538437,0.0242864,-0.166477,0.1766453078
0.429833267,0.0162299,0.0564051,0.0240937,-0.169017,0.17980208
0.439097267,0.0162356,0.0589963,0.0239647,-0.171499,0.1829392721
0.448361267,0.0162361,0.0616509,0.0238982,-0.173451,0.1856265251
0.457625267,0.0162409,0.0643826,0.0239825,-0.175071,0.1880694939
0.466889267,0.0162494,0.0671858,0.024197,-0.176403,0.1903088147
0.476154267,0.0162528,0.0699852,0.0245578,-0.177087,0.1919917168
0.485418267,0.0162568,0.0727075,0.0248722,-0.177553,0.1934685367
0.494682267,0.016267,0.0750566,0.0248851,-0.177502,0.194318608
0.503946267,0.0162739,0.0772613,0.0248053,-0.177417,0.1950933194
0.513210267,0.0162774,0.0793392,0.0246265,-0.177302,0.1957988058
0.522475267,0.016289,0.081124,0.0244524,-0.176919,0.1961615554
0.531739267,0.0163012,0.0828473,0.0242917,-0.176487,0.1964724484
0.541003267,0.0163069,0.0845846,0.0241759,-0.176104,0.1968543815
0.550267267,0.0163166,0.0862302,0.0241635,-0.175421,0.1969569734
0.559532267,0.0163311,0.0877688,0.0242721,-0.17439,0.1967342603
0.568796267,0.0163401,0.0892517,0.0245666,-0.173251,0.1964313946
0.578060267,0.0163483,0.0906949,0.0249265,-0.171982,0.1960222018
0.587324267,0.0163642,0.0918921,0.025376,-0.169766,0.1947012947
0.596588267,0.0163772,0.0929761,0.0259611,-0.167403,0.1932415543
0.605853267,0.0163863,0.0939073,0.0267188,-0.164834,0.191579547
0.615117267,0.0164016,0.0944452,0.0270816,-0.161544,0.1890761032
0.624381267,0.0164188,0.0948179,0.0273078,-0.157961,0.1862466849
0.633645267,0.0164298,0.0947562,0.027528,-0.154147,0.1830241127
0.642909267,0.016444,0.0945009,0.0273619,-0.150352,0.179679764
0.652174267,0.0164632,0.0939316,0.0265556,-0.1466,0.176124687
0.661438267,0.0164806,0.0929802,0.0256291,-0.14322,0.1726677062
0.670702267,0.0164976,0.0918528,0.0246397,-0.139987,0.1692347832
0.679966267,0.0165146,0.0907253,0.0236503,-0.136755,0.1658081626
0.689231267,0.0165322,0.0893864,0.022558,-0.133742,0.1624368014
0.698495267,0.0165509,0.0876462,0.0214198,-0.131224,0.1592494973
0.707759267,0.0165697,0.0859059,0.0202816,-0.128705,0.1560645507
0.717023267,0.0165884,0.0841657,0.0191434,-0.126187,0.1528839226
0.726287267,0.0166066,0.0821637,0.0181683,-0.124499,0.1502696301
0.735552267,0.0166247,0.0801546,0.017201,-0.122827,0.1476722934
0.744816267,0.0166428,0.0781454,0.0162337,-0.121155,0.1450819444
0.754080267,0.0166585,0.0760309,0.0153451,-0.11987,0.142776002
0.763344267,0.0166725,0.0738486,0.0145115,-0.11882,0.1406498907
0.772608267,0.0166866,0.0716659,0.0136779,-0.117771,0.1385391447
0.781873267,0.016703,0.069516,0.0129331,-0.116872,0.1365972317
0.791137267,0.0167262,0.0674584,0.0124433,-0.116409,0.1351167152
0.800401267,0.0167495,0.0654008,0.0119534,-0.115946,0.1336548665
0.809665267,0.0167728,0.0633432,0.0114635,-0.115483,0.1322123145
0.818930267,0.0167885,0.0612992,0.0109901,-0.115224,0.130976885
0.828194267,0.0168032,0.0592549,0.0105171,-0.114991,0.1297870666
0.837458267,0.016818,0.0572106,0.010044,-0.114759,0.1286217819
0.846722267,0.0168395,0.0552748,0.00972762,-0.114815,0.1277983346
0.855986267,0.0168667,0.0534315,0.00954488,-0.115119,0.1272729904
0.865251267,0.0168939,0.0515883,0.00936214,-0.115422,0.1267723962
0.874515267,0.0169205,0.049789,0.00919258,-0.115747,0.1263361233
0.883779267,0.016944,0.0481977,0.00908617,-0.116189,0.1261168525
0.893043267,0.0169676,0.0466063,0.00897976,-0.116632,0.1259198424
0.902307267,0.0169911,0.045015,0.00887338,-0.117075,0.1257443546
0.911572267,0.0170147,0.0434237,0.00876701,-0.117518,0.1255904396
0.920836267,0.0170382,0.0418324,0.00866063,-0.11796,0.125457235
0.930100267,0.0170618,0.0402411,0.00855426,-0.118403,0.1253466868
0.939364267,0.0170829,0.0389588,0.00848362,-0.11885,0.1253598118
0.948629267,0.0171009,0.0380564,0.00845696,-0.119301,0.1255091166
0.957893267,0.0171189,0.0371539,0.00843029,-0.119753,0.1256672713
0.967157267,0.0171369,0.0362515,0.00840362,-0.120204,0.1258324032
0.976421267,0.0171549,0.035349,0.00837696,-0.120655,0.126005374
0.985685267,0.0171729,0.0344466,0.00835029,-0.121107,0.1261871667
0.994950267,0.0171909,0.0335441,0.00832363,-0.121558,0.1263757763
1.004214267,0.0172156,0.0326431,0.00831483,-0.122176,0.1267346967
1.013478267,0.0172429,0.0317425,0.00831319,-0.122858,0.127164396
1.022742267,0.0172703,0.0308419,0.00831155,-0.123541,0.1276036181
1.032006267,0.0172976,0.0299413,0.00830991,-0.124224,0.1280513109
1.041271267,0.017325,0.0290407,0.00830827,-0.124906,0.128506414
1.050535267,0.0173523,0.02814,0.00830663,-0.125589,0.1289707588
1.059799267,0.0173797,0.0272394,0.00830499,-0.126272,0.1294433303
1.069063567,0.0173694,0.0264235,0.00820725,-0.128793,0.1317315344
1.078327767,0.0173585,0.0256072,0.0081078,-0.131343,0.1340613619
1.087591967,0.0173477,0.0247909,0.00800835,-0.133892,0.1364030427
1.096856167,0.0173369,0.0239746,0.0079089,-0.136442,0.1387578881
1.106120367,0.017326,0.0231583,0.00780944,-0.138991,0.141123323
1.115384667,0.0173152,0.022342,0.00770999,-0.141541,0.1435007442
1.124648867,0.0173208,0.021701,0.00768086,-0.143187,0.1450256735
1.133913067,0.0173748,0.0215785,0.0078596,-0.142163,0.1440059844
1.143177267,0.0174289,0.021456,0.00803835,-0.141139,0.1429866858
1.152441477,0.017483,0.0213335,0.00821709,-0.140115,0.1419677851
1.161705695,0.017537,0.021211,0.00839583,-0.139091,0.1409492915
1.170969907,0.0175911,0.0210885,0.00857458,-0.138068,0.139932201
1.180234167,0.0176451,0.020966,0.00875332,-0.137044,0.1389145482
1.189498367,0.0176631,0.0206421,0.0087876,-0.137731,0.1395462166
1.198762567,0.0176464,0.0201242,0.00868209,-0.140069,0.1417733645
1.208026767,0.0176297,0.0196063,0.00857659,-0.142406,0.1440049781
1.217290967,0.017613,0.0190884,0.00847108,-0.144743,0.1462417938
1.226555167,0.0175963,0.0185706,0.00836558,-0.14708,0.14848359
1.235819367,0.0175796,0.0180527,0.00826007,-0.149418,0.1507311098
1.245083667,0.0175629,0.0175348,0.00815456,-0.151755,0.1529821757
1.254347867,0.0176094,0.0174373,0.00829297,-0.151008,0.1522374752
1.263612267,0.0176752,0.0174682,0.00850585,-0.149319,0.150577725
1.272876267,0.017741,0.0174991,0.00871873,-0.147631,0.1489199346
1.282140267,0.0178068,0.01753,0.0089316,-0.145942,0.1472621531
1.291404267,0.0178726,0.0175609,0.00914448,-0.144254,0.1456063983
1.300669267,0.0179384,0.0175918,0.00935736,-0.142565,0.1439507236
1.309933267,0.0180038,0.0176191,0.00956811,-0.140905,0.1423242792
1.319197267,0.0180477,0.0174159,0.00963163,-0.141077,0.1424738636
1.328461267,0.0180915,0.0172128,0.00969515,-0.14125,0.1426248187
1.337725267,0.0181354,0.0170097,0.00975867,-0.141422,0.1427751506
1.346990267,0.0181793,0.0168065,0.00982219,-0.141595,0.142926827
1.356254267,0.0182231,0.0166034,0.00988571,-0.141767,0.1430778894
1.365518267,0.018267,0.0164003,0.00994924,-0.141939,0.1432293159
1.374782267,0.0183069,0.0162243,0.0100022,-0.142054,0.1433269369
1.384047267,0.0183355,0.0161251,0.010025,-0.142007,0.143270749
1.393311267,0.0183642,0.0160259,0.0100478,-0.14196,0.1432146269
1.402575267,0.0183928,0.0159267,0.0100705,-0.141913,0.1431585635
1.411839267,0.0184215,0.0158276,0.0100933,-0.141866,0.1431025841
1.421103267,0.0184501,0.0157284,0.0101161,-0.141819,0.1430466595
1.430368267,0.0184788,0.0156292,0.0101389,-0.141772,0.142990801
1.439632267,0.0185132,0.0155339,0.0101611,-0.141613,0.1428243389
1.448896267,0.0185529,0.0154424,0.0101828,-0.141352,0.1425571641
1.458160267,0.0185925,0.0153508,0.0102045,-0.14109,0.1422890262
1.467424267,0.0186322,0.0152592,0.0102262,-0.140829,0.1420219194
1.476689267,0.0186719,0.0151676,0.0102479,-0.140567,0.1417538607
1.485953267,0.0187116,0.015076,0.0102696,-0.140306,0.1414868336
1.495217267,0.0187512,0.0149845,0.0102913,-0.140044,0.1412188657
1.504481267,0.0188012,0.0149288,0.0103364,-0.139483,0.1406599357
1.513746267,0.018854,0.0148833,0.0103881,-0.138837,0.1400183481
1.523010267,0.0189069,0.0148379,0.0104398,-0.138191,0.1393768459
1.532274267,0.0189597,0.0147925,0.0104915,-0.137544,0.1387344282
1.541538267,0.0190125,0.014747,0.0105432,-0.136898,0.1380930682
1.550802267,0.0190654,0.0147016,0.0105949,-0.136251,0.1374508056
1.560067267,0.0191185,0.0146565,0.0106467,-0.135601,0.1368056885
1.569331267,0.0191777,0.0146208,0.0106981,-0.134837,0.1360486446
1.578595267,0.0192369,0.0145852,0.0107496,-0.134073,0.1352917266
1.587859267,0.0192961,0.0145495,0.0108011,-0.133309,0.134534907
1.597123267,0.0193512,0.0145055,0.0108338,-0.132613,0.133843149
1.606388267,0.0194042,0.0144572,0.0108571,-0.13195,0.1331829184
1.615652267,0.0194573,0.0144089,0.0108803,-0.131287,0.132522729
1.624916267,0.0195125,0.0143637,0.0109073,-0.13056,0.1317998432
1.634180267,0.0195727,0.0143256,0.0109432,-0.129685,0.1309319505
1.643445267,0.0196329,0.0142875,0.010979,-0.12881,0.1300641657
1.652709267,0.0196932,0.0142494,0.0110149,-0.127935,0.1291965079
1.661973267,0.0197569,0.0142111,0.0110504,-0.127028,0.128297231
1.671237267,0.0198198,0.0141709,0.0110816,-0.126135,0.1274113593
1.680501267,0.0198793,0.0141248,0.0110998,-0.125291,0.1265723122
1.689766267,0.0199384,0.0140782,0.0111151,-0.124417,0.1257033454
1.699030267,0.0199971,0.0140313,0.011128,-0.123521,0.1248124481
1.708294267,0.0200557,0.0139832,0.0111382,-0.122598,0.1238945478
1.717558267,0.0201144,0.0139347,0.0111477,-0.121666,0.1229677301
1.726822267,0.0201733,0.0138852,0.0111557,-0.120706,0.1220130602
1.736087267,0.0202325,0.0138348,0.0111633,-0.11973,0.1210425291
1.745351267,0.0202921,0.0137838,0.0111704,-0.118737,0.1200551796
1.754615267,0.0203527,0.0137313,0.0111772,-0.117716,0.1190400565
1.763879267,0.0204135,0.0136783,0.0111838,-0.116685,0.1180150944
1.773144267,0.0204754,0.0136235,0.0111902,-0.115625,0.1169613652
1.782408267,0.0205378,0.0135677,0.0111965,-0.11455,0.1158928237
1.791672267,0.0206009,0.0135107,0.0112026,-0.113457,0.1148064811
1.800936267,0.0206651,0.0134516,0.0112085,-0.112339,0.113695325
1.810200267,0.0207298,0.0133916,0.0112144,-0.111209,0.112572374
1.819465267,0.020796,0.013329,0.0112199,-0.11005,0.1114206036
1.828729267,0.0208628,0.0132651,0.0112253,-0.108878,0.1102560163
1.837993267,0.0209305,0.0131993,0.0112304,-0.107687,0.109072606
1.847257267,0.0209995,0.0131309,0.0112351,-0.106472,0.1078653549
1.856521267,0.021069,0.0130614,0.0112396,-0.105247,0.1066482995
1.865786267,0.0211402,0.0129883,0.0112434,-0.103992,0.1054013569
1.875050267,0.021212,0.0129137,0.0112469,-0.102726,0.1041435907
1.884314267,0.0212851,0.0128365,0.0112499,-0.10144,0.1028659787
1.893578267,0.0213595,0.0127565,0.0112522,-0.100133,0.1015675046
1.902843267,0.0214345,0.012675,0.0112541,-0.0988169,0.1002601123
1.912107267,0.0215114,0.012589,0.0112549,-0.0974715,0.09892345024
1.921371267,0.021589,0.0125015,0.0112552,-0.096117,0.09757789052
1.930635267,0.021668,0.0124108,0.0112545,-0.0947429,0.09621283089
1.939899267,0.0217484,0.012317,0.0112529,-0.0933517,0.09483077634
1.949164267,0.0218296,0.0122213,0.0112507,-0.0919502,0.09343863068
1.958428267,0.0219129,0.0121209,0.0112469,-0.0905242,0.09202195261
1.967692267,0.021997,0.0120187,0.0112424,-0.0890903,0.09059758419
1.976956267,0.0220827,0.0119127,0.0112365,-0.087638,0.08915486749
1.986220267,0.0221699,0.0118036,0.0112293,-0.0861726,0.08769913992
1.995485267,0.0222581,0.0116922,0.0112212,-0.0846972,0.08623362777


==> figures/mesh_integrals_common_range.csv <==
case,cells,IT,T_min,T_max,Umag_min,Umag_max,n_points
coarse,2.148031,0.033215002,0.0163922,0.0197387,0.091206386,0.193151373,211
medium,5.993509,0.034732582,0.0162221,0.0222581,0.086233628,0.196956973,211
fine,15.913835,0.046478277,0.0215758,0.0309334,0.082814317,0.191536609,211
extrafine,55.369975,0.046544833,0.0198123,0.0330592,0.047106677,0.17684961,211

